Visual Mesh: Real-time Object Detection Using Constant Sample Density

This paper proposes an enhancement of convolutional neural networks for object detection in resource-constrained robotics through a geometric input transformation called Visual Mesh. It uses object geometry to create a graph in vision space, reducing computational complexity by normalizing the pixel and feature density of objects. The experiments compare the Visual Mesh with several other fast convolutional neural networks. The results demonstrate execution times sixteen times quicker than the fastest competitor tested, while achieving outstanding accuracy.

==> figures/plots/data/dist_3hex.csv <==
1.00257521807975,16.704774419623302
1.0262184786061241,15.909326424870466
1.0510070227762414,15.251953125
1.0770260524699864,15.569948186528498
1.1043694358053613,15.704651162790698
1.1331408377363072,16.32190476190476
1.163455032389883,15.883161512027492
1.1954394321639596,16.32944606413994
1.2292358765375793,15.491413474240423
1.2650027335565517,15.28927680798005
1.3029173796707143,15.126068376068377
1.3431791398528536,14.665650406504065
1.3860127908525317,14.62803738317757
1.4316727575708426,13.96844181459566
1.4804481680018184,13.72994923857868
1.5326689789125472,13.561497326203208
1.5887134465500568,12.661442006269592
1.649017300014552,13.043294614572334
1.7140850879104896,12.40576230492197
1.784504323655797,11.910714285714286
1.8609632693138596,11.310386473429952
1.9442734987599768,10.655388471177945
2.0353988089472725,10.035182679296346
2.1354926654814856,9.462050599201065
2.2459472736999,8.659513590844062
2.3684587158812933,8.35667107001321
2.505114645611957,7.8457223001402525
2.6585142110560174,7.01010101010101
2.8319349274518806,6.358229598893499
3.0295694394074735,5.60546875
3.256868885577923,4.993514915693904
3.521053406218596,4.298927613941019
3.8318930965808637,3.8500727802037846
4.202942743102881,3.309305373525557
4.653570950390739,2.8649789029535864
5.212451542191274,2.3983870967741936
5.923914457686691,1.8409090909090908
6.860320346638987,1.5920245398773005
8.148375987530951,1.3170731707317074
10.031948963187562,1.165289256198347


==> figures/plots/data/dist_3mesh.csv <==
1.00257521807975,16.021462987297415
1.0262184786061241,12.3139896373057
1.0510070227762414,9.693359375
1.0770260524699864,8.994805194805195
1.1043694358053613,9.002325581395349
1.1331408377363072,8.840909090909092
1.163455032389883,8.67986230636833
1.1954394321639596,8.615160349854227
1.2292358765375793,8.457067371202113
1.2650027335565517,8.38778054862843
1.3029173796707143,8.326923076923077
1.3431791398528536,8.322874493927126
1.3860127908525317,8.292250233426705
1.4316727575708426,8.267453294001967
1.4804481680018184,8.23248730964467
1.5326689789125472,8.157782515991471
1.5887134465500568,8.16823406478579
1.649017300014552,8.124079915878022
1.7140850879104896,8.094724220623501
1.784504323655797,8.084323040380047
1.8609632693138596,8.1140456182473
1.9442734987599768,8.04
2.0353988089472725,7.998655913978495
2.1354926654814856,7.965471447543161
2.2459472736999,8.081312410841655
2.3684587158812933,7.955085865257596
2.505114645611957,7.99023709902371
2.6585142110560174,8.047550432276656
2.8319349274518806,8.08011049723757
3.0295694394074735,7.967490247074123
3.256868885577923,7.913099870298314
3.521053406218596,7.942281879194631
3.8318930965808637,7.9723435225618635
4.202942743102881,7.942483660130719
4.653570950390739,7.9051603905160395
5.212451542191274,7.86875
5.923914457686691,7.8494208494208495
6.860320346638987,7.8158567774936065
8.148375987530951,7.825949367088608
10.031948963187562,7.7701149425287355


==> figures/plots/data/dist_4hex.csv <==
1.00257521807975,29.7814279456855
1.0262184786061241,28.3440414507772
1.0510070227762414,27.140625
1.0770260524699864,27.753886010362695
1.1043694358053613,28.023255813953487
1.1331408377363072,28.984848484848484
1.163455032389883,28.37221269296741
1.1954394321639596,29.16593886462882
1.2292358765375793,27.704095112285337
1.2650027335565517,27.283042394014963
1.3029173796707143,27.00959488272921
1.3431791398528536,26.193124368048533
1.3860127908525317,26.083798882681563
1.4316727575708426,24.859251968503937
1.4804481680018184,24.591277890466532
1.5326689789125472,24.120212765957447
1.5887134465500568,22.71055381400209
1.649017300014552,23.31650893796004
1.7140850879104896,22.179856115107913
1.784504323655797,21.274673008323425
1.8609632693138596,20.09375
1.9442734987599768,19.05
2.0353988089472725,17.874831763122476
2.1354926654814856,16.831117021276597
2.2459472736999,15.470756062767475
2.3684587158812933,14.977572559366754
2.505114645611957,14.063113604488079
2.6585142110560174,12.577200577200577
2.8319349274518806,11.457814661134163
3.0295694394074735,10.09765625
3.256868885577923,8.968911917098445
3.521053406218596,7.7600536193029495
3.8318930965808637,6.909752547307132
4.202942743102881,5.930628272251309
4.653570950390739,5.13268156424581
5.212451542191274,4.2203125
5.923914457686691,3.1760154738878144
6.860320346638987,2.4528795811518322
8.148375987530951,1.9501661129568106
10.031948963187562,1.6164383561643836


==> figures/plots/data/dist_4mesh.csv <==
1.00257521807975,29.028471309680246
1.0262184786061241,21.519689119170984
1.0510070227762414,17.126953125
1.0770260524699864,16.12727272727273
1.1043694358053613,15.819025522041763
1.1331408377363072,15.68560606060606
1.163455032389883,15.379073756432247
1.1954394321639596,15.184593023255815
1.2292358765375793,14.967018469656992
1.2650027335565517,14.884184308841844
1.3029173796707143,14.7982924226254
1.3431791398528536,14.758097165991902
1.3860127908525317,14.603720930232559
1.4316727575708426,14.616519174041297
1.4804481680018184,14.611336032388664
1.5326689789125472,14.443145589798087
1.5887134465500568,14.505735140771638
1.649017300014552,14.445378151260504
1.7140850879104896,14.467065868263473
1.784504323655797,14.377224199288257
1.8609632693138596,14.312124849939975
1.9442734987599768,14.195273631840797
2.0353988089472725,14.150537634408602
2.1354926654814856,14.159362549800797
2.2459472736999,14.12962962962963
2.3684587158812933,14.20184696569921
2.505114645611957,14.143854748603353
2.6585142110560174,14.184172661870504
2.8319349274518806,14.232044198895027
3.0295694394074735,14.148244473342002
3.256868885577923,14.077720207253886
3.521053406218596,14.099328859060403
3.8318930965808637,14.116448326055313
4.202942743102881,14.103267973856209
4.653570950390739,14.071328671328672
5.212451542191274,13.996879875195008
5.923914457686691,13.947876447876448
6.860320346638987,13.89002557544757
8.148375987530951,13.993690851735016
10.031948963187562,14.0


==> figures/plots/data/dist_5hex.csv <==
1.00257521807975,46.53526062198861
1.0262184786061241,44.30155440414508
1.0510070227762414,42.34765625
1.0770260524699864,43.443005181347154
1.1043694358053613,43.64965197215777
1.1331408377363072,45.46590909090909
1.163455032389883,44.41680960548885
1.1954394321639596,45.565406976744185
1.2292358765375793,43.434036939313984
1.2650027335565517,42.51930261519303
1.3029173796707143,42.32515991471215
1.3431791398528536,40.81193124368048
1.3860127908525317,40.86219739292365
1.4316727575708426,38.95771878072763
1.4804481680018184,38.44275582573455
1.5326689789125472,37.67162592986185
1.5887134465500568,35.48171368861024
1.649017300014552,36.49001051524711
1.7140850879104896,34.73501199040767
1.784504323655797,33.21826809015421
1.8609632693138596,31.405762304921968
1.9442734987599768,29.60674157303371
2.0353988089472725,27.843876177658142
2.1354926654814856,26.274900398406373
2.2459472736999,24.14265335235378
2.3684587158812933,23.46965699208443
2.505114645611957,21.92156862745098
2.6585142110560174,19.467532467532468
2.8319349274518806,17.806362378976488
3.0295694394074735,15.704427083333334
3.256868885577923,13.957253886010363
3.521053406218596,12.167560321715818
3.8318930965808637,10.758369723435226
4.202942743102881,9.273202614379086
4.653570950390739,7.973426573426574
5.212451542191274,6.547730829420971
5.923914457686691,4.974903474903475
6.860320346638987,3.8491048593350383
8.148375987530951,2.9584664536741214
10.031948963187562,2.201183431952663


==> figures/plots/data/dist_5mesh.csv <==
1.00257521807975,47.14980289093298
1.0262184786061241,33.748704663212436
1.0510070227762414,26.58984375
1.0770260524699864,25.20984455958549
1.1043694358053613,24.779582366589327
1.1331408377363072,24.445920303605313
1.163455032389883,23.958833619210978
1.1954394321639596,23.686046511627907
1.2292358765375793,23.428759894459102
1.2650027335565517,23.3387297633873
1.3029173796707143,23.091684434968016
1.3431791398528536,22.992936427850655
1.3860127908525317,22.774883720930234
1.4316727575708426,22.801960784313724
1.4804481680018184,22.677093844601412
1.5326689789125472,22.49576271186441
1.5887134465500568,22.67640918580376
1.649017300014552,22.600209863588667
1.7140850879104896,22.56714628297362
1.784504323655797,22.411137440758292
1.8609632693138596,22.401678657074342
1.9442734987599768,22.274875621890548
2.0353988089472725,22.177181208053693
2.1354926654814856,22.046480743691898
2.2459472736999,22.237891737891736
2.3684587158812933,22.11741424802111
2.505114645611957,22.11018131101813
2.6585142110560174,22.1566091954023
2.8319349274518806,22.189821182943604
3.0295694394074735,22.13671875
3.256868885577923,21.92616580310881
3.521053406218596,21.946452476572958
3.8318930965808637,22.0844250363901
4.202942743102881,21.923076923076923
4.653570950390739,21.949720670391063
5.212451542191274,21.845794392523363
5.923914457686691,21.85907335907336
6.860320346638987,21.70843989769821
8.148375987530951,21.870253164556964
10.031948963187562,21.770114942528735


==> figures/plots/data/pr_hex_3.csv <==
9.484621114097536e-05,0.9836065769195557
0.0008041589753702283,0.9281343221664429
0.0020864568650722504,0.8528551459312439
0.0032674134708940983,0.8123120665550232
0.004427202977240086,0.7915967106819153
0.0055478657595813274,0.7746511697769165
0.006648289039731026,0.7612119913101196
0.007695332169532776,0.7467450499534607
0.008762416429817677,0.7376545071601868
0.009817114099860191,0.7299224138259888
0.010881651192903519,0.7245291471481323
0.01191056426614523,0.717784583568573
0.01294112391769886,0.7124103903770447
0.013975134119391441,0.7082175016403198
0.015026318840682507,0.7053239941596985
0.016012903302907944,0.7000020742416382
0.017038626596331596,0.6969496607780457
0.01802222803235054,0.6926233768463135
0.018977712839841843,0.6878089308738708
0.01994367130100727,0.6838710308074951
0.02091977931559086,0.6806357502937317
0.02188219130039215,0.6772831082344055
0.02283930405974388,0.6740763783454895
0.0237902645021677,0.67100590467453
0.024734340608119965,0.6680281758308411
0.025687530636787415,0.6654991507530212
0.026617184281349182,0.6625774502754211
0.027513999491930008,0.6590681672096252
0.028438573703169823,0.6564202904701233
0.029367970302700996,0.6540660262107849
0.030268002301454544,0.6513216495513916
0.0311813335865736,0.6490387916564941
0.03208620846271515,0.6466814875602722
0.03299538046121597,0.6445300579071045
0.033915925770998,0.6427744626998901
0.03479404374957085,0.6403026580810547
0.0356435552239418,0.6374285221099854
0.03652220219373703,0.6352826952934265
0.03739134222269058,0.6330443620681763
0.03829142078757286,0.6314015984535217
0.03911546990275383,0.6286466121673584
0.03994547203183174,0.6261189579963684
0.04081444442272186,0.6242990493774414
0.041708361357450485,0.6229400038719177
0.042563799768686295,0.6210836172103882
0.04340249300003052,0.619063675403595
0.04427159205079079,0.6175485253334045
0.04514114186167717,0.6161073446273804
0.04598381742835045,0.6143714785575867
0.046836987137794495,0.6128409504890442
0.04770936816930771,0.611603856086731
0.04855223000049591,0.6100481152534485
0.049397990107536316,0.6085881590843201
0.05022553727030754,0.6069559454917908
0.05103325843811035,0.6051455140113831
0.051869966089725494,0.6037392020225525
0.05271173268556595,0.6024408340454102
0.053549330681562424,0.6011421084403992
0.0543803833425045,0.599811315536499
0.05522306263446808,0.5986483693122864
0.05605239421129227,0.5973753333091736
0.05689196661114693,0.5962538719177246
0.05770902335643768,0.5949341654777527
0.05850943177938461,0.5934812426567078
0.059294529259204865,0.5918969511985779
0.06011088192462921,0.5906933546066284
0.06090560555458069,0.5893427133560181
0.06167909875512123,0.5877960324287415
0.0624995194375515,0.5867094993591309
0.06330479681491852,0.5855315923690796
0.06409331411123276,0.5842500925064087
0.06487835943698883,0.5829581618309021
0.06563438475131989,0.5814402103424072
0.06642717868089676,0.580287516117096
0.06722742319107056,0.5792285203933716
0.0680200606584549,0.5781202912330627
0.0688050165772438,0.5769891142845154
0.06952766329050064,0.5753654837608337
0.07026386260986328,0.573879063129425
0.0710112676024437,0.5725356936454773
0.07174420356750488,0.571097731590271
0.07245171070098877,0.569484531879425
0.07322216778993607,0.5684166550636292
0.07394663989543915,0.567012369632721
0.07466700673103333,0.5655856132507324
0.0753837376832962,0.5641831755638123
0.07613679766654968,0.5630908608436584
0.07690806686878204,0.5621426701545715
0.07763930410146713,0.5609292387962341
0.07836337387561798,0.5596849322319031
0.07908284664154053,0.5584304332733154
0.07985208928585052,0.5575546026229858
0.08059448003768921,0.5565094947814941
0.08132875710725784,0.5554263591766357
0.08205435425043106,0.5543046593666077
0.08278556168079376,0.5532713532447815
0.0835382342338562,0.5523614287376404
0.08428052812814713,0.5513880252838135
0.08502469211816788,0.5504747033119202
0.08580583333969116,0.5497903823852539
0.08652994781732559,0.5487725138664246
0.08726153522729874,0.547823965549469
0.08800619840621948,0.5469624996185303
0.08873114734888077,0.5460036993026733
0.08944150060415268,0.5449706315994263
0.09013789892196655,0.5438692569732666
0.09084499627351761,0.5428380370140076
0.0915776938199997,0.5419843196868896
0.09234157204627991,0.541347324848175
0.093055360019207,0.5404078960418701
0.09373802691698074,0.5393055081367493
0.09443836659193039,0.5383203625679016
0.09513937681913376,0.537347137928009
0.09580118209123611,0.5361778736114502
0.09651115536689758,0.5352996587753296
0.09720200300216675,0.5343172550201416
0.09789519011974335,0.5333639979362488
0.09860721230506897,0.5325350761413574
0.09927872568368912,0.5314965844154358
0.0999402180314064,0.5304216146469116
0.1006377637386322,0.5295501351356506
0.10133691132068634,0.5286989808082581
0.10204552859067917,0.5279134511947632
0.1027309000492096,0.5270158052444458
0.10342316329479218,0.5261619091033936
0.10411786288022995,0.525333821773529
0.10478270798921585,0.5243682861328125
0.10544835031032562,0.5234249830245972
0.1061263233423233,0.5225576758384705
0.10681477934122086,0.5217427611351013
0.10751727968454361,0.5209983587265015
0.10819428414106369,0.5201468467712402
0.10886186361312866,0.5192532539367676
0.10952632874250412,0.5183665156364441
0.11021006852388382,0.5175942778587341
0.11090372502803802,0.5168641805648804
0.11158766597509384,0.5161005854606628
0.1122770681977272,0.5153663754463196
0.11294984072446823,0.5145667195320129
0.1136094331741333,0.5137154459953308
0.11429806798696518,0.513012170791626
0.11494717001914978,0.5121354460716248
0.1156022697687149,0.5112805366516113
0.11623438447713852,0.5103486776351929
0.11687561124563217,0.5094759464263916
0.1175345927476883,0.5086778998374939
0.11818619072437286,0.5078557133674622
0.1188466027379036,0.507087767124176
0.11947057396173477,0.5061719417572021
0.12012288719415665,0.5053836107254028
0.12079539895057678,0.5046735405921936
0.12143553048372269,0.5038506984710693
0.12212583422660828,0.5032569169998169
0.12277956306934357,0.5025067329406738
0.12343279272317886,0.5017598867416382
0.12406590580940247,0.5009430050849915
0.12472064048051834,0.50021892786026
0.12539035081863403,0.4995574355125427
0.1260639876127243,0.49892234802246094
0.12673518061637878,0.4982796907424927
0.12741315364837646,0.497667521238327
0.12807121872901917,0.4969920217990875
0.12872563302516937,0.4963146448135376
0.1293710470199585,0.49559730291366577
0.13003912568092346,0.49497267603874207
0.13068123161792755,0.4942508339881897
0.1312878429889679,0.4934018552303314
0.13193748891353607,0.4927258789539337
0.13259781897068024,0.49209779500961304
0.13325481116771698,0.4914717376232147
0.13392424583435059,0.4908762574195862
0.13457198441028595,0.4902109205722809
0.13524378836154938,0.48965027928352356
0.13592146337032318,0.4891177713871002
0.13654781877994537,0.48839911818504333
0.1371602565050125,0.48762959241867065
0.1378113329410553,0.48700812458992004
0.13848255574703217,0.4864632487297058
0.1391419917345047,0.48588356375694275
0.13978300988674164,0.4852409064769745
0.14040575921535492,0.4845198392868042
0.14098747074604034,0.4836915135383606
0.14162157475948334,0.48305636644363403
0.14229869842529297,0.4825514554977417
0.1429307907819748,0.4819003939628601
0.1435752809047699,0.48129600286483765
0.1441965103149414,0.4806218445301056
0.1448240876197815,0.4799753427505493
0.14548206329345703,0.47942835092544556
0.14611467719078064,0.4788026511669159
0.1467263102531433,0.47811833024024963
0.1473436802625656,0.47745415568351746
0.1479274481534958,0.4766882061958313
0.1484977751970291,0.4758891463279724
0.14908842742443085,0.4751557409763336
0.14974063634872437,0.47462043166160583
0.15039679408073425,0.47410425543785095
0.15103907883167267,0.47354716062545776
0.15167270600795746,0.4729680120944977
0.15230587124824524,0.4723919928073883
0.15290646255016327,0.47171202301979065
0.15351080894470215,0.4710502624511719
0.15414437651634216,0.4704864025115967
0.15480159223079681,0.4699951410293579
0.1554119735956192,0.4693650007247925
0.15605860948562622,0.4688500761985779
0.15670883655548096,0.4683523178100586
0.1573275476694107,0.46776169538497925
0.15796618163585663,0.46722400188446045
0.15857790410518646,0.4666144847869873
0.1591937392950058,0.4660210609436035
0.159792959690094,0.46538814902305603
0.16040997207164764,0.46481260657310486
0.1610199213027954,0.4642104208469391
0.16166570782661438,0.46371230483055115
0.1622757911682129,0.4631214141845703
0.16292715072631836,0.46264398097991943
0.16355587542057037,0.46211138367652893
0.16418586671352386,0.4615858197212219
0.16482356190681458,0.46108585596084595
0.16547660529613495,0.4606267511844635
0.1660832315683365,0.46004071831703186
0.16671356558799744,0.45953238010406494
0.16734494268894196,0.4590229094028473
0.16797170042991638,0.4585011899471283
0.1685912162065506,0.4579642415046692
0.16918499767780304,0.4573603868484497
0.16982011497020721,0.45687344670295715
0.17044676840305328,0.45636191964149475
0.17106547951698303,0.4558318257331848
0.17168302834033966,0.45530182123184204
0.17229698598384857,0.4547620713710785
0.172921285033226,0.45425450801849365
0.17355754971504211,0.4537837505340576
0.17418897151947021,0.4532965421676636
0.17480769753456116,0.45278027653694153
0.1754332035779953,0.4522917568683624
0.17603018879890442,0.451724648475647
0.1766224354505539,0.4511462152004242
0.17725132405757904,0.45066574215888977
0.1778600513935089,0.4501364529132843
0.17848801612854004,0.44966208934783936
0.17909890413284302,0.44914162158966064
0.1797129511833191,0.4486290514469147
0.18033184111118317,0.44813454151153564
0.18091778457164764,0.44755834341049194
0.1815488040447235,0.447092205286026
0.18216967582702637,0.4466080665588379
0.1827934980392456,0.44614142179489136
0.18342211842536926,0.4456762671470642
0.1840357482433319,0.4451723098754883
0.18465468287467957,0.4446898400783539
0.18524301052093506,0.4441394507884979
0.18583545088768005,0.44359666109085083
0.18644864857196808,0.44310423731803894
0.18703676760196686,0.44255751371383667
0.1876053512096405,0.4419635534286499
0.18818789720535278,0.44140708446502686
0.18878135085105896,0.4408804774284363
0.18942978978157043,0.440483033657074
0.19004331529140472,0.4399987459182739
0.1906774938106537,0.43956896662712097
0.19128842651844025,0.4390886723995209
0.19191241264343262,0.4386390149593353
0.19253075122833252,0.4381791651248932
0.1931583136320114,0.43773818016052246
0.1937476545572281,0.4372127950191498
0.1943390816450119,0.4366949498653412
0.19492004811763763,0.4361531734466553
0.19550403952598572,0.4356251657009125
0.19612205028533936,0.4351734220981598
0.19674745202064514,0.43473345041275024
0.1973097175359726,0.4341617524623871
0.19791771471500397,0.4336901903152466
0.19852563738822937,0.4332154393196106
0.19914528727531433,0.4327665865421295
0.19977207481861115,0.4323400855064392
0.2003422975540161,0.4317961037158966
0.20096617937088013,0.4313628077507019
0.20154783129692078,0.4308438301086426
0.20214642584323883,0.4303598999977112
0.2027672976255417,0.4299267530441284
0.20337921380996704,0.42947128415107727
0.20399221777915955,0.42902088165283203
0.2045857161283493,0.4285341501235962
0.20519158244132996,0.42807456851005554
0.2058189958333969,0.42765238881111145
0.20637907087802887,0.42709577083587646
0.20696835219860077,0.4266079068183899
0.20757269859313965,0.42615020275115967
0.20815463364124298,0.42564404010772705
0.208729088306427,0.42513221502304077
0.20933757722377777,0.4246867895126343
0.20993688702583313,0.42421799898147583
0.21053537726402283,0.4237491488456726
0.2110968381166458,0.42320775985717773
0.21167431771755219,0.422703355550766
0.21223196387290955,0.42215844988822937
0.21282173693180084,0.4216773509979248
0.21343718469142914,0.42125236988067627
0.21401076018810272,0.4207425117492676
0.2146429866552353,0.4203532934188843
0.21525144577026367,0.4199151396751404
0.2158808410167694,0.4195173680782318
0.21645762026309967,0.4190194606781006
0.21705245971679688,0.4185565412044525
0.2176431119441986,0.41808637976646423
0.2182610183954239,0.41766873002052307
0.21885444223880768,0.41720616817474365
0.21943719685077667,0.4167267084121704
0.22004251182079315,0.4162873327732086
0.22066064178943634,0.41587552428245544
0.2212643027305603,0.41543468832969666
0.22187581658363342,0.415012001991272
0.22248300909996033,0.41457828879356384
0.22308573126792908,0.4141407310962677
0.22363367676734924,0.41360175609588623
0.2242305725812912,0.4131527543067932
0.2248421460390091,0.4127297103404999
0.22544366121292114,0.4122903645038605
0.22606079280376434,0.4118844270706177
0.22668810188770294,0.4114918112754822
0.22725598514080048,0.41099536418914795
0.22785940766334534,0.410562664270401
0.22847452759742737,0.4101479947566986
0.22904996573925018,0.4096674919128418
0.22965718805789948,0.40924271941185
0.23028208315372467,0.40884891152381897
0.2308380901813507,0.4083346724510193
0.23140765726566315,0.40784797072410583
0.23201198875904083,0.407419353723526
0.23263630270957947,0.4070267379283905
0.23327766358852386,0.406667023897171
0.2338632047176361,0.4062081277370453
0.2344612181186676,0.4057709872722626
0.2350671887397766,0.405349463224411
0.23568356037139893,0.4049416780471802
0.23630742728710175,0.4045499265193939
0.23693202435970306,0.4041607081890106
0.23753300309181213,0.4037363529205322
0.238136425614357,0.403310626745224
0.23869939148426056,0.40281563997268677
0.23929816484451294,0.4023839831352234
0.2399151474237442,0.40198177099227905
0.24047543108463287,0.4014883041381836
0.24105150997638702,0.4010189473628998
0.24166172742843628,0.40060511231422424
0.24224317073822021,0.40014612674713135
0.24281679093837738,0.3996756970882416
0.24341247975826263,0.3992423415184021
0.24402686953544617,0.3988370895385742
0.24461518228054047,0.398394912481308
0.24515627324581146,0.3978739380836487
0.2457585632801056,0.39745020866394043
0.24634453654289246,0.39699918031692505
0.24695709347724915,0.3965968191623688
0.24757610261440277,0.3962044417858124
0.24814628064632416,0.39573177695274353
0.24868929386138916,0.3952168822288513
0.24927601218223572,0.3947727680206299
0.2498645931482315,0.3943319320678711
0.25047415494918823,0.39392489194869995
0.2510673701763153,0.3934914767742157
0.25166255235671997,0.39305922389030457
0.25226718187332153,0.392644464969635
0.2528649568557739,0.3922189474105835
0.25343871116638184,0.39175716042518616
0.2540510296821594,0.3913539946079254
0.2546784281730652,0.39097192883491516
0.2553108334541321,0.3905998468399048
0.25589504837989807,0.39015689492225647
0.25648486614227295,0.389721542596817
0.2570585012435913,0.3892621695995331
0.2576512396335602,0.38883140683174133
0.2582363486289978,0.38838648796081543
0.2588582932949066,0.3879983723163605
0.2595038115978241,0.3876431882381439
0.2601161003112793,0.38723838329315186
0.26073959469795227,0.3868516981601715
0.26135873794555664,0.3864585757255554
0.26196107268333435,0.38603708148002625
0.26258641481399536,0.3856562674045563
0.2631763815879822,0.38522207736968994
0.26376280188560486,0.38477882742881775
0.2643433213233948,0.3843277394771576
0.2649426758289337,0.3839108347892761
0.26558271050453186,0.383552223443985
0.26617780327796936,0.38312169909477234
0.2667935788631439,0.3827219307422638
0.26737475395202637,0.38228005170822144
0.2679716646671295,0.3818545937538147
0.2685500681400299,0.38140684366226196
0.2691422700881958,0.3809732496738434
0.26976901292800903,0.3805842697620392
0.2704165279865265,0.3802301585674286
0.2709958255290985,0.3797844648361206
0.2716352641582489,0.3794163167476654
0.272251158952713,0.37901583313941956
0.27285444736480713,0.37859901785850525
0.2734890580177307,0.3782263398170471
0.27409061789512634,0.3778090178966522
0.27468833327293396,0.3773840665817261
0.2752821147441864,0.3769516050815582
0.2759224474430084,0.37658435106277466
0.2765390872955322,0.3761890232563019
0.2771245539188385,0.3757484555244446
0.2777562737464905,0.37536221742630005
0.27838486433029175,0.3749827742576599
0.27900174260139465,0.374582976102829
0.27965468168258667,0.3742303252220154
0.2802947163581848,0.37386053800582886
0.28091752529144287,0.37346982955932617
0.2815193235874176,0.3730487823486328
0.2821686565876007,0.37268924713134766
0.2828159034252167,0.3723280429840088
0.2834318280220032,0.3719257414340973
0.2840254306793213,0.37149012088775635
0.2846820652484894,0.3711395263671875
0.2853267788887024,0.3707715570926666
0.285995751619339,0.37043628096580505
0.286638468503952,0.37006333470344543
0.28727614879608154,0.3696852922439575
0.28792187571525574,0.36931806802749634
0.2885274291038513,0.3689004182815552
0.28916072845458984,0.3685164451599121
0.2897999882698059,0.3681374788284302
0.29040318727493286,0.3677137792110443
0.2909977436065674,0.3672780394554138
0.29162147641181946,0.3668801188468933
0.29226353764533997,0.3665049970149994
0.2928823232650757,0.36609986424446106
0.2935064733028412,0.3657004237174988
0.294121116399765,0.36529040336608887
0.29473158717155457,0.36487361788749695
0.29536083340644836,0.36447766423225403
0.29598987102508545,0.3640868663787842
0.29663848876953125,0.36371666193008423
0.2972985804080963,0.3633575737476349
0.29795733094215393,0.36299678683280945
0.298572838306427,0.36258217692375183
0.29921892285346985,0.36220675706863403
0.29986318945884705,0.36183273792266846
0.30048584938049316,0.3614268898963928
0.30106812715530396,0.360967218875885
0.3016515076160431,0.36051639914512634
0.302240252494812,0.3600694537162781
0.3028397262096405,0.3596326410770416
0.30346813797950745,0.35923394560813904
0.3041049838066101,0.35884469747543335
0.3047468960285187,0.3584626019001007
0.3053606450557709,0.3580404222011566
0.30597299337387085,0.35761550068855286
0.3065606653690338,0.3571658432483673
0.3071918785572052,0.3567643165588379
0.30781829357147217,0.35635533928871155
0.30842599272727966,0.35593369603157043
0.3090682923793793,0.35554414987564087
0.30970239639282227,0.35514456033706665
0.3103531301021576,0.3547650873661041
0.3110016882419586,0.35438239574432373
0.31163784861564636,0.35398027300834656
0.3122606575489044,0.3535667359828949
0.3128916621208191,0.35316145420074463
0.3135550022125244,0.35279223322868347
0.31419673562049866,0.35240089893341064
0.31485047936439514,0.35201695561408997
0.31551289558410645,0.35164543986320496
0.316165953874588,0.35126054286956787
0.3168395161628723,0.3508988320827484
0.31745806336402893,0.3504771292209625
0.3181306719779968,0.35011422634124756
0.3187949061393738,0.34974610805511475
0.31942835450172424,0.34933406114578247
0.3201347291469574,0.34899774193763733
0.3207760155200958,0.3485962450504303
0.32140597701072693,0.34818220138549805
0.32206279039382935,0.34779778122901917
0.3227693736553192,0.3474659323692322
0.3234134614467621,0.3470630645751953
0.32407471537590027,0.3466790020465851
0.32478442788124084,0.34634512662887573
0.3254457116127014,0.34595996141433716
0.3260965645313263,0.3455624282360077
0.32674282789230347,0.3451594114303589
0.3273969292640686,0.3447648882865906
0.3280903697013855,0.3444085419178009
0.3287482261657715,0.3440161645412445
0.3293955326080322,0.34361162781715393
0.33004286885261536,0.34320688247680664
0.3306945264339447,0.34280282258987427
0.33135125041007996,0.3424072861671448
0.3320258557796478,0.34202995896339417
0.33269771933555603,0.3416445255279541
0.33337318897247314,0.34126269817352295
0.3340489864349365,0.3408834934234619
0.3347136974334717,0.3404924273490906
0.3353842496871948,0.3401017487049103
0.33603549003601074,0.33969250321388245
0.33671805262565613,0.33931484818458557
0.33741527795791626,0.3389551043510437
0.3380597233772278,0.33853399753570557
0.3387540876865387,0.33816444873809814
0.33939483761787415,0.3377448618412018
0.34002798795700073,0.3373115658760071
0.3407171070575714,0.33693069219589233
0.34139499068260193,0.33654338121414185
0.3420551121234894,0.3361364006996155
0.34273189306259155,0.3357461094856262
0.3433865010738373,0.33533182740211487
0.34403201937675476,0.3349093198776245
0.3446701467037201,0.334478497505188
0.3453484773635864,0.33408620953559875
0.34602466225624084,0.3336890935897827
0.3466908037662506,0.3332795798778534
0.34735941886901855,0.332875519990921
0.3480137288570404,0.3324553966522217
0.34866970777511597,0.3320350646972656
0.34934401512145996,0.33163389563560486
0.35003820061683655,0.3312465250492096
0.3507193922996521,0.3308502733707428
0.35139885544776917,0.33044925332069397
0.35208749771118164,0.33005645871162415
0.3527839481830597,0.329667866230011
0.3534448444843292,0.3292483389377594
0.35414373874664307,0.32886195182800293
0.35479509830474854,0.3284321427345276
0.3554844856262207,0.32803109288215637
0.35616442561149597,0.3276248872280121
0.35683733224868774,0.32721221446990967
0.3575269281864166,0.3268113434314728
0.35820484161376953,0.3264002203941345
0.3588712811470032,0.3259719908237457
0.3595634996891022,0.3255711495876312
0.36024385690689087,0.32516559958457947
0.36093905568122864,0.3247653841972351
0.36164000630378723,0.32436835765838623
0.36237403750419617,0.32400092482566833
0.36309462785720825,0.3236199617385864
0.36381587386131287,0.3232382833957672
0.3645111620426178,0.32283371686935425
0.36520645022392273,0.3224305808544159
0.36591267585754395,0.3220318555831909
0.36659786105155945,0.3216142952442169
0.3673151433467865,0.32122108340263367
0.36797675490379333,0.3207802474498749
0.3686895966529846,0.32038500905036926
0.36942628026008606,0.32000789046287537
0.37017205357551575,0.31963956356048584
0.3708823323249817,0.3192349970340729
0.3715594708919525,0.3188028633594513
0.3722771406173706,0.31840673089027405
0.3730139434337616,0.3180229663848877
0.37365061044692993,0.317552775144577
0.3743327260017395,0.3171209394931793
0.3750810921192169,0.31674182415008545
0.3758065402507782,0.3163473308086395
0.376504123210907,0.3159288167953491
0.3772212862968445,0.3155214190483093
0.3779749870300293,0.3151445984840393
0.3787022829055786,0.3147437870502472
0.3794398307800293,0.3143507242202759
0.38012900948524475,0.313912034034729
0.38082319498062134,0.31347936391830444
0.38155344128608704,0.31307750940322876
0.3822944462299347,0.31268414855003357
0.3830409049987793,0.31229081749916077
0.3837571144104004,0.3118749260902405
0.38448452949523926,0.3114638328552246
0.38521808385849,0.31105589866638184
0.38593244552612305,0.31063130497932434
0.3866894543170929,0.31024202704429626
0.38743293285369873,0.3098388612270355
0.38817426562309265,0.30943363904953003
0.3888913094997406,0.3090074360370636
0.38961061835289,0.3085840344429016
0.39035338163375854,0.30817463994026184
0.39111098647117615,0.307776540517807
0.3918450176715851,0.30735886096954346
0.39255842566490173,0.30692368745803833
0.3933030664920807,0.30651044845581055
0.394043892621994,0.3060959279537201
0.39479002356529236,0.3056819438934326
0.39555108547210693,0.30527883768081665
0.39627355337142944,0.3048463761806488
0.39700403809547424,0.30441656708717346
0.39775002002716064,0.30399832129478455
0.3985048532485962,0.30358555912971497
0.3992570638656616,0.30316421389579773
0.40000784397125244,0.3027445375919342
0.4007570445537567,0.3023257851600647
0.40151774883270264,0.30191075801849365
0.4022572338581085,0.3014742434024811
0.4030005633831024,0.3010466992855072
0.4037885367870331,0.30064767599105835
0.4045467674732208,0.3002263903617859
0.4053286612033844,0.2998195290565491
0.40610963106155396,0.2994110882282257
0.4068823754787445,0.29899561405181885
0.4076385200023651,0.2985670268535614
0.40843111276626587,0.29816386103630066
0.40917980670928955,0.29772844910621643
0.4099563658237457,0.29730719327926636
0.41073358058929443,0.29688704013824463
0.41151323914527893,0.29646939039230347
0.4122578501701355,0.2960186004638672
0.4130004644393921,0.2955714464187622
0.41380050778388977,0.29516541957855225
0.41456547379493713,0.2947337031364441
0.41533327102661133,0.29429465532302856
0.4161108732223511,0.2938637137413025
0.4169241189956665,0.29345816373825073
0.4176865220069885,0.2930130064487457
0.418456107378006,0.2925746440887451
0.4192442297935486,0.29214492440223694
0.4200190305709839,0.29170486330986023
0.4208337366580963,0.29129311442375183
0.4216448664665222,0.29087650775909424
0.4224667251110077,0.29046234488487244
0.42328453063964844,0.290046751499176
0.4240911304950714,0.2896270155906677
0.4248946011066437,0.28919416666030884
0.4256417155265808,0.28872770071029663
0.4264077842235565,0.28826913237571716
0.4271887540817261,0.2878216803073883
0.42791011929512024,0.28732946515083313
0.42871201038360596,0.28689220547676086
0.4295397102832794,0.2864696979522705
0.43037763237953186,0.28605008125305176
0.431198388338089,0.28562042117118835
0.4320167005062103,0.2851872444152832
0.43274444341659546,0.28469619154930115
0.4335760176181793,0.2842651307582855
0.4343622624874115,0.2838076651096344
0.435164213180542,0.2833560109138489
0.4359877407550812,0.28292083740234375
0.43683579564094543,0.2824968993663788
0.437662273645401,0.28205791115760803
0.43846365809440613,0.2815978527069092
0.43928852677345276,0.2811552882194519
0.4401163160800934,0.280710369348526
0.4409541189670563,0.2802702784538269
0.4417946934700012,0.27983254194259644
0.44260185956954956,0.27937382459640503
0.44344615936279297,0.278933048248291
0.4441956877708435,0.2784304916858673
0.4450133442878723,0.27797073125839233
0.44585227966308594,0.27752190828323364
0.44665825366973877,0.2770549952983856
0.44752076268196106,0.27661511301994324
0.44837555289268494,0.2761697769165039
0.44920170307159424,0.275706022977829
0.4499868154525757,0.2752145528793335
0.45085424184799194,0.27477318048477173
0.4517251253128052,0.27433040738105774
0.45258721709251404,0.27388259768486023
0.45343223214149475,0.27342283725738525
0.4542745351791382,0.2729598581790924
0.4551420211791992,0.27250683307647705
0.4559752643108368,0.2720332741737366
0.4568503201007843,0.2715857923030853
0.4577139616012573,0.27112677693367004
0.4585506021976471,0.27065059542655945
0.4593973159790039,0.27017661929130554
0.46024882793426514,0.2697058916091919
0.46110525727272034,0.26923641562461853
0.46195247769355774,0.26876094937324524
0.46278709173202515,0.26827579736709595
0.463627427816391,0.26778775453567505
0.4644612967967987,0.2672964930534363
0.4653327167034149,0.26682528853416443
0.46621590852737427,0.26635846495628357
0.46708494424819946,0.2658817768096924
0.46795952320098877,0.2654080092906952
0.46882766485214233,0.264928936958313
0.4696977734565735,0.26445016264915466
0.4705961346626282,0.26398277282714844
0.4714893698692322,0.26351025700569153
0.47234296798706055,0.26301446557044983
0.4731852114200592,0.26251423358917236
0.47407102584838867,0.2620314061641693
0.47495177388191223,0.26154232025146484
0.47584399580955505,0.26106369495391846
0.4767221510410309,0.2605718970298767
0.4775802791118622,0.26006272435188293
0.47843503952026367,0.25955885648727417
0.4793253242969513,0.25906336307525635
0.480229914188385,0.2585841417312622
0.4811902642250061,0.2581227123737335
0.4820897579193115,0.25763389468193054
0.48301857709884644,0.25715672969818115
0.48392990231513977,0.25666502118110657
0.48483899235725403,0.25616952776908875
0.4857651889324188,0.2556866407394409
0.4866812527179718,0.2551916539669037
0.4875703454017639,0.2546781599521637
0.4884905517101288,0.254188597202301
0.4894395172595978,0.25370827317237854
0.4903832674026489,0.2532184422016144
0.49133846163749695,0.25273826718330383
0.49228635430336,0.2522454857826233
0.49322178959846497,0.25174492597579956
0.49415454268455505,0.25124600529670715
0.495067298412323,0.2507321238517761
0.49595844745635986,0.25020626187324524
0.49690568447113037,0.24970188736915588
0.4977785348892212,0.2491641789674759
0.49870699644088745,0.24864929914474487
0.49962806701660156,0.24813279509544373
0.5005467534065247,0.24760347604751587
0.501505434513092,0.24710141122341156
0.5024741291999817,0.24659985303878784
0.5033929944038391,0.24606828391551971
0.5043028593063354,0.2455354630947113
0.505268931388855,0.2450232356786728
0.506203293800354,0.24449153244495392
0.5071583390235901,0.24397452175617218
0.5081618428230286,0.24347306787967682
0.5091198682785034,0.24295352399349213
0.510114848613739,0.24244624376296997
0.5111201405525208,0.24193647503852844
0.5121303796768188,0.2414323389530182
0.5131009221076965,0.2409028559923172
0.5141119360923767,0.24039065837860107
0.5151386260986328,0.2398899495601654
0.5161883234977722,0.2393926978111267
0.5171807408332825,0.23886796832084656
0.51816725730896,0.23833777010440826
0.5192318558692932,0.23783457279205322
0.5202441811561584,0.23730991780757904
0.5212506055831909,0.23678192496299744
0.5222657322883606,0.23625552654266357
0.5232835412025452,0.2357262670993805
0.5242735743522644,0.23518411815166473
0.5252683758735657,0.23463717103004456
0.5262798070907593,0.23410248756408691
0.5272550582885742,0.2335403859615326
0.5282292366027832,0.23297950625419617
0.5292212963104248,0.23242798447608948
0.5302435159683228,0.23188091814517975
0.5312846899032593,0.2313438504934311
0.5323061943054199,0.23080100119113922
0.5333753824234009,0.23026159405708313
0.5344059467315674,0.22971461713314056
0.5354277491569519,0.22915339469909668
0.5364499688148499,0.22860391438007355
0.5374523997306824,0.22803205251693726
0.5385063290596008,0.2274797260761261
0.5395904183387756,0.22693681716918945
0.5406533479690552,0.22638581693172455
0.5416556596755981,0.22580811381340027
0.5427448153495789,0.22525644302368164
0.5437847375869751,0.2246951311826706
0.5448455810546875,0.22412851452827454
0.5458979606628418,0.22355979681015015
0.5470128655433655,0.22301694750785828
0.54813152551651,0.22246424853801727
0.5492307543754578,0.2219105362892151
0.5503109097480774,0.22134071588516235
0.551408052444458,0.22077691555023193
0.5524594783782959,0.220193013548851
0.5535436272621155,0.21961496770381927
0.5546171069145203,0.21903207898139954
0.5557401776313782,0.21847234666347504
0.5568947196006775,0.21791020035743713
0.5579965710639954,0.2173357605934143
0.5590626001358032,0.21674007177352905
0.5601900219917297,0.21616484224796295
0.5612949728965759,0.21557177603244781
0.562429666519165,0.21499817073345184
0.5634983777999878,0.21439677476882935
0.5645750761032104,0.21379776298999786
0.5657746195793152,0.21323004364967346
0.5669435858726501,0.21265757083892822
0.5681412220001221,0.2120821624994278
0.5692819356918335,0.21149078011512756
0.5704371333122253,0.21090862154960632
0.5716251730918884,0.2103148251771927
0.5727773308753967,0.2097274512052536
0.5738924741744995,0.20911921560764313
0.5750574469566345,0.20850707590579987
0.5761717557907104,0.20789362490177155
0.5772834420204163,0.20728185772895813
0.5784144997596741,0.20664891600608826
0.5795871019363403,0.20603899657726288
0.5807135701179504,0.20542410016059875
0.5819506645202637,0.20482225716114044
0.583163321018219,0.20423021912574768
0.5843855738639832,0.20362161099910736
0.5855534076690674,0.20301038026809692
0.5867570042610168,0.20238783955574036
0.5879361629486084,0.20174840092658997
0.5890756845474243,0.20111845433712006
0.5902827382087708,0.20048941671848297
0.5914512276649475,0.1998656988143921
0.5926480293273926,0.19922642409801483
0.5938349366188049,0.1985839158296585
0.5950419306755066,0.19794461131095886
0.5962702631950378,0.19732114672660828
0.5975663065910339,0.19670410454273224
0.5988687872886658,0.19609010219573975
0.6000994443893433,0.19545285403728485
0.6013030409812927,0.19480086863040924
0.6025450825691223,0.19415408372879028
0.6037216186523438,0.19349566102027893
0.6049555540084839,0.19284063577651978
0.6062340140342712,0.19219264388084412
0.6075453758239746,0.19155721366405487
0.608822226524353,0.1909198760986328
0.610088050365448,0.19026021659374237
0.6113097071647644,0.18958722054958344
0.6125670671463013,0.1889309585094452
0.613929271697998,0.18828535079956055
0.6152050495147705,0.18762271106243134
0.6164641380310059,0.18694262206554413
0.6177186965942383,0.18628200888633728
0.6189866065979004,0.18559378385543823
0.6202698945999146,0.18491430580615997
0.6215656399726868,0.184238463640213
0.622933566570282,0.18358992040157318
0.6242185235023499,0.18289509415626526
0.6254669427871704,0.1821959763765335
0.6267555952072144,0.18149368464946747
0.6280537247657776,0.18080037832260132
0.6293713450431824,0.18012408912181854
0.630719006061554,0.17943640053272247
0.6320791244506836,0.17874227464199066
0.6334401369094849,0.17805881798267365
0.6348277926445007,0.17735807597637177
0.6362026333808899,0.17667867243289948
0.6375052332878113,0.17596858739852905
0.6388211846351624,0.17524908483028412
0.6401556730270386,0.1745452731847763
0.6415444016456604,0.17383182048797607
0.6428301930427551,0.17309826612472534
0.6441748738288879,0.17239294946193695
0.6456546783447266,0.17167295515537262
0.6469195485115051,0.1709340214729309
0.6481902599334717,0.17020215094089508
0.6496185064315796,0.16945479810237885
0.6509034633636475,0.16871820390224457
0.6522673964500427,0.16797466576099396
0.6536599397659302,0.16722723841667175
0.6549376249313354,0.16648389399051666
0.6564891934394836,0.16574668884277344
0.6578353047370911,0.16500821709632874
0.6592936515808105,0.1642555594444275
0.6606816649436951,0.16351276636123657
0.6621671319007874,0.16276226937770844
0.6636233329772949,0.16203133761882782
0.6650528311729431,0.16126738488674164
0.6664717197418213,0.16050250828266144
0.6678967475891113,0.15974287688732147
0.6694085597991943,0.15898451209068298
0.6708881258964539,0.15822982788085938
0.672379732131958,0.15746250748634338
0.6738532781600952,0.15669308602809906
0.6753275990486145,0.15591523051261902
0.676846444606781,0.1551460325717926
0.6783024072647095,0.15436942875385284
0.6798495054244995,0.15358863770961761
0.6812726259231567,0.1527993083000183
0.6829193234443665,0.1520208716392517
0.6843664646148682,0.15123967826366425
0.6859744787216187,0.15044362843036652
0.6875119805335999,0.149657741189003
0.6890714168548584,0.14886491000652313
0.690670907497406,0.14807114005088806
0.6921106576919556,0.1472654789686203
0.6937699317932129,0.14644691348075867
0.6953744888305664,0.1456531435251236
0.6969499588012695,0.14486192166805267
0.6986750960350037,0.14405789971351624
0.7002835869789124,0.14323654770851135
0.701901376247406,0.14243395626544952
0.7036328911781311,0.141611248254776
0.7050342559814453,0.14077332615852356
0.7067252993583679,0.13995361328125
0.7083283066749573,0.13909858465194702
0.7099580764770508,0.13827162981033325
0.7117624878883362,0.13742150366306305
0.7131451368331909,0.1365692913532257
0.7146512269973755,0.13572420179843903
0.7164927124977112,0.13487203419208527
0.7181658148765564,0.1340249925851822
0.7199398279190063,0.13317400217056274
0.7216882109642029,0.13231219351291656
0.7235393524169922,0.13145272433757782
0.7249836921691895,0.13058605790138245
0.7264086604118347,0.12971284985542297
0.7282918095588684,0.12882383167743683
0.7299454212188721,0.1279342621564865
0.7317172884941101,0.12703457474708557
0.7335546016693115,0.1261778175830841
0.7354830503463745,0.12529414892196655
0.7368678450584412,0.12437117844820023
0.7385238409042358,0.12347473204135895
0.7401232123374939,0.12256991118192673
0.7419986128807068,0.12164068222045898
0.7438544631004333,0.12076370418071747
0.7456158399581909,0.11987780034542084
0.7474764585494995,0.11894166469573975
0.7493529915809631,0.11801313608884811
0.7512879967689514,0.11709102243185043
0.7532452940940857,0.11615794897079468
0.7550256252288818,0.11521061509847641
0.7566525936126709,0.11425638943910599
0.7582364678382874,0.11332482844591141
0.7600657939910889,0.11238334327936172
0.7618187069892883,0.11146451532840729
0.7639368772506714,0.1105348989367485
0.7655705213546753,0.1095871850848198
0.767776370048523,0.10862594842910767
0.7694216966629028,0.1076660081744194
0.7717627286911011,0.10670536756515503
0.7733343839645386,0.10573677718639374
0.7757420539855957,0.10475362092256546
0.7772396206855774,0.10378339141607285
0.7797296047210693,0.10280609130859375
0.7811594009399414,0.10182171314954758
0.7837284803390503,0.1008215844631195
0.7850885987281799,0.0998241975903511
0.7877535820007324,0.09882042557001114
0.789037823677063,0.09781529754400253
0.7917510271072388,0.09680449962615967
0.793010950088501,0.09578251838684082
0.7958150506019592,0.09475935250520706
0.797152042388916,0.09373535215854645
0.8000977039337158,0.09270307421684265
0.8023834824562073,0.09167560189962387
0.8043875098228455,0.09064014256000519
0.8070275783538818,0.08961740136146545
0.8084872364997864,0.08857698738574982
0.8115007281303406,0.08752062171697617
0.8124443292617798,0.08646880090236664
0.8150635957717896,0.0854158028960228
0.8169876933097839,0.08433794975280762
0.8196415901184082,0.0832519456744194
0.8210666179656982,0.08217763155698776
0.8249185681343079,0.0810806080698967
0.82679682970047,0.07998650521039963
0.8280001282691956,0.07888610661029816
0.8301032781600952,0.07777970284223557
0.833325207233429,0.07667841762304306
0.8353122472763062,0.07558530569076538
0.8363115191459656,0.07449612766504288
0.8412834405899048,0.07340318709611893
0.8431397080421448,0.07220598310232162
0.8437445163726807,0.07103127241134644
0.848019003868103,0.06991870701313019
0.8500857353210449,0.06881625950336456
0.8517240881919861,0.06770101934671402
0.854474663734436,0.06658736616373062
0.8578458428382874,0.0653880387544632
0.8593043088912964,0.06412417441606522
0.8612308502197266,0.06299056112766266
0.8641887903213501,0.06190614029765129
0.8692004084587097,0.060781169682741165
0.8713511228561401,0.05956072360277176
0.8742233514785767,0.058284662663936615
0.8750119805335999,0.05707824230194092
0.8784716129302979,0.05599527806043625
0.8851674795150757,0.05482575669884682
0.8865821361541748,0.05355006828904152
0.8896231651306152,0.05222257226705551
0.8910365700721741,0.05111445486545563
0.8926447033882141,0.049933694303035736
0.8987927436828613,0.048648446798324585
0.9032407999038696,0.0473192073404789
0.905543327331543,0.04611021280288696
0.9062511324882507,0.045035701245069504
0.908183217048645,0.04363463819026947
0.9134073853492737,0.04211578145623207
0.914520263671875,0.04121473804116249
0.9291573762893677,0.039806097745895386
0.9302472472190857,0.03841162100434303
0.9348775744438171,0.03730715066194534
0.936199426651001,0.035863447934389114
0.9374285936355591,0.03450215235352516
0.937775194644928,0.033363502472639084
0.9395961165428162,0.03185370936989784
0.9411143660545349,0.030329613015055656
0.949462890625,0.02940511889755726
0.9526476263999939,0.027777740731835365
0.9582717418670654,0.026559963822364807
0.9629229307174683,0.025030560791492462
0.968807578086853,0.023551812395453453
0.9912351369857788,0.02180890180170536
0.9925181865692139,0.020366456359624863
0.9939093589782715,0.019551964476704597
0.9956350326538086,0.01694105565547943
0.9965680241584778,0.015901917591691017
0.9990910291671753,0.015512850135564804
0.999403715133667,0.012880608439445496
0.9995659589767456,0.01084551215171814
0.9998951554298401,0.009732390753924847
0.9999388456344604,0.008214057423174381
1.0,0.0014973296783864498


==> figures/plots/data/pr_hex_5.csv <==
3.9519254642073065e-05,0.9615384340286255
0.0007373194093815982,0.9029597043991089
0.0021145164500921965,0.8822323083877563
0.003506304230540991,0.8833455443382263
0.004906519781798124,0.8857064247131348
0.00627036252990365,0.8818672299385071
0.007673583459109068,0.8839061856269836
0.009071286767721176,0.8848061561584473
0.010484003461897373,0.886695146560669
0.011924122460186481,0.8901895880699158
0.01333183515816927,0.8908618092536926
0.014738686382770538,0.8913190960884094
0.016162138432264328,0.8925880193710327
0.017581965774297714,0.8934349417686462
0.01899000257253647,0.8936039209365845
0.020411785691976547,0.8943652510643005
0.021844269707798958,0.8954838514328003
0.023253105580806732,0.8955309391021729
0.0246681310236454,0.8957637548446655
0.026087850332260132,0.8961589336395264
0.02750535123050213,0.8964653015136719
0.028927823528647423,0.8968721628189087
0.03035121224820614,0.897250235080719
0.03177008405327797,0.8974667191505432
0.033197373151779175,0.8978855609893799
0.034654561430215836,0.8990527391433716
0.036092743277549744,0.8996551036834717
0.03750387951731682,0.8995464444160461
0.03892643004655838,0.8997063040733337
0.040330398827791214,0.8994437456130981
0.04170332849025726,0.8985130190849304
0.043099530041217804,0.8981282711029053
0.04449164867401123,0.8976995348930359
0.04590495303273201,0.8976978063583374
0.04731208458542824,0.8975527286529541
0.04871945455670357,0.8974183797836304
0.05013653263449669,0.8974812030792236
0.051542043685913086,0.8973371982574463
0.05293814837932587,0.8970312476158142
0.0543285608291626,0.8966336250305176
0.05573340132832527,0.8964887261390686
0.05714089050889015,0.8963929414749146
0.05854478478431702,0.8962362408638
0.059952933341264725,0.8961500525474548
0.061349328607320786,0.8958854079246521
0.06276403367519379,0.8958941102027893
0.06415676325559616,0.8955977559089661
0.06554188579320908,0.8951981663703918
0.06694260239601135,0.8950254321098328
0.06835237890481949,0.8949688673019409
0.06973320990800858,0.8945327401161194
0.07112046331167221,0.8942129611968994
0.07252312451601028,0.8940800428390503
0.07390961050987244,0.8937386274337769
0.0753072053194046,0.8935487270355225
0.07670266926288605,0.8933346271514893
0.07809426635503769,0.8930826783180237
0.07947393506765366,0.8927002549171448
0.08085702359676361,0.8923583030700684
0.08224068582057953,0.8920368552207947
0.0836300253868103,0.8917768597602844
0.08504454791545868,0.891789972782135
0.08642804622650146,0.8914828300476074
0.08780692517757416,0.8911260366439819
0.08917433768510818,0.8906615972518921
0.09057047218084335,0.8904982209205627
0.09196655452251434,0.8903270363807678
0.09336898475885391,0.8902180790901184
0.0947583019733429,0.8899913430213928
0.09614897519350052,0.8897685408592224
0.09752669930458069,0.8894376754760742
0.09889250248670578,0.8890060186386108
0.10023950785398483,0.8884071111679077
0.1016014814376831,0.8879573941230774
0.10298673808574677,0.8877188563346863
0.10437753051519394,0.887526273727417
0.1057506650686264,0.8871816396713257
0.10711704939603806,0.8867953419685364
0.1084856316447258,0.8864266872406006
0.1098446398973465,0.8859772086143494
0.1112147644162178,0.8856335282325745
0.11259685456752777,0.8853877186775208
0.11397942155599594,0.8851487636566162
0.11535100638866425,0.8848285675048828
0.11671505868434906,0.8844488263130188
0.11811104416847229,0.8843055963516235
0.11949983984231949,0.8841216564178467
0.1208849847316742,0.8839141726493835
0.12225252389907837,0.8835722804069519
0.1236288920044899,0.8832973837852478
0.12499435991048813,0.8829472064971924
0.12634588778018951,0.8825010061264038
0.12769895792007446,0.8820760250091553
0.12904402613639832,0.8816017508506775
0.13041287660598755,0.8812980651855469
0.13177962601184845,0.8809744715690613
0.13312414288520813,0.8805004358291626
0.13446561992168427,0.8800182938575745
0.13582545518875122,0.8796622157096863
0.1371934413909912,0.8793613910675049
0.13855871558189392,0.879039466381073
0.13993071019649506,0.8787646293640137
0.14130400121212006,0.878503680229187
0.1426496058702469,0.878069281578064
0.1440041959285736,0.8776975274085999
0.14535872638225555,0.8773270845413208
0.14670483767986298,0.8769070506095886
0.14806872606277466,0.8765926957130432
0.1494215577840805,0.8762221336364746
0.1507689207792282,0.8758160471916199
0.15211689472198486,0.8754140138626099
0.1534586250782013,0.8749855160713196
0.154819518327713,0.8746703267097473
0.15617462992668152,0.8743243217468262
0.1575210839509964,0.8739258050918579
0.15886934101581573,0.8735421895980835
0.16022169589996338,0.8731870651245117
0.16157445311546326,0.8728291988372803
0.16292382776737213,0.8724636435508728
0.16426843404769897,0.8720687031745911
0.16558703780174255,0.8715451955795288
0.16692213714122772,0.8711045384407043
0.1682552546262741,0.8706600666046143
0.1695909947156906,0.8702306747436523
0.17093653976917267,0.8698574900627136
0.17227429151535034,0.8694460391998291
0.17360149323940277,0.8689826726913452
0.17495128512382507,0.868634819984436
0.1762894243001938,0.8682261109352112
0.17762722074985504,0.8678237795829773
0.178927943110466,0.8672441244125366
0.18027999997138977,0.866913914680481
0.1816418170928955,0.866628110408783
0.182978093624115,0.8662257194519043
0.1843157708644867,0.8658402562141418
0.18565532565116882,0.8654550313949585
0.18700191378593445,0.8650974631309509
0.18831929564476013,0.8646152019500732
0.1896689534187317,0.86427903175354
0.19099591672420502,0.8638390302658081
0.19231967628002167,0.863389253616333
0.1936558336019516,0.862998902797699
0.19498763978481293,0.8625849485397339
0.1963372528553009,0.862251341342926
0.1976476013660431,0.8617510199546814
0.19897039234638214,0.8613064289093018
0.20030462741851807,0.8609182238578796
0.20162414014339447,0.8604649305343628
0.2029799073934555,0.8601688146591187
0.20430375635623932,0.8597330451011658
0.20562028884887695,0.8592692017555237
0.2069542407989502,0.8588789701461792
0.20829637348651886,0.8585287928581238
0.20963764190673828,0.8581700325012207
0.21097400784492493,0.8577930331230164
0.2122810184955597,0.8572955131530762
0.21356891095638275,0.8567288517951965
0.214860737323761,0.8561704754829407
0.21617870032787323,0.8557233214378357
0.21749502420425415,0.8552829027175903
0.21880052983760834,0.8547912836074829
0.22011931240558624,0.8543524742126465
0.22143393754959106,0.8539012670516968
0.22273892164230347,0.8534180521965027
0.2240346223115921,0.8528989553451538
0.2253282368183136,0.852370023727417
0.2266222983598709,0.8518362641334534
0.22791430354118347,0.8513131141662598
0.22922953963279724,0.8508800268173218
0.2305356115102768,0.8504100441932678
0.23182202875614166,0.8498626947402954
0.23311208188533783,0.8493369817733765
0.2344311624765396,0.8489173650741577
0.23570899665355682,0.848351776599884
0.23698611557483673,0.8477829694747925
0.23822899162769318,0.8470919728279114
0.23951919376850128,0.8465720415115356
0.24079255759716034,0.8460010290145874
0.24206295609474182,0.845417320728302
0.24335159361362457,0.8448942303657532
0.24462391436100006,0.8443241715431213
0.24591557681560516,0.8438228368759155
0.24720828235149384,0.8433244228363037
0.24847273528575897,0.8427335619926453
0.24972325563430786,0.8420959711074829
0.2510114014148712,0.8415890336036682
0.25230810046195984,0.8411104083061218
0.253578782081604,0.8405436277389526
0.2548528015613556,0.8399925231933594
0.2561209201812744,0.8394266963005066
0.25741907954216003,0.8389599323272705
0.25872093439102173,0.8385056257247925
0.26000240445137024,0.83797687292099
0.2612808048725128,0.8374470472335815
0.262577086687088,0.8369786143302917
0.26385968923568726,0.836461067199707
0.26512518525123596,0.8358972072601318
0.26639342308044434,0.8353381752967834
0.2676888108253479,0.8348668813705444
0.2689514458179474,0.834293782711029
0.2702121436595917,0.83371901512146
0.27149778604507446,0.833220362663269
0.2727840542793274,0.8327237963676453
0.2740640938282013,0.8322127461433411
0.27534735202789307,0.8317131400108337
0.27660444378852844,0.8311268091201782
0.27786970138549805,0.8305720090866089
0.2791388928890228,0.8300324082374573
0.2803916037082672,0.8294408917427063
0.2816627621650696,0.8289079070091248
0.28294476866722107,0.8284039497375488
0.2841973900794983,0.8278210163116455
0.28546658158302307,0.827282190322876
0.28668543696403503,0.8266042470932007
0.2879018485546112,0.8259173035621643
0.2891574800014496,0.8253479599952698
0.29041048884391785,0.8247720003128052
0.29166141152381897,0.8241854906082153
0.2928711771965027,0.823489785194397
0.294119268655777,0.8229018449783325
0.2953629493713379,0.8223045468330383
0.2966141402721405,0.8217287063598633
0.2978401184082031,0.8210813403129578
0.2990909814834595,0.8205091953277588
0.3003407418727875,0.819931149482727
0.30157819390296936,0.819319486618042
0.30279526114463806,0.8186591863632202
0.3040357232093811,0.8180632591247559
0.3053000271320343,0.8175237774848938
0.3065153658390045,0.8168608546257019
0.3076993227005005,0.8161206841468811
0.30888932943344116,0.8153923749923706
0.31008094549179077,0.8146734833717346
0.31129196286201477,0.8140103220939636
0.312526136636734,0.8134025931358337
0.3137522041797638,0.8127749562263489
0.31495675444602966,0.812101423740387
0.3161458373069763,0.8113864660263062
0.31737348437309265,0.8107671141624451
0.3186008036136627,0.8101508021354675
0.31984180212020874,0.8095680475234985
0.32104068994522095,0.8088812828063965
0.32222771644592285,0.8081690669059753
0.3234294354915619,0.8074930310249329
0.32462596893310547,0.8068075180053711
0.3258184492588043,0.8061141967773438
0.32700487971305847,0.8054046630859375
0.3281874358654022,0.8046880960464478
0.3293845057487488,0.8040097951889038
0.3305727541446686,0.8033103346824646
0.33175405859947205,0.8025971055030823
0.33296072483062744,0.8019441366195679
0.33414971828460693,0.8012515306472778
0.33535900712013245,0.800609290599823
0.3366051912307739,0.8000569939613342
0.3378068506717682,0.7993978261947632
0.3390142023563385,0.7987514734268188
0.34021785855293274,0.7980992794036865
0.34140631556510925,0.7974089980125427
0.34259968996047974,0.7967365980148315
0.3438023328781128,0.7960896492004395
0.3450169265270233,0.7954666614532471
0.34620726108551025,0.7947864532470703
0.34739813208580017,0.7941100597381592
0.3485480844974518,0.7933430671691895
0.34969988465309143,0.7925814986228943
0.3508863151073456,0.7918986082077026
0.3520354628562927,0.7911345362663269
0.3531636893749237,0.7903276681900024
0.3543156683444977,0.7895716428756714
0.35546332597732544,0.7888100147247314
0.35665592551231384,0.788149356842041
0.35784316062927246,0.7874743938446045
0.3589990437030792,0.7867375612258911
0.36016038060188293,0.7860129475593567
0.36133626103401184,0.7853154540061951
0.36254993081092834,0.784704864025116
0.3637469708919525,0.7840628027915955
0.3649144768714905,0.783352792263031
0.36609628796577454,0.7826740741729736
0.36726605892181396,0.7819706797599792
0.3684101998806,0.7812179327011108
0.36952099204063416,0.7803928256034851
0.37069517374038696,0.7797038555145264
0.3718274235725403,0.7789270877838135
0.37299424409866333,0.7782259583473206
0.37414371967315674,0.7774885296821594
0.37528225779533386,0.7767265439033508
0.3764182925224304,0.7759657502174377
0.3775494694709778,0.7751932740211487
0.37871676683425903,0.7744957804679871
0.3798791766166687,0.7737913131713867
0.38100820779800415,0.7730197310447693
0.382161945104599,0.7723005414009094
0.3833249509334564,0.7715988755226135
0.3845285475254059,0.7709797024726868
0.3856792747974396,0.7702536582946777
0.3868263363838196,0.7695228457450867
0.3879651725292206,0.7687782645225525
0.38905611634254456,0.7679365277290344
0.3901483416557312,0.767101526260376
0.3912537097930908,0.7662955522537231
0.3923867642879486,0.765540599822998
0.3935319185256958,0.7648091912269592
0.39466893672943115,0.764067530632019
0.39580729603767395,0.7633363008499146
0.3969455063343048,0.7625971436500549
0.39809587597846985,0.7618792653083801
0.39919719099998474,0.761072039604187
0.4003138244152069,0.7602951526641846
0.4014224708080292,0.7595040202140808
0.40248143672943115,0.7586195468902588
0.4036354720592499,0.7579187750816345
0.40482884645462036,0.7572892308235168
0.40592631697654724,0.7564802765846252
0.4070042669773102,0.7556397914886475
0.40809229016304016,0.754813015460968
0.4091619849205017,0.7539611458778381
0.41020479798316956,0.753057062625885
0.4113176167011261,0.752284586429596
0.41242319345474243,0.7515031695365906
0.41352778673171997,0.7507156133651733
0.4146740138530731,0.7500052452087402
0.4158065915107727,0.7492729425430298
0.41694942116737366,0.748557448387146
0.4180818200111389,0.7478250861167908
0.41920435428619385,0.7470751404762268
0.4202788174152374,0.746240496635437
0.42138829827308655,0.7454708814620972
0.42251822352409363,0.7447399497032166
0.4236469268798828,0.7440009713172913
0.4247581362724304,0.7432323694229126
0.4258493483066559,0.7424318790435791
0.4269335865974426,0.7416231632232666
0.42804160714149475,0.7408550977706909
0.42915746569633484,0.7400974631309509
0.4302383363246918,0.7392882108688354
0.4313119351863861,0.7384597063064575
0.4324422776699066,0.7377278804779053
0.43353813886642456,0.736941933631897
0.4346235692501068,0.7361388206481934
0.43569740653038025,0.7353165745735168
0.4367690682411194,0.7344921231269836
0.43784329295158386,0.7336736917495728
0.438956618309021,0.7329227924346924
0.44005221128463745,0.7321378588676453
0.4410930871963501,0.731264054775238
0.44216805696487427,0.7304506301879883
0.44322001934051514,0.7296023368835449
0.44432970881462097,0.7288428544998169
0.4454195201396942,0.7280546426773071
0.44652020931243896,0.7272844910621643
0.4475841522216797,0.7264570593833923
0.4486600160598755,0.7256479263305664
0.4497210383415222,0.7248141765594482
0.4507726728916168,0.7239705920219421
0.4518109858036041,0.7231012582778931
0.4528256952762604,0.722197949886322
0.45384106040000916,0.7213014364242554
0.45489752292633057,0.7204685807228088
0.4559616148471832,0.7196458578109741
0.4570339024066925,0.7188369035720825
0.458126038312912,0.7180614471435547
0.45923665165901184,0.7173147201538086
0.46029046177864075,0.7164782881736755
0.46129271388053894,0.7155666351318359
0.46230900287628174,0.7146756052970886
0.46334221959114075,0.7138113975524902
0.46440306305885315,0.712990403175354
0.4654061496257782,0.7120805382728577
0.4664214253425598,0.7111921310424805
0.4674426019191742,0.7103157639503479
0.46847349405288696,0.7094531059265137
0.46954938769340515,0.7086567282676697
0.4705830216407776,0.7077991962432861
0.4716215431690216,0.7069501280784607
0.4726555645465851,0.7060964107513428
0.47367846965789795,0.7052252292633057
0.47470536828041077,0.7043649554252625
0.47576630115509033,0.7035489082336426
0.47681501507759094,0.7027193903923035
0.4778839647769928,0.7019189596176147
0.47888681292533875,0.7010197639465332
0.47990426421165466,0.7001450061798096
0.48094502091407776,0.6993065476417542
0.48198795318603516,0.6984694004058838
0.48300424218177795,0.6975963115692139
0.48401913046836853,0.696722149848938
0.4850638806819916,0.6958874464035034
0.4861023724079132,0.6950492858886719
0.48716649413108826,0.6942467093467712
0.48819854855537415,0.6933978796005249
0.4892429709434509,0.692567765712738
0.49028393626213074,0.6917322874069214
0.49130257964134216,0.6908664107322693
0.49232879281044006,0.6900103092193604
0.4933411777019501,0.6891385316848755
0.494344562292099,0.6882544755935669
0.4953572750091553,0.6873831152915955
0.4964261054992676,0.6865894198417664
0.4974227249622345,0.6856969594955444
0.4983759820461273,0.6847456097602844
0.49938392639160156,0.683870255947113
0.5004025101661682,0.6830085515975952
0.5014561414718628,0.6822016835212708
0.5024875998497009,0.6813569068908691
0.503487765789032,0.680471658706665
0.5044529438018799,0.6795459985733032
0.5054091811180115,0.6786050796508789
0.5064172148704529,0.6777290105819702
0.507408618927002,0.6768355369567871
0.5084290504455566,0.6759799122810364
0.5094193816184998,0.6750876903533936
0.5103922486305237,0.6741706728935242
0.5114083886146545,0.6733101606369019
0.5124138593673706,0.6724388599395752
0.5134199857711792,0.6715704202651978
0.5144121646881104,0.6706884503364563
0.5153918266296387,0.669780969619751
0.5163434147834778,0.6688402891159058
0.5173295140266418,0.6679452061653137
0.5183145999908447,0.6670469641685486
0.519254744052887,0.6660937666893005
0.5201719999313354,0.6651155352592468
0.5211620330810547,0.6642322540283203
0.5221555233001709,0.6633468270301819
0.52311772108078,0.66242516040802
0.5240626931190491,0.6614800095558167
0.5250027179718018,0.6605345010757446
0.5259191989898682,0.6595605611801147
0.5268526673316956,0.6586055755615234
0.5277763605117798,0.6576396226882935
0.5287943482398987,0.6567894816398621
0.5297867655754089,0.6559097170829773
0.5307735204696655,0.6550272107124329
0.5317460298538208,0.6541213393211365
0.5326868891716003,0.6531795859336853
0.5336310863494873,0.6522427797317505
0.5346294045448303,0.6513734459877014
0.5355961322784424,0.6504639983177185
0.5365620851516724,0.6495569348335266
0.5375149846076965,0.6486313939094543
0.5384935140609741,0.6477380990982056
0.5394214391708374,0.6467879414558411
0.5403384566307068,0.645821213722229
0.5412781834602356,0.6448820233345032
0.5422598123550415,0.6439921855926514
0.5432296991348267,0.6430933475494385
0.5442291498184204,0.6422290802001953
0.5451615452766418,0.6412817239761353
0.5461301803588867,0.6403774619102478
0.5470267534255981,0.6393935084342957
0.5479453802108765,0.6384372115135193
0.5489188432693481,0.6375424265861511
0.5498480200767517,0.6365978717803955
0.5507954359054565,0.635669469833374
0.551686704158783,0.634681224822998
0.5526264905929565,0.6337479948997498
0.5535534620285034,0.6328021883964539
0.5545075535774231,0.6318891048431396
0.5554296970367432,0.6309360265731812
0.5563872456550598,0.6300292015075684
0.5572959780693054,0.6290654540061951
0.5582372546195984,0.6281337738037109
0.5591818690299988,0.6272111535072327
0.5601629018783569,0.6263264417648315
0.5611198544502258,0.6254158616065979
0.562024712562561,0.6244529485702515
0.5629505515098572,0.6235039234161377
0.5638614892959595,0.6225467324256897
0.5648077130317688,0.6216282844543457
0.5656712055206299,0.6206144690513611
0.5665780901908875,0.6196507215499878
0.5674787759780884,0.6186822652816772
0.5683496594429016,0.6176770925521851
0.5692721009254456,0.6167348623275757
0.5702341794967651,0.6158329844474792
0.5711842775344849,0.6149184703826904
0.5720836520195007,0.61395263671875
0.5730189085006714,0.6130208373069763
0.5739380121231079,0.6120730638504028
0.5748329758644104,0.6110997796058655
0.5757452845573425,0.6101495623588562
0.5766419172286987,0.6091822981834412
0.5775476694107056,0.6082172989845276
0.5784608125686646,0.6072695851325989
0.5793425440788269,0.6062855124473572
0.580215334892273,0.605289876461029
0.5811246037483215,0.6043378114700317
0.5820639729499817,0.6034054160118103
0.5829625129699707,0.602440357208252
0.5838703513145447,0.6014900207519531
0.5847830176353455,0.6005409359931946
0.5856726765632629,0.5995724201202393
0.5865718722343445,0.5986107587814331
0.5874422788619995,0.5976125597953796
0.5883145332336426,0.5966223478317261
0.5891563296318054,0.5956015586853027
0.5900245904922485,0.5946090221405029
0.590901792049408,0.5936248898506165
0.5918125510215759,0.5926747918128967
0.5927125811576843,0.5917155146598816
0.5936207175254822,0.5907643437385559
0.5944947600364685,0.589774489402771
0.5953069925308228,0.5887295603752136
0.5961763262748718,0.5877398252487183
0.597050666809082,0.5867539644241333
0.5979535579681396,0.5857976078987122
0.5988516807556152,0.5848382115364075
0.5997458696365356,0.5838718414306641
0.6006196141242981,0.5828870534896851
0.6015251278877258,0.5819299817085266
0.6024174094200134,0.5809628963470459
0.6033158302307129,0.5800086855888367
0.6041649580001831,0.5789971351623535
0.6050214171409607,0.5780012607574463
0.6058580875396729,0.5769868493080139
0.60670405626297,0.5759756565093994
0.6075738072395325,0.5749875903129578
0.6084115505218506,0.5739752054214478
0.60928875207901,0.5729926824569702
0.610123336315155,0.571975588798523
0.6109800934791565,0.5709782838821411
0.6118045449256897,0.569950520992279
0.612649142742157,0.568942666053772
0.6134858131408691,0.5679240226745605
0.6142944097518921,0.5668876767158508
0.6151246428489685,0.5658712983131409
0.6159741878509521,0.5648674964904785
0.6168544888496399,0.5638887882232666
0.6177231073379517,0.5629006028175354
0.6185252666473389,0.5618615746498108
0.6193392872810364,0.5608250498771667
0.6201665997505188,0.559808611869812
0.6209880709648132,0.5587813854217529
0.621849536895752,0.5577915906906128
0.6226649880409241,0.5567606091499329
0.6234660148620605,0.555716872215271
0.6243082880973816,0.554706871509552
0.6251441240310669,0.5536954998970032
0.6260257363319397,0.5527215003967285
0.6268907189369202,0.5517364144325256
0.6277230978012085,0.5507254600524902
0.6285372376441956,0.5496935248374939
0.62941575050354,0.5487159490585327
0.6302263140678406,0.547681987285614
0.6310315728187561,0.5466439127922058
0.6318544149398804,0.5456265211105347
0.6326732039451599,0.5446034669876099
0.6335182785987854,0.5435961484909058
0.6343538761138916,0.5425845980644226
0.6351937651634216,0.54157954454422
0.6360037326812744,0.540547788143158
0.6368125081062317,0.5395118594169617
0.6376319527626038,0.5384849905967712
0.6384329795837402,0.5374534130096436
0.6392747163772583,0.5364473462104797
0.6401110291481018,0.5354393124580383
0.6409433484077454,0.5344233512878418
0.6417762637138367,0.5334113836288452
0.642586886882782,0.5323832035064697
0.643383800983429,0.5313394069671631
0.6442133784294128,0.5303260087966919
0.6450647711753845,0.5293285250663757
0.6458609104156494,0.5282904505729675
0.6466737389564514,0.5272603631019592
0.6475121974945068,0.5262442827224731
0.6483410000801086,0.5252336263656616
0.6491515040397644,0.5242016315460205
0.6499473452568054,0.523159384727478
0.6507693529129028,0.5221425294876099
0.6516017913818359,0.5211265683174133
0.6524390578269958,0.5201165676116943
0.6532781720161438,0.5191107988357544
0.6541051268577576,0.5180934071540833
0.6548900604248047,0.5170448422431946
0.6557084918022156,0.5160219669342041
0.656525731086731,0.5149939656257629
0.6573191285133362,0.5139472484588623
0.6581054925918579,0.512901246547699
0.6588944792747498,0.511857271194458
0.6596713662147522,0.5108028054237366
0.6604771018028259,0.5097653865814209
0.6612504124641418,0.5087061524391174
0.6620553731918335,0.507676362991333
0.6628366708755493,0.5066198706626892
0.6636455059051514,0.5055881142616272
0.6644710302352905,0.5045704245567322
0.6653233170509338,0.5035721063613892
0.6661559343338013,0.5025571584701538
0.6669346690177917,0.501506507396698
0.6677318215370178,0.5004653334617615
0.66852867603302,0.49942517280578613
0.6693447232246399,0.49839600920677185
0.6701528429985046,0.4973628520965576
0.6709413528442383,0.49631696939468384
0.6717418432235718,0.4952739477157593
0.6725144386291504,0.4942174255847931
0.67333984375,0.49319544434547424
0.6741262078285217,0.4921463131904602
0.6749617457389832,0.49113306403160095
0.6757616996765137,0.49009570479393005
0.6765561103820801,0.48905131220817566
0.6773735880851746,0.48802638053894043
0.6781716346740723,0.48698288202285767
0.6789901256561279,0.4859563708305359
0.6797357201576233,0.48487937450408936
0.6805367469787598,0.48383811116218567
0.6813398599624634,0.48279649019241333
0.6820986270904541,0.481730580329895
0.6829070448875427,0.4806978404521942
0.6837015151977539,0.4796478748321533
0.6844733357429504,0.47859135270118713
0.6852546334266663,0.47753608226776123
0.6860451102256775,0.4764832556247711
0.6868388056755066,0.4754375219345093
0.6876476407051086,0.47440239787101746
0.6883630156517029,0.47330427169799805
0.6891478896141052,0.4722541868686676
0.6899793148040771,0.47122621536254883
0.6908146739006042,0.4702102839946747
0.6915783882141113,0.46914419531822205
0.6923481822013855,0.4680844247341156
0.693125307559967,0.4670165479183197
0.6939161419868469,0.4659633934497833
0.694669783115387,0.46488896012306213
0.695454478263855,0.46383723616600037
0.6962161064147949,0.4627705216407776
0.6970102190971375,0.4617214500904083
0.6977792978286743,0.4606502950191498
0.6985090374946594,0.4595608115196228
0.6992625594139099,0.4584805369377136
0.7000571489334106,0.4574277698993683
0.7008163332939148,0.45635563135147095
0.7015835046768188,0.4552919864654541
0.7023966908454895,0.454250305891037
0.7031877636909485,0.4531921446323395
0.7039633393287659,0.4521302580833435
0.7047366499900818,0.45107391476631165
0.7055203318595886,0.450012743473053
0.7062749862670898,0.44893068075180054
0.7070127725601196,0.44784197211265564
0.707787275314331,0.4467812478542328
0.7085440158843994,0.44570493698120117
0.7092945575714111,0.44461867213249207
0.7100804448127747,0.4435557723045349
0.7108875513076782,0.4425198435783386
0.711667001247406,0.4414539039134979
0.7124462723731995,0.4403838515281677
0.7132032513618469,0.43930357694625854
0.7139524221420288,0.43822482228279114
0.7147226929664612,0.4371507167816162
0.7154590487480164,0.4360542595386505
0.7161625027656555,0.4349449872970581
0.7169285416603088,0.4338650703430176
0.7177248001098633,0.43280360102653503
0.7184662222862244,0.4317159950733185
0.7192253470420837,0.43064573407173157
0.7200175523757935,0.42958134412765503
0.7207908630371094,0.4285077154636383
0.7215839624404907,0.4274445176124573
0.7223419547080994,0.42635905742645264
0.7230650186538696,0.42525702714920044
0.7237710356712341,0.42415010929107666
0.7244947552680969,0.4230464696884155
0.725303590297699,0.42199239134788513
0.7260380983352661,0.4208880662918091
0.7267135977745056,0.41975492238998413
0.7274243235588074,0.4186480939388275
0.7281586527824402,0.4175495207309723
0.7288993000984192,0.41645190119743347
0.7296505570411682,0.4153623878955841
0.7304025292396545,0.4142746329307556
0.7311614155769348,0.4131908416748047
0.7319294810295105,0.412105530500412
0.7326866984367371,0.41101977229118347
0.7334503531455994,0.4099327325820923
0.7341928482055664,0.4088332951068878
0.734920084476471,0.40773317217826843
0.7356919646263123,0.4066499173641205
0.7364423274993896,0.4055572748184204
0.7372375726699829,0.40448737144470215
0.7380253672599792,0.40341025590896606
0.7388266324996948,0.40234214067459106
0.739592969417572,0.40125730633735657
0.7403147220611572,0.40014514327049255
0.7410440444946289,0.3990333676338196
0.7417750954627991,0.3979228436946869
0.7425003051757812,0.39681172370910645
0.7432453632354736,0.39571046829223633
0.7439787983894348,0.3946034908294678
0.7447065114974976,0.3934860825538635
0.7454777359962463,0.3924047350883484
0.7462475895881653,0.39131268858909607
0.7469881176948547,0.390204519033432
0.7477521300315857,0.3891150653362274
0.7485321760177612,0.3880266845226288
0.7492718696594238,0.38691774010658264
0.7500316500663757,0.3858167231082916
0.750765860080719,0.38470157980918884
0.7515432834625244,0.3836079239845276
0.7522463798522949,0.3824842870235443
0.7530156373977661,0.3813817799091339
0.753751277923584,0.3802652657032013
0.7544801831245422,0.37915199995040894
0.7551803588867188,0.3780241012573242
0.755932629108429,0.37691545486450195
0.7567176818847656,0.3758198618888855
0.7574787735939026,0.3747204542160034
0.7582297325134277,0.37361058592796326
0.7589656114578247,0.3724958002567291
0.7596859335899353,0.3713643550872803
0.7603815197944641,0.37022051215171814
0.7610368728637695,0.36907055974006653
0.7617896199226379,0.367950975894928
0.7625521421432495,0.36684688925743103
0.7632219791412354,0.36570051312446594
0.763896107673645,0.3645482659339905
0.7646150588989258,0.36341723799705505
0.7653446197509766,0.3622879683971405
0.7661377191543579,0.3611902892589569
0.7669380307197571,0.36009907722473145
0.767623245716095,0.35895010828971863
0.7683568596839905,0.3578301966190338
0.7690890431404114,0.3566991984844208
0.7698221206665039,0.35557231307029724
0.7705647945404053,0.3544391989707947
0.7712534070014954,0.35329997539520264
0.7720217108726501,0.35217514634132385
0.7727375626564026,0.35104620456695557
0.7735162377357483,0.349925696849823
0.77427077293396,0.34880825877189636
0.7750353813171387,0.34768757224082947
0.7757102251052856,0.34653952717781067
0.7765063643455505,0.34541454911231995
0.7772535085678101,0.34428396821022034
0.7779920101165771,0.3431462049484253
0.7787030935287476,0.34201720356941223
0.7794620394706726,0.34088119864463806
0.7802881598472595,0.3397669196128845
0.7810128331184387,0.3386443555355072
0.7816929221153259,0.3374757766723633
0.7823808193206787,0.33631378412246704
0.7830684781074524,0.33517569303512573
0.783851683139801,0.33403638005256653
0.78461092710495,0.33289825916290283
0.7853670716285706,0.33177149295806885
0.7861482501029968,0.33063456416130066
0.7868828177452087,0.32951682806015015
0.7876872420310974,0.3283764719963074
0.7883462905883789,0.32721418142318726
0.7890832424163818,0.3260483145713806
0.7898216843605042,0.32492795586586
0.790665328502655,0.32379865646362305
0.7913316488265991,0.32263800501823425
0.7920273542404175,0.3214651346206665
0.7927370071411133,0.32031360268592834
0.7935097813606262,0.3191547691822052
0.7941939234733582,0.3179965913295746
0.7949687242507935,0.3168557584285736
0.7956713438034058,0.3156953454017639
0.7963983416557312,0.314519464969635
0.7971354126930237,0.3133845031261444
0.7978513240814209,0.3122186064720154
0.7986000776290894,0.3110601007938385
0.7993717789649963,0.30990296602249146
0.8000936508178711,0.3087640702724457
0.8009171485900879,0.3076106309890747
0.8015841841697693,0.30643925070762634
0.8024022579193115,0.3052881360054016
0.8031316995620728,0.30415213108062744
0.803954005241394,0.3030017912387848
0.8047664165496826,0.3018593490123749
0.805492639541626,0.30071544647216797
0.806289553642273,0.2995487451553345
0.8070037961006165,0.2983885109424591
0.8078140616416931,0.29721736907958984
0.8084319829940796,0.2960379123687744
0.809215247631073,0.29486680030822754
0.8099111318588257,0.29369595646858215
0.8107312321662903,0.2925308644771576
0.8114515542984009,0.2913716733455658
0.8122471570968628,0.29020148515701294
0.8129850029945374,0.2890329658985138
0.8137626647949219,0.28785958886146545
0.8144826292991638,0.28667762875556946
0.8152369856834412,0.2855103611946106
0.8159713745117188,0.28433099389076233
0.8166897892951965,0.2831422984600067
0.8174243569374084,0.2819608151912689
0.8181671500205994,0.2807835638523102
0.8189624547958374,0.2796073853969574
0.8196956515312195,0.2784353494644165
0.8205132484436035,0.27725645899772644
0.8212106227874756,0.2760704457759857
0.8220200538635254,0.27489715814590454
0.8226631283760071,0.27369600534439087
0.8234041929244995,0.2724898159503937
0.8240622878074646,0.2712867259979248
0.8248503804206848,0.2700994908809662
0.8256001472473145,0.2689122259616852
0.8264495134353638,0.2677318751811981
0.8271484375,0.26655301451683044
0.8279350996017456,0.2653580605983734
0.8286681771278381,0.2641635537147522
0.8294833898544312,0.2629707157611847
0.8301324248313904,0.26177144050598145
0.8309080004692078,0.2605641782283783
0.8316641449928284,0.25936436653137207
0.8324447274208069,0.25816962122917175
0.8330658078193665,0.2569536566734314
0.8338462114334106,0.2557552754878998
0.8346570134162903,0.2545642852783203
0.8354505300521851,0.25336870551109314
0.8363189697265625,0.2521745264530182
0.8368817567825317,0.25096654891967773
0.8377403616905212,0.24976208806037903
0.8384588956832886,0.24854397773742676
0.8393135070800781,0.24732618033885956
0.8397756218910217,0.24609871208667755
0.8406683802604675,0.24489231407642365
0.8414405584335327,0.24367964267730713
0.8422869443893433,0.24246609210968018
0.8428921103477478,0.24124623835086823
0.8436464667320251,0.2400335669517517
0.8444521427154541,0.2388114333152771
0.8452869653701782,0.23760603368282318
0.8462082743644714,0.23639346659183502
0.8466432094573975,0.23516514897346497
0.8475301265716553,0.2339390218257904
0.8483067750930786,0.23271703720092773
0.8491787910461426,0.23150582611560822
0.8497740626335144,0.23027202486991882
0.8504930734634399,0.22904786467552185
0.8513818383216858,0.22782999277114868
0.8522061109542847,0.22661001980304718
0.8531099557876587,0.22539354860782623
0.8539144396781921,0.22417809069156647
0.8544596433639526,0.22294658422470093
0.8553647398948669,0.22171033918857574
0.8561527132987976,0.22047586739063263
0.857049286365509,0.21924075484275818
0.8577656149864197,0.21800990402698517
0.8583888411521912,0.2167734056711197
0.8592833280563354,0.21553921699523926
0.8601179718971252,0.2143128514289856
0.861024022102356,0.21308104693889618
0.8619518876075745,0.21184664964675903
0.8625901937484741,0.21060983836650848
0.863251805305481,0.2093663513660431
0.8641392588615417,0.20812253654003143
0.8649656772613525,0.20687775313854218
0.8658865094184875,0.2056315839290619
0.8665434718132019,0.2043786197900772
0.8671823143959045,0.20312485098838806
0.8680883646011353,0.20186777412891388
0.868898332118988,0.2006126493215561
0.8697734475135803,0.19935300946235657
0.8706067800521851,0.1981089860200882
0.8712063431739807,0.19686347246170044
0.8721060156822205,0.19560959935188293
0.8729330897331238,0.19435836374759674
0.8739227652549744,0.1930983066558838
0.874738335609436,0.19184359908103943
0.8754184246063232,0.19057269394397736
0.8761791586875916,0.1892901360988617
0.8769000172615051,0.1880374699831009
0.8779727816581726,0.18676434457302094
0.8786984086036682,0.18551011383533478
0.879411518573761,0.18422286212444305
0.8804166316986084,0.1829605996608734
0.8808879256248474,0.181693896651268
0.8820480108261108,0.18041279911994934
0.8827564120292664,0.17916767299175262
0.8839678168296814,0.17788638174533844
0.8845807909965515,0.1766085922718048
0.8854315876960754,0.17533007264137268
0.886372983455658,0.17402933537960052
0.8867818117141724,0.17279154062271118
0.8880138397216797,0.17149269580841064
0.8886308670043945,0.17019164562225342
0.8899076581001282,0.16892899572849274
0.8904674649238586,0.16761665046215057
0.8916665315628052,0.16636808216571808
0.8923935890197754,0.16507063806056976
0.892931342124939,0.16376325488090515
0.8940978646278381,0.16250640153884888
0.8945302963256836,0.16118665039539337
0.8959185481071472,0.15988682210445404
0.8964499235153198,0.1586221605539322
0.8978641033172607,0.1572909653186798
0.8983171582221985,0.15599478781223297
0.8994010090827942,0.15471017360687256
0.9002160429954529,0.15337319672107697
0.9007819890975952,0.15208059549331665
0.9019669890403748,0.1507958173751831
0.902350902557373,0.1494549810886383
0.9037401080131531,0.14815492928028107
0.9044048190116882,0.1468518227338791
0.9057720303535461,0.14551334083080292
0.9061869382858276,0.14420412480831146
0.9073787927627563,0.14290428161621094
0.9083713293075562,0.14157013595104218
0.9091992378234863,0.14024986326694489
0.9100435376167297,0.1389281302690506
0.9104743003845215,0.1376119703054428
0.9123378396034241,0.13628731667995453
0.9127461910247803,0.13496795296669006
0.9138433933258057,0.13364379107952118
0.9141184091567993,0.13230456411838531
0.9153044819831848,0.13096919655799866
0.9165949821472168,0.12964804470539093
0.9176394939422607,0.12830618023872375
0.9179792404174805,0.12698733806610107
0.9189397096633911,0.12563663721084595
0.9206233024597168,0.1242884024977684
0.9215676784515381,0.122945137321949
0.9218741059303284,0.12161345779895782
0.922748327255249,0.12025538831949234
0.9246461391448975,0.1188998743891716
0.9255036115646362,0.11755721271038055
0.9257804155349731,0.11621861159801483
0.9267186522483826,0.11485427618026733
0.9286671280860901,0.113491490483284
0.9294596910476685,0.11214257776737213
0.9297321438789368,0.11081080883741379
0.9317507743835449,0.10943736881017685
0.9325604438781738,0.10806351155042648
0.9338811039924622,0.10668348520994186
0.9342046976089478,0.10535257309675217
0.9366175532341003,0.10398855060338974
0.9369391798973083,0.10257453471422195
0.9374598264694214,0.10120093822479248
0.9377440810203552,0.09984476864337921
0.9397198557853699,0.0984494686126709
0.9400834441184998,0.09709085524082184
0.9425082206726074,0.09562357515096664
0.9431009292602539,0.09428275376558304
0.9446560144424438,0.09286712855100632
0.9451519846916199,0.09146164357662201
0.9453120827674866,0.09015160799026489
0.9457571506500244,0.08863873034715652
0.9470235705375671,0.08730949461460114
0.947390079498291,0.08577810227870941
0.9510020017623901,0.08445508778095245
0.9514558911323547,0.08300289511680603
0.9526309370994568,0.08158949762582779
0.9530065655708313,0.08020950108766556
0.9531251192092896,0.07871399074792862
0.953453779220581,0.07737286388874054
0.9543948769569397,0.07581652700901031
0.9546435475349426,0.07452943176031113
0.9577822089195251,0.07293573021888733
0.9578641653060913,0.0716346949338913
0.9584956169128418,0.07008399814367294
0.958406388759613,0.06873325258493423
0.963518500328064,0.06720644980669022
0.9639064073562622,0.06581524759531021
0.9648834466934204,0.06431518495082855
0.9651312828063965,0.06288142502307892
0.9676719307899475,0.061399053782224655
0.9678695797920227,0.059939220547676086
0.9685074090957642,0.058478619903326035
0.9686930179595947,0.057002268731594086
0.9687509536743164,0.0555577278137207
0.9689139723777771,0.054010480642318726
0.9693408608436584,0.05270940437912941
0.9694729447364807,0.051115892827510834
0.9708320498466492,0.04967108741402626
0.9708368182182312,0.047999851405620575
0.9710484743118286,0.046894848346710205
0.9754621386528015,0.04520118236541748
0.9751504063606262,0.04372147470712662
0.9749675989151001,0.041965633630752563
0.9766932725906372,0.04099724069237709
0.9793019890785217,0.039277784526348114
0.9810011386871338,0.037740692496299744
0.9826797842979431,0.035947900265455246
0.9947947263717651,0.03488441929221153
0.9952541589736938,0.03336522728204727
0.9957623481750488,0.031718358397483826
0.9962880611419678,0.02991975098848343
0.996702253818512,0.028648104518651962
0.9974613785743713,0.02743828482925892
0.9977733492851257,0.02536456100642681
0.9981200098991394,0.023858198896050453
0.9983800053596497,0.0227652620524168
0.9995375275611877,0.02088579535484314
0.9996090531349182,0.019614480435848236
0.9996849298477173,0.01742631383240223
0.9997760653495789,0.016040198504924774
0.9998264312744141,0.015613486990332603
0.9998630881309509,0.012879349291324615
0.9999664425849915,0.010871418751776218
0.9999784231185913,0.009749035350978374
0.9999858140945435,0.00821339525282383
1.0,0.0014973296783864498


==> figures/plots/data/pr_hex_9.csv <==
0.0291430801153183,0.9999457597732544
0.02991407923400402,0.999923825263977
0.031456537544727325,0.9998906850814819
0.032999373972415924,0.9998930096626282
0.0345429927110672,0.9999228715896606
0.036086611449718475,0.9999231696128845
0.03763023391366005,0.9999238848686218
0.0391746461391449,0.9999260306358337
0.040719058364629745,0.9999268054962158
0.042263470590114594,0.99993497133255
0.04380788654088974,0.9999351501464844
0.04535229504108429,0.9999358057975769
0.04689750075340271,0.9999379515647888
0.04844270274043083,0.9999381303787231
0.049987904727458954,0.9999387264251709
0.05153390020132065,0.9999389052391052
0.05307989940047264,0.9999390244483948
0.05462513491511345,0.9999391436576843
0.056170299649238586,0.9999239444732666
0.057717081159353256,0.999925971031189
0.0592646598815918,0.9999262690544128
0.06081143766641617,0.9999268054962158
0.06235804781317711,0.9998989701271057
0.06390514969825745,0.999890923500061
0.06545178592205048,0.9998779296875
0.0669989213347435,0.9998694658279419
0.06854772567749023,0.9998657703399658
0.07009689509868622,0.9998739361763
0.07164604961872101,0.9998742938041687
0.0731947049498558,0.9998658299446106
0.0747443437576294,0.9998622536659241
0.0762932226061821,0.9998337626457214
0.07784266769886017,0.9998168349266052
0.0793926864862442,0.9998058676719666
0.08094333112239838,0.9997959733009338
0.08249345421791077,0.9997616410255432
0.08404465764760971,0.9997642040252686
0.08559494465589523,0.9997527003288269
0.0871477797627449,0.9997521042823792
0.08869650959968567,0.9996824860572815
0.0902477502822876,0.999678909778595
0.09180081635713577,0.9996490478515625
0.09335285425186157,0.9996367692947388
0.09490653872489929,0.9996227622032166
0.09646055102348328,0.9996029734611511
0.09801194816827774,0.9995700716972351
0.09956639260053635,0.9995307326316833
0.10112188011407852,0.9995236396789551
0.1026775911450386,0.9995169043540955
0.1042351946234703,0.9995235800743103
0.10579308867454529,0.99952632188797
0.10735146701335907,0.9995235204696655
0.10890846699476242,0.9995017051696777
0.11046572029590607,0.9994924664497375
0.11202406883239746,0.9994577765464783
0.11358358711004257,0.9994611740112305
0.11514122039079666,0.9994375109672546
0.11670172214508057,0.9994207620620728
0.11826374381780624,0.9994350075721741
0.11982599645853043,0.9994145035743713
0.12138411402702332,0.9993822574615479
0.1229449063539505,0.9993517994880676
0.12450624257326126,0.9993281364440918
0.1260707527399063,0.9993289709091187
0.12763307988643646,0.9992841482162476
0.12919265031814575,0.9992461800575256
0.13075287640094757,0.9992161393165588
0.1323183923959732,0.9991937875747681
0.13388685882091522,0.999201774597168
0.13545270264148712,0.999160885810852
0.13702116906642914,0.9991580247879028
0.13858948647975922,0.9991612434387207
0.14015759527683258,0.9991459250450134
0.1417277753353119,0.9991415143013
0.14329256117343903,0.999090313911438
0.14485828578472137,0.999039888381958
0.14642475545406342,0.9989927411079407
0.14799417555332184,0.9989670515060425
0.14956088364124298,0.9989209771156311
0.1511276811361313,0.998855471611023
0.15270142257213593,0.9988495111465454
0.15427052974700928,0.9988085627555847
0.1558390110731125,0.9987511038780212
0.15741191804409027,0.9987215995788574
0.1589861810207367,0.9987066984176636
0.16056278347969055,0.9986727833747864
0.16213594377040863,0.998645007610321
0.1637091040611267,0.9986001253128052
0.16528627276420593,0.9985644221305847
0.1668577939271927,0.9985001087188721
0.16843551397323608,0.9984779953956604
0.1700163632631302,0.9984632730484009
0.1715880036354065,0.9983811974525452
0.17316627502441406,0.998355507850647
0.17474640905857086,0.9983074069023132
0.17632551491260529,0.9982627034187317
0.17790694534778595,0.9982326626777649
0.17948375642299652,0.9981704950332642
0.18106283247470856,0.9981163740158081
0.1826363205909729,0.998033881187439
0.18421022593975067,0.997939944267273
0.18579243123531342,0.9978832006454468
0.18737411499023438,0.9978296160697937
0.1889590173959732,0.9977948069572449
0.19054363667964935,0.9977442026138306
0.19213080406188965,0.9976956248283386
0.19371485710144043,0.9976419806480408
0.1952974498271942,0.997567355632782
0.1968844085931778,0.9975128173828125
0.19847314059734344,0.997454822063446
0.200066938996315,0.9974400401115417
0.2016633152961731,0.9974282383918762
0.20325139164924622,0.9973636269569397
0.20484744012355804,0.9973264336585999
0.2064446657896042,0.9973011016845703
0.20803764462471008,0.9972560405731201
0.20962819457054138,0.9971847534179688
0.2112211436033249,0.9971172213554382
0.21281380951404572,0.9970598220825195
0.2144067883491516,0.996982991695404
0.21600167453289032,0.9969263672828674
0.21759949624538422,0.9968804121017456
0.2191990315914154,0.9968254566192627
0.22079727053642273,0.996759831905365
0.22239266335964203,0.9966801404953003
0.22399115562438965,0.9966107606887817
0.22558967769145966,0.9965391159057617
0.22719024121761322,0.9964758157730103
0.22879299521446228,0.9964125156402588
0.2303987592458725,0.9963571429252625
0.2320028692483902,0.9962969422340393
0.23360449075698853,0.9962303042411804
0.235207661986351,0.9961462616920471
0.23680919408798218,0.9960561990737915
0.23840953409671783,0.9959643483161926
0.2400033175945282,0.9958445429801941
0.2416049838066101,0.9957417249679565
0.24322056770324707,0.9956998229026794
0.2448243498802185,0.995601236820221
0.24643273651599884,0.9955266714096069
0.24804569780826569,0.9954512119293213
0.24966216087341309,0.995405375957489
0.2512728273868561,0.9953199028968811
0.2528749704360962,0.9951952695846558
0.2544820308685303,0.9950941801071167
0.256094366312027,0.995010256767273
0.25771093368530273,0.9949249029159546
0.2593199908733368,0.9948280453681946
0.2609403133392334,0.9947516918182373
0.26256000995635986,0.9946721196174622
0.26417818665504456,0.9945825934410095
0.26580604910850525,0.9945271611213684
0.2674297094345093,0.9944587349891663
0.26905253529548645,0.9943941235542297
0.27067482471466064,0.9942963123321533
0.27228978276252747,0.9941750764846802
0.2739023268222809,0.994041919708252
0.27552926540374756,0.9939665794372559
0.27715370059013367,0.9938668608665466
0.2787720859050751,0.9937483072280884
0.280392587184906,0.9936281442642212
0.2820144593715668,0.9935150146484375
0.28364574909210205,0.9934287071228027
0.285275936126709,0.9933313131332397
0.28690972924232483,0.9932448863983154
0.2885386645793915,0.9931423664093018
0.29016613960266113,0.993030309677124
0.2917998135089874,0.9929311871528625
0.2934364676475525,0.9928379058837891
0.29507482051849365,0.9927470684051514
0.2967080771923065,0.9926357865333557
0.2983435392379761,0.9925286769866943
0.2999911308288574,0.9924526214599609
0.301626980304718,0.9923407435417175
0.30327126383781433,0.9922532439231873
0.3049160838127136,0.992161750793457
0.30654972791671753,0.9920259118080139
0.3081774413585663,0.991874635219574
0.30980366468429565,0.9917086958885193
0.31142768263816833,0.9915252923965454
0.31306496262550354,0.9913933277130127
0.31470417976379395,0.9912582635879517
0.31635674834251404,0.9911660552024841
0.3180113434791565,0.9910633563995361
0.31966012716293335,0.9909571409225464
0.32130685448646545,0.9908362627029419
0.3229534327983856,0.9906968474388123
0.32460713386535645,0.9905913472175598
0.3262573778629303,0.9904583096504211
0.3279167413711548,0.9903636574745178
0.3295789062976837,0.990256130695343
0.3312304615974426,0.9901277422904968
0.33288246393203735,0.9899869561195374
0.33452916145324707,0.9898282885551453
0.33617812395095825,0.9896718859672546
0.3378165662288666,0.9894900918006897
0.33943694829940796,0.989244818687439
0.3410760760307312,0.9890528917312622
0.3427187502384186,0.9888607263565063
0.34436362981796265,0.9886853694915771
0.34602388739585876,0.9885404109954834
0.34767991304397583,0.9883825182914734
0.34933069348335266,0.9882062673568726
0.3509809076786041,0.9880163073539734
0.35263749957084656,0.9878563284873962
0.3542884886264801,0.9876657724380493
0.35594072937965393,0.9874831438064575
0.3576010763645172,0.9873093366622925
0.3592478930950165,0.9870998859405518
0.36088964343070984,0.986883819103241
0.3625490069389343,0.9866918921470642
0.36420899629592896,0.9865136742591858
0.36585819721221924,0.9862980842590332
0.3675273656845093,0.9861364960670471
0.36919283866882324,0.9859554171562195
0.3708471357822418,0.9857378005981445
0.37251564860343933,0.9855651259422302
0.37417131662368774,0.9853488206863403
0.3758188784122467,0.9851040244102478
0.3774850368499756,0.9849169254302979
0.37913888692855835,0.9846881031990051
0.3807852566242218,0.9844287037849426
0.382443368434906,0.984205424785614
0.38410791754722595,0.9839896559715271
0.3857835531234741,0.9838011860847473
0.3874424397945404,0.983573317527771
0.3891061246395111,0.9833501577377319
0.3907864987850189,0.9831569790840149
0.39246121048927307,0.9829588532447815
0.3941371738910675,0.9827497005462646
0.3958142399787903,0.9825429916381836
0.39747607707977295,0.9822972416877747
0.39915063977241516,0.9820737242698669
0.4008280038833618,0.981867790222168
0.4025063216686249,0.9816545248031616
0.40414515137672424,0.9813295602798462
0.40580347180366516,0.9810602068901062
0.40746068954467773,0.9807775616645813
0.40911492705345154,0.9804914593696594
0.410786509513855,0.9802411198616028
0.4124520719051361,0.9799771904945374
0.41410019993782043,0.9796671867370605
0.41574883460998535,0.9793585538864136
0.41743239760398865,0.9791225790977478
0.4191097617149353,0.9788702130317688
0.42078354954719543,0.9786046147346497
0.4224657416343689,0.9783608317375183
0.4241371154785156,0.9780800342559814
0.42576587200164795,0.9777079224586487
0.4273955225944519,0.9773300290107727
0.4290491044521332,0.977009117603302
0.43072134256362915,0.9767190217971802
0.43238210678100586,0.976414144039154
0.43406522274017334,0.9761456847190857
0.43575116991996765,0.97588050365448
0.43745484948158264,0.9756436347961426
0.4391235411167145,0.9753391146659851
0.4407985508441925,0.9750388264656067
0.44245317578315735,0.9746981263160706
0.4441193640232086,0.9743725061416626
0.44581884145736694,0.9741147756576538
0.4474790692329407,0.9737760424613953
0.44915080070495605,0.9734522104263306
0.45083266496658325,0.9731519222259521
0.4525024890899658,0.9728258848190308
0.4541361331939697,0.9724166393280029
0.45580968260765076,0.9720827341079712
0.457480788230896,0.9717422127723694
0.45914793014526367,0.9714006781578064
0.460807204246521,0.9710328578948975
0.46247491240501404,0.9706807732582092
0.46417665481567383,0.9703925251960754
0.46585455536842346,0.970060408115387
0.46751609444618225,0.9696843028068542
0.4691915810108185,0.9693351984024048
0.47084397077560425,0.9689376354217529
0.4724908471107483,0.9685312509536743
0.4741286635398865,0.9680929183959961
0.47582024335861206,0.9677741527557373
0.47748875617980957,0.9673875570297241
0.4791374206542969,0.9669743776321411
0.48077458143234253,0.966525673866272
0.48243358731269836,0.9661259055137634
0.4840647876262665,0.965665876865387
0.4856955111026764,0.9651957750320435
0.48733147978782654,0.9647490978240967
0.4890121817588806,0.9643786549568176
0.49067071080207825,0.9639544486999512
0.4923357665538788,0.9635525941848755
0.49399858713150024,0.9631425738334656
0.49566006660461426,0.962719202041626
0.49729394912719727,0.9622470736503601
0.4989430904388428,0.9617992043495178
0.5005843639373779,0.9613358974456787
0.5022290349006653,0.9608741998672485
0.503872275352478,0.960405707359314
0.50550377368927,0.9599162340164185
0.5071330666542053,0.9594194293022156
0.5087761878967285,0.9589472413063049
0.5104315280914307,0.958495020866394
0.5120673179626465,0.9579994678497314
0.513711154460907,0.9575223326683044
0.5153598189353943,0.9570478200912476
0.5169767141342163,0.9565183520317078
0.5186083912849426,0.9560138583183289
0.5202345252037048,0.9554929137229919
0.5218814611434937,0.9550081491470337
0.5235394239425659,0.9545421600341797
0.5251600742340088,0.9540069699287415
0.5268045663833618,0.9535071849822998
0.5283991694450378,0.9529190063476562
0.5300012230873108,0.952348530292511
0.5316131711006165,0.95179283618927
0.5332385301589966,0.951254665851593
0.534863293170929,0.9507078528404236
0.536488950252533,0.9501643180847168
0.5381441116333008,0.9496762156486511
0.539757490158081,0.9491087794303894
0.5413489937782288,0.9485015273094177
0.5429602265357971,0.9479243159294128
0.5445655584335327,0.9473423361778259
0.546168327331543,0.9467511177062988
0.547809898853302,0.9462210536003113
0.5494493246078491,0.945685088634491
0.5510153770446777,0.9450260400772095
0.5525879859924316,0.9443739056587219
0.5542060732841492,0.9437993764877319
0.5558108687400818,0.9431934356689453
0.5574082732200623,0.9425792694091797
0.5590227246284485,0.9419933557510376
0.5606282353401184,0.941390335559845
0.5622349977493286,0.9407859444618225
0.5638476610183716,0.9401891231536865
0.5654023885726929,0.9394944906234741
0.5669829845428467,0.938840389251709
0.5685296058654785,0.9381313920021057
0.5701122879981995,0.9374822974205017
0.5716425776481628,0.9367430210113525
0.5731893181800842,0.9360253214836121
0.5747799277305603,0.9353833198547363
0.5763692855834961,0.9347341656684875
0.5779414176940918,0.9340575933456421
0.5794979929924011,0.9333564043045044
0.58107590675354,0.932684600353241
0.5826414823532104,0.9319887161254883
0.5841887593269348,0.9312654137611389
0.5857517123222351,0.9305721521377563
0.5872677564620972,0.9297984838485718
0.5888213515281677,0.9290812611579895
0.5903477668762207,0.9283197522163391
0.5919016599655151,0.9276046752929688
0.5934277176856995,0.9268428683280945
0.5949607491493225,0.9260913133621216
0.5965051651000977,0.9253520965576172
0.598052442073822,0.9246169328689575
0.5995550751686096,0.9238161444664001
0.6010752320289612,0.9230384826660156
0.6025621891021729,0.9222079515457153
0.6040358543395996,0.92136150598526
0.6055017709732056,0.920499324798584
0.6070096492767334,0.9197014570236206
0.6084986925125122,0.9188684225082397
0.6099944710731506,0.9180528521537781
0.6114897131919861,0.9172313809394836
0.6130448579788208,0.9164958000183105
0.614517867565155,0.9156432747840881
0.61601322889328,0.9148208498954773
0.6175175905227661,0.9140061140060425
0.6189789772033691,0.9131344556808472
0.6204633116722107,0.9122913479804993
0.6219139695167542,0.9114010334014893
0.6233552694320679,0.9104939103126526
0.6248047351837158,0.9095990061759949
0.6262543201446533,0.9087096452713013
0.627708911895752,0.9078186750411987
0.6291665434837341,0.9069313406944275
0.6306608319282532,0.9061010479927063
0.6321148872375488,0.9052077531814575
0.6335635781288147,0.9043125510215759
0.6350215077400208,0.9034268260002136
0.6364364624023438,0.9024786949157715
0.637830913066864,0.9015028476715088
0.639274537563324,0.9005932211875916
0.6406835317611694,0.8996368646621704
0.6421141028404236,0.898714542388916
0.6435245871543884,0.8977572321891785
0.644917368888855,0.8967777490615845
0.6463037133216858,0.8957858681678772
0.6476598381996155,0.8947550058364868
0.6490122079849243,0.8937197923660278
0.6503599286079407,0.8926771283149719
0.6517876386642456,0.8917461633682251
0.653184711933136,0.8907710313796997
0.6545456051826477,0.8897473812103271
0.6558986902236938,0.8887144923210144
0.6572936773300171,0.8877351880073547
0.6586824059486389,0.886751115322113
0.6600604057312012,0.8857488036155701
0.6614062786102295,0.8847045302391052
0.6627199649810791,0.8836170434951782
0.6640820503234863,0.8825940489768982
0.6654098629951477,0.8815299868583679
0.6667441725730896,0.8804675340652466
0.6681104898452759,0.8794513940811157
0.6694510579109192,0.8784014582633972
0.6707780361175537,0.8773363828659058
0.6720799207687378,0.8762363195419312
0.6733797192573547,0.8751311898231506
0.6746907830238342,0.8740478754043579
0.6760164499282837,0.872978150844574
0.6773370504379272,0.8719030022621155
0.6786641478538513,0.8708353638648987
0.6799364686012268,0.8696984648704529
0.6812031269073486,0.8685581684112549
0.6824506521224976,0.8673897981643677
0.6837013959884644,0.8662253022193909
0.684977114200592,0.8651003241539001
0.6862360835075378,0.8639499545097351
0.6875072121620178,0.8628145456314087
0.6887697577476501,0.861668050289154
0.6899755001068115,0.8604556322097778
0.691206693649292,0.8592725396156311
0.692436695098877,0.8580896854400635
0.6936684250831604,0.8569101095199585
0.6948486566543579,0.8556649088859558
0.6960681676864624,0.854467511177063
0.69725501537323,0.8532422780990601
0.6984341740608215,0.8520012497901917
0.6996509432792664,0.8508058786392212
0.7008775472640991,0.8496242761611938
0.7021349668502808,0.8484779596328735
0.7033524513244629,0.847284197807312
0.7045583724975586,0.846081554889679
0.7057316899299622,0.8448365330696106
0.7068927884101868,0.8435841202735901
0.7080374956130981,0.842305600643158
0.7091720104217529,0.8410197496414185
0.7103278040885925,0.8397607803344727
0.7115177512168884,0.8385447263717651
0.7127195000648499,0.837340772151947
0.7138911485671997,0.8360978960990906
0.7150570750236511,0.8348565101623535
0.7162105441093445,0.8335986137390137
0.717360258102417,0.8323364853858948
0.7185574769973755,0.8311309814453125
0.7196860909461975,0.8298463225364685
0.7208110690116882,0.8285638689994812
0.721958339214325,0.8272997140884399
0.7230998873710632,0.8260337114334106
0.7242305874824524,0.8247573375701904
0.7253389954566956,0.8234549760818481
0.7264814972877502,0.8221935033798218
0.7275654077529907,0.8208664655685425
0.7286709547042847,0.8195646405220032
0.7298000454902649,0.818289041519165
0.7308898568153381,0.8169721364974976
0.7319884300231934,0.8156664371490479
0.7330846190452576,0.8143603205680847
0.734180748462677,0.8130522966384888
0.7352378964424133,0.8117017149925232
0.7362743020057678,0.8103349208831787
0.7373002767562866,0.8089504241943359
0.738312840461731,0.8075602054595947
0.7393847107887268,0.8062329888343811
0.7404288649559021,0.8048769235610962
0.7414708733558655,0.8035193085670471
0.742506206035614,0.8021575212478638
0.7435498833656311,0.8008074760437012
0.7445921301841736,0.7994507551193237
0.7456309795379639,0.7980961203575134
0.7466455698013306,0.7967149615287781
0.7476606369018555,0.7953354120254517
0.7486721873283386,0.7939527034759521
0.749657392501831,0.7925516963005066
0.7506163716316223,0.7911186218261719
0.7516034841537476,0.7897170186042786
0.7525885701179504,0.7883166670799255
0.7535817623138428,0.7869235873222351
0.7545519471168518,0.7855062484741211
0.7555281519889832,0.7841033339500427
0.7565300464630127,0.7827239632606506
0.7575157880783081,0.7813259959220886
0.7584842443466187,0.7799195647239685
0.7594924569129944,0.7785477042198181
0.7604714632034302,0.7771483063697815
0.7614274621009827,0.7757295966148376
0.7624177932739258,0.7743479013442993
0.763368546962738,0.7729285359382629
0.7643262147903442,0.7715174555778503
0.765299916267395,0.7701178789138794
0.7662655711174011,0.7687172889709473
0.7671825289726257,0.7672702074050903
0.7680887579917908,0.7658077478408813
0.768975555896759,0.7643317580223083
0.7698799967765808,0.7628747224807739
0.7708291411399841,0.7614668011665344
0.7717821002006531,0.7600592374801636
0.7727031111717224,0.7586222290992737
0.7736536860466003,0.7572153806686401
0.7745827436447144,0.7557876706123352
0.7754496335983276,0.7543020844459534
0.7763668894767761,0.7528716921806335
0.7772692441940308,0.7514257431030273
0.7781341075897217,0.7499424815177917
0.7789822816848755,0.7484476566314697
0.7798149585723877,0.7469418048858643
0.780662477016449,0.7454478740692139
0.781518280506134,0.7439650297164917
0.7823538184165955,0.7424662113189697
0.7832009792327881,0.7409782409667969
0.7841309905052185,0.7395672798156738
0.7850316762924194,0.7381367683410645
0.7858994007110596,0.7366725206375122
0.7867854237556458,0.7352263331413269
0.7876682877540588,0.7337788939476013
0.7884874939918518,0.7322749495506287
0.789313554763794,0.7307755947113037
0.7901550531387329,0.7293017506599426
0.7910182476043701,0.7278445363044739
0.7918441891670227,0.7263531684875488
0.7926569581031799,0.7248520851135254
0.7934589385986328,0.72334223985672
0.7942878603935242,0.7218564748764038
0.795120894908905,0.7203787565231323
0.7958937287330627,0.7188479900360107
0.7967256903648376,0.7173689603805542
0.7975218296051025,0.7158654928207397
0.7983161807060242,0.7143629789352417
0.7991093993186951,0.7128551602363586
0.799896776676178,0.7113418579101562
0.8006656765937805,0.7098186612129211
0.8014748692512512,0.7083351612091064
0.8022552728652954,0.7068235278129578
0.8030974864959717,0.7053678035736084
0.8038689494132996,0.7038546204566956
0.8046282529830933,0.7023335695266724
0.805365264415741,0.7007980346679688
0.8061369061470032,0.6992838978767395
0.8069133162498474,0.6977745890617371
0.8077000975608826,0.6962833404541016
0.8084914684295654,0.6947999000549316
0.8092349767684937,0.693267285823822
0.8099441528320312,0.6917089819908142
0.8106712698936462,0.6901789903640747
0.8114268183708191,0.6886672973632812
0.8121881484985352,0.6871579885482788
0.8129885196685791,0.6856914162635803
0.8137429356575012,0.6841832995414734
0.8144835829734802,0.6826597452163696
0.8152275681495667,0.6811483502388
0.815971851348877,0.6796377897262573
0.8167086243629456,0.6781186461448669
0.8174378871917725,0.6766018271446228
0.8181290030479431,0.6750534176826477
0.8188607692718506,0.6735365986824036
0.8196048736572266,0.6720300912857056
0.82030189037323,0.6704914569854736
0.8210033774375916,0.6689519882202148
0.8216846585273743,0.6674030423164368
0.8223477602005005,0.6658430695533752
0.8230332136154175,0.6642985343933105
0.8237730264663696,0.6628010869026184
0.824516773223877,0.6613062024116516
0.8252309560775757,0.6597894430160522
0.8258897662162781,0.6582400798797607
0.8265454769134521,0.6566838622093201
0.8272389769554138,0.6551493406295776
0.8279767632484436,0.6536591649055481
0.8286988735198975,0.6521523594856262
0.8293594121932983,0.6506093144416809
0.8300253748893738,0.6490654945373535
0.8306847214698792,0.6475189924240112
0.8313868045806885,0.6460079550743103
0.8320379853248596,0.6444670557975769
0.8326932787895203,0.6429179906845093
0.8334109783172607,0.6414220929145813
0.8341034650802612,0.6399098634719849
0.8347594141960144,0.6383745074272156
0.8354414701461792,0.6368609666824341
0.8360900282859802,0.6353104710578918
0.8366817831993103,0.6337282657623291
0.8372980356216431,0.632158637046814
0.8379173278808594,0.6306164860725403
0.8385895490646362,0.6290919184684753
0.8392552137374878,0.6275666952133179
0.839847207069397,0.6260057687759399
0.8405228853225708,0.6244878172874451
0.8411413431167603,0.6229410171508789
0.841772735118866,0.6213995814323425
0.8423991799354553,0.6198568940162659
0.8429927825927734,0.6182947754859924
0.843656599521637,0.6167750954627991
0.8442927002906799,0.6152625679969788
0.84489905834198,0.6136956214904785
0.8454711437225342,0.6121294498443604
0.8461016416549683,0.6105896830558777
0.8466726541519165,0.6090299487113953
0.8473063111305237,0.6075019240379333
0.8478835821151733,0.6059382557868958
0.8484392762184143,0.6043701767921448
0.8490647077560425,0.6028300523757935
0.8496312499046326,0.6012753844261169
0.8502668142318726,0.5997523069381714
0.8508812785148621,0.598234236240387
0.8515208959579468,0.5967106223106384
0.8521204590797424,0.5951929688453674
0.8526849746704102,0.5936217308044434
0.8532546758651733,0.5920578837394714
0.8537710905075073,0.5904774069786072
0.8543329238891602,0.5889264941215515
0.8549383878707886,0.5873921513557434
0.8554927110671997,0.5858446955680847
0.856056272983551,0.5842891931533813
0.8566668033599854,0.5827609300613403
0.8572080135345459,0.5812134146690369
0.8577518463134766,0.5796557664871216
0.8583064675331116,0.5781001448631287
0.85886150598526,0.5765411853790283
0.8594172596931458,0.5749968886375427
0.8599280118942261,0.5734298825263977
0.8604896664619446,0.5718887448310852
0.8610479831695557,0.5703485012054443
0.8616005778312683,0.5688077807426453
0.8621269464492798,0.5672489404678345
0.8626782894134521,0.5657007098197937
0.8632633090019226,0.5641791224479675
0.8638080954551697,0.5626426339149475
0.86436527967453,0.5611109733581543
0.8649216294288635,0.5595729947090149
0.8654428720474243,0.5580272078514099
0.8659918308258057,0.5564863681793213
0.8664742112159729,0.5549107193946838
0.8669874668121338,0.5533605813980103
0.8675369024276733,0.5518359541893005
0.8681132793426514,0.5503131151199341
0.8686882257461548,0.5487955808639526
0.8692131638526917,0.5472608208656311
0.8697205781936646,0.5457186102867126
0.870225727558136,0.5441697239875793
0.8707975745201111,0.5426507592201233
0.8713054060935974,0.5411109328269958
0.8718366622924805,0.539569616317749
0.8723486661911011,0.5380269289016724
0.8728670477867126,0.536490797996521
0.8733711242675781,0.5349524021148682
0.8738772869110107,0.533418595790863
0.8743929862976074,0.5318886637687683
0.8749375939369202,0.5303654074668884
0.875485360622406,0.5288559794425964
0.875984251499176,0.5273122787475586
0.8765248656272888,0.5257909893989563
0.8769912719726562,0.5242342352867126
0.8775036334991455,0.5227096676826477
0.8780117034912109,0.5211900472640991
0.8785794377326965,0.5196915864944458
0.8790752291679382,0.5181572437286377
0.8795764446258545,0.5166289806365967
0.8800781965255737,0.5150964260101318
0.8805564641952515,0.5135599374771118
0.8810763955116272,0.5120390057563782
0.8816171884536743,0.510532796382904
0.8821073174476624,0.5090055465698242
0.8825979232788086,0.5074771642684937
0.8830789923667908,0.5059474110603333
0.8835579752922058,0.5044166445732117
0.8840277791023254,0.5028741955757141
0.8845113515853882,0.5013431310653687
0.8850151300430298,0.4998287856578827
0.885539174079895,0.4983234703540802
0.8860390782356262,0.49680855870246887
0.8865644931793213,0.4953078031539917
0.8870277404785156,0.49377351999282837
0.8874704837799072,0.4922258257865906
0.8879358172416687,0.49070101976394653
0.8884038925170898,0.4891749322414398
0.8888245820999146,0.48761940002441406
0.8892821669578552,0.4860955774784088
0.8897523283958435,0.4845687448978424
0.8902180790901184,0.4830423593521118
0.8906696438789368,0.4815118610858917
0.8911395072937012,0.4799945056438446
0.8916304707527161,0.47848451137542725
0.8921352028846741,0.476993203163147
0.8926289677619934,0.475478857755661
0.893083930015564,0.47395235300064087
0.893547534942627,0.47244057059288025
0.8940295577049255,0.47093072533607483
0.8944833278656006,0.46941590309143066
0.8949316740036011,0.4678962230682373
0.8954024314880371,0.46637800335884094
0.895879864692688,0.46487024426460266
0.8963391780853271,0.463358998298645
0.8968073129653931,0.46185898780822754
0.8972495198249817,0.4603385329246521
0.8976588249206543,0.4587925970554352
0.8981356024742126,0.45729073882102966
0.8986019492149353,0.4557865858078003
0.8990573883056641,0.45427206158638
0.8994771242141724,0.45274922251701355
0.8998637795448303,0.45121437311172485
0.900344729423523,0.44971489906311035
0.9007933735847473,0.4482112228870392
0.9012277722358704,0.44669193029403687
0.9017032384872437,0.4451858103275299
0.9021478891372681,0.44367656111717224
0.9026557803153992,0.4422001540660858
0.9031264781951904,0.4407004117965698
0.9036201238632202,0.43921974301338196
0.9040975570678711,0.43772581219673157
0.9044992923736572,0.436215877532959
0.9049711227416992,0.4347071647644043
0.9054034352302551,0.4331938624382019
0.905876874923706,0.4317047595977783
0.9063235521316528,0.43021097779273987
0.9067152142524719,0.42870545387268066
0.9071578979492188,0.42720070481300354
0.9076091647148132,0.4257015287876129
0.908004641532898,0.424178808927536
0.9084237217903137,0.4226498305797577
0.9088339805603027,0.4211287796497345
0.9092862606048584,0.4196454882621765
0.9096474647521973,0.418149471282959
0.9100895524024963,0.41664937138557434
0.9105120301246643,0.41513898968696594
0.9109028577804565,0.413623183965683
0.9113636612892151,0.41211795806884766
0.9117785096168518,0.41060858964920044
0.9121407270431519,0.4091123342514038
0.9125363230705261,0.4076126515865326
0.9130078554153442,0.406111478805542
0.9133922457695007,0.40459775924682617
0.9138193726539612,0.4031035900115967
0.9142946600914001,0.4016057848930359
0.9146568179130554,0.40010154247283936
0.9149894118309021,0.3985941410064697
0.9154224395751953,0.3970867991447449
0.9158552885055542,0.3955972492694855
0.9162787199020386,0.39408794045448303
0.9166930913925171,0.39258307218551636
0.9170473217964172,0.39109471440315247
0.9174258708953857,0.3895937502384186
0.9178318381309509,0.3880874812602997
0.9182727336883545,0.38659751415252686
0.9187236428260803,0.38510510325431824
0.9191443920135498,0.3836134076118469
0.9194642901420593,0.3821205198764801
0.9198748469352722,0.3806290924549103
0.9203293323516846,0.37914353609085083
0.9207561016082764,0.37765753269195557
0.9211847186088562,0.3761638104915619
0.9214943051338196,0.37465700507164
0.9218322038650513,0.37314513325691223
0.9222442507743835,0.3716422915458679
0.9226551651954651,0.37013134360313416
0.9229831099510193,0.36862823367118835
0.9233041405677795,0.3671347200870514
0.9237276911735535,0.3656439781188965
0.9241604804992676,0.3641621172428131
0.9246087670326233,0.3626675307750702
0.9248497486114502,0.3611615300178528
0.9252487421035767,0.3596668839454651
0.925674319267273,0.35817238688468933
0.9260911345481873,0.3566741645336151
0.9264823794364929,0.35518816113471985
0.9267454147338867,0.3536995053291321
0.92719966173172,0.3522182106971741
0.9275990128517151,0.3507298529148102
0.928056538105011,0.34925729036331177
0.9285029768943787,0.3477710783481598
0.9288401007652283,0.34629324078559875
0.9291707277297974,0.3448067009449005
0.9295873045921326,0.34331250190734863
0.930019199848175,0.3418212831020355
0.9304081201553345,0.3403327763080597
0.9306958317756653,0.3388523459434509
0.9311120510101318,0.3373677134513855
0.9315127730369568,0.3358767628669739
0.931968092918396,0.3343897759914398
0.9322409629821777,0.33291536569595337
0.9325843453407288,0.3314156234264374
0.9329763054847717,0.32992157340049744
0.9333967566490173,0.3284338414669037
0.9336872696876526,0.32695621252059937
0.9340659379959106,0.3254746198654175
0.9344982504844666,0.32400012016296387
0.9349592924118042,0.3225170969963074
0.9353973269462585,0.32104915380477905
0.9356409907341003,0.3195706605911255
0.9360548257827759,0.31809669733047485
0.9364849328994751,0.3166099488735199
0.9369304180145264,0.3151323199272156
0.9372366070747375,0.3136442303657532
0.9374849796295166,0.31215983629226685
0.9380027055740356,0.31068339943885803
0.9383617043495178,0.3092120587825775
0.9387243390083313,0.3077252209186554
0.9390310049057007,0.30624210834503174
0.9394206404685974,0.3047623336315155
0.9399139881134033,0.3032788038253784
0.9402782320976257,0.3017956614494324
0.9404258131980896,0.3003116846084595
0.9409640431404114,0.29883190989494324
0.9413037896156311,0.29735302925109863
0.9416291117668152,0.2958737909793854
0.9420430660247803,0.2944090664386749
0.9423583745956421,0.29292669892311096
0.9428866505622864,0.2914445698261261
0.9432047009468079,0.28996604681015015
0.9433534741401672,0.2884770333766937
0.9439191818237305,0.2869858145713806
0.9442352056503296,0.2855084240436554
0.9443554282188416,0.2840256690979004
0.9449360370635986,0.28253602981567383
0.9452232718467712,0.28104984760284424
0.9455211758613586,0.27958008646965027
0.9459437727928162,0.27810007333755493
0.9462662935256958,0.2766246199607849
0.9467455148696899,0.27514469623565674
0.9471075534820557,0.2736697793006897
0.9472655653953552,0.2721996605396271
0.9478951692581177,0.27071377635002136
0.9481557607650757,0.2692345678806305
0.9482787847518921,0.2677563428878784
0.9488914012908936,0.2662794589996338
0.949169933795929,0.2648058533668518
0.9494574069976807,0.2633276581764221
0.9498927593231201,0.2618456780910492
0.9501754641532898,0.26036807894706726
0.9506690502166748,0.25889694690704346
0.9510430693626404,0.2574201822280884
0.9511690139770508,0.25594088435173035
0.9518426060676575,0.2544620931148529
0.9520743489265442,0.25298458337783813
0.9521656632423401,0.25150132179260254
0.9528347849845886,0.25002872943878174
0.9530566334724426,0.248546302318573
0.9531986713409424,0.24705776572227478
0.9538276195526123,0.24558301270008087
0.954048752784729,0.24410861730575562
0.954409658908844,0.24262984097003937
0.9548261165618896,0.24115383625030518
0.9550624489784241,0.2396693229675293
0.9555010795593262,0.2381850630044937
0.9558846950531006,0.23670805990695953
0.9560536742210388,0.23523792624473572
0.95667964220047,0.23376064002513885
0.9569681882858276,0.2322790026664734
0.9570422768592834,0.23080258071422577
0.9577112197875977,0.2293243557214737
0.9580104947090149,0.22784723341464996
0.9581557512283325,0.22637666761875153
0.9587594866752625,0.22490981221199036
0.9589699506759644,0.22343362867832184
0.9592743515968323,0.2219608873128891
0.9596721529960632,0.22048386931419373
0.9600902199745178,0.21900132298469543
0.9604505300521851,0.21751762926578522
0.960763692855835,0.21603450179100037
0.9609344005584717,0.2145557403564453
0.9613423347473145,0.2130722850561142
0.9618017077445984,0.21160078048706055
0.9621142148971558,0.21012140810489655
0.9626511931419373,0.2086395025253296
0.9628415703773499,0.20716094970703125
0.9628955721855164,0.20568449795246124
0.9634350538253784,0.2042115181684494
0.9640834331512451,0.20273634791374207
0.9641495943069458,0.20124419033527374
0.9646649956703186,0.19975578784942627
0.9647995233535767,0.198267862200737
0.9648507833480835,0.19679385423660278
0.9652860760688782,0.19530901312828064
0.9654378890991211,0.19382090866565704
0.9661479592323303,0.1923368275165558
0.9663216471672058,0.19084171950817108
0.9666692018508911,0.18934589624404907
0.9667938947677612,0.18785130977630615
0.9669114351272583,0.1863652765750885
0.9672545790672302,0.18488092720508575
0.9681535959243774,0.18338477611541748
0.9682362675666809,0.18188700079917908
0.9686071872711182,0.18038785457611084
0.9687166810035706,0.17889821529388428
0.9687615633010864,0.17741726338863373
0.9691476225852966,0.1759301722049713
0.9695854783058167,0.17444398999214172
0.9701886773109436,0.17296239733695984
0.9704456925392151,0.17147648334503174
0.9706507325172424,0.16999226808547974
0.970703125,0.16851142048835754
0.9708307981491089,0.16702735424041748
0.9711158871650696,0.1655445098876953
0.9721944332122803,0.16404889523983002
0.9722858667373657,0.16255417466163635
0.9725616574287415,0.16106881201267242
0.9726506471633911,0.1595822423696518
0.972728431224823,0.15808618068695068
0.972973644733429,0.15658938884735107
0.9737474918365479,0.1551017016172409
0.973899245262146,0.15361544489860535
0.9741737842559814,0.1521272212266922
0.9748165011405945,0.15063107013702393
0.9750070571899414,0.1491435468196869
0.9752023816108704,0.147655189037323
0.9754252433776855,0.14616429805755615
0.9762095808982849,0.1446705311536789
0.9763464331626892,0.14317679405212402
0.976495623588562,0.14169566333293915
0.9765625,0.140208438038826
0.9766293168067932,0.13871680200099945
0.9768220782279968,0.13722063601016998
0.9775159955024719,0.1357196569442749
0.977547287940979,0.13421730697155
0.9777052998542786,0.1327185034751892
0.9792802333831787,0.1312207579612732
0.9793455600738525,0.12970216572284698
0.9795363545417786,0.12820494174957275
0.9796231389045715,0.12671777606010437
0.9802013635635376,0.12522801756858826
0.9802688360214233,0.1237354427576065
0.9804173111915588,0.1222410500049591
0.9804679751396179,0.1207510456442833
0.9805236458778381,0.11925394088029861
0.9807401299476624,0.11775829643011093
0.9809566736221313,0.11624521017074585
0.9813501834869385,0.11476340889930725
0.98171466588974,0.1132645234465599
0.981807291507721,0.11177365481853485
0.983538806438446,0.11025021225214005
0.9836127758026123,0.10878117382526398
0.9837456941604614,0.10724101960659027
0.9841834306716919,0.10578445345163345
0.9842256307601929,0.10423530638217926
0.9843383431434631,0.10274893790483475
0.9843744039535522,0.101220041513443
0.9843958020210266,0.09969200193881989
0.9844979643821716,0.09821990877389908
0.9845244884490967,0.09666244685649872
0.9848392605781555,0.09523294866085052
0.9848559498786926,0.09363683313131332
0.9849278330802917,0.0922403559088707
0.986038088798523,0.09063736349344254
0.9860173463821411,0.08925434947013855
0.9860532283782959,0.08764224499464035
0.9860571026802063,0.08626121282577515
0.9862129092216492,0.08463813364505768
0.9862135648727417,0.08320926129817963
0.9897603988647461,0.08163350075483322
0.9895819425582886,0.08016383647918701
0.9894729256629944,0.07863966375589371
0.9892549514770508,0.07712036371231079
0.9892606735229492,0.0756365954875946
0.9890992045402527,0.07406647503376007
0.9889599084854126,0.07264240086078644
0.989282488822937,0.07102440297603607
0.9892203211784363,0.06961606442928314
0.9890474677085876,0.0679672434926033
0.989031970500946,0.06657444685697556
0.9887509346008301,0.0649576410651207
0.9886464476585388,0.06350377947092056
0.9884702563285828,0.06194089725613594
0.9960827231407166,0.06043827161192894
0.9962900876998901,0.05894046649336815
0.9965094923973083,0.05738610774278641
0.9966678619384766,0.05593108385801315
0.9968984127044678,0.05431365594267845
0.9971647262573242,0.05297704413533211
0.9973322153091431,0.051296308636665344
0.9974985122680664,0.04980306699872017
0.9977569580078125,0.04806988686323166
0.998084306716919,0.046943169087171555
0.9981904625892639,0.04522251710295677
0.9984214305877686,0.04370567947626114
0.998524010181427,0.04192936792969704
0.9986358880996704,0.040745291858911514
0.9987611174583435,0.03925783932209015
0.9988716244697571,0.03760785236954689
0.9989393949508667,0.035913921892642975
0.9996929168701172,0.034468021243810654
0.9997157454490662,0.03329719603061676
0.9997478723526001,0.0314888171851635
0.9997780919075012,0.029820851981639862
0.9998248815536499,0.028097975999116898
0.9998487234115601,0.027252918109297752
0.9998636841773987,0.02522217482328415
0.9998843669891357,0.023831164464354515
0.9999038577079773,0.022457798942923546
0.9999716281890869,0.020727992057800293
0.9999769330024719,0.01957613416016102
0.9999804496765137,0.01695547066628933
0.9999864101409912,0.015895221382379532
0.9999893307685852,0.015403339639306068
0.999997079372406,0.012888672761619091
0.9999978542327881,0.010866984724998474
0.9999987483024597,0.00965077243745327
0.9999990463256836,0.008150231093168259
1.0,0.0014973296783864498


==> figures/plots/data/pr_map_hex_3.csv <==
0.0,0.37263716940711017
0.01,0.3722219814587925
0.02,0.3712828815164799
0.03,0.3714754581199103
0.04,0.3676147048496073
0.05,0.3684770740347759
0.06,0.36443382692508247
0.07,0.36190435086695605
0.08,0.3589348034876865
0.09,0.36246216168344664
0.1,0.36289633417956435
0.11,0.3598441322006656
0.12,0.355914385529865
0.13,0.35275772491974167
0.14,0.35020961980427767
0.15,0.3454587140388372
0.16,0.34421088409296813
0.17,0.34866841418218064
0.18,0.3411437670899076
0.19,0.3444216582194496
0.2,0.34488642402814274
0.21,0.342315493866482
0.22,0.3444289827672347
0.23,0.3451744874712685
0.24,0.346171074771315
0.25,0.34787718045903465
0.26,0.3508144079060213
0.27,0.3501362757486084
0.28,0.3492460388456952
0.29,0.3453785549288325
0.3,0.34492405660255404
0.31,0.3442880391528833
0.32,0.3481818151781561
0.33,0.3495951079549806
0.34,0.3510111974921259
0.35,0.34930034207776656
0.36,0.344706216920575
0.37,0.3465950602640881
0.38,0.3468649157976766
0.39,0.3473776717177168
0.4,0.34789445389101437
0.41,0.34600210055773933
0.42,0.34642280153818505
0.43,0.34619286630747265
0.44,0.34816159863109153
0.47,0.3505037419299761
1.23,0.29077839449259374
1.24,0.288413457616802
1.25,0.28841521089320654
1.26,0.2874625714647493
1.27,0.2876455406136462
1.28,0.2890541127564655
1.29,0.2861345607767542
1.3,0.28412934774968096
1.31,0.28322356416429106
1.32,0.2814153023655617
1.33,0.2809782272420863
1.34,0.2823400750897226
1.35,0.28215860949648447
1.36,0.2786743071900118
1.37,0.2794931224116055
1.38,0.276924137121465
1.39,0.2742987190462737
1.4,0.27006750627556536
1.41,0.27059291896720034
1.42,0.26581630923969424
1.43,0.2683161191409716
1.44,0.26591326444282837
1.45,0.26823526291290517
1.46,0.2680515896630982
1.47,0.26489432480552133
1.48,0.26330710906280486
1.49,0.2592048234002103
1.5,0.26056953984576575
1.51,0.26049359472624345
1.52,0.26350667625989393
1.53,0.26255942380163755
1.54,0.2641715978355156
1.55,0.2678940032587273
1.56,0.2689679057414988
1.57,0.2694418436101396
1.58,0.2671532257353287
1.59,0.26710678515326036
1.6,0.26715146065228185
1.61,0.26818333873745465
1.62,0.26942953543480197
1.63,0.2726000696906591
1.64,0.26971299352909023
1.65,0.27150495590101864
1.66,0.27313274341807625
1.67,0.26879638183294396
1.68,0.2690278894132039
1.69,0.2722356476728103
1.7,0.27751850559158725
1.71,0.2774080180778495
1.72,0.279043887607502
1.73,0.2791476225213554
1.74,0.2811480214595551
1.75,0.27947552203518655
1.76,0.2762334046458258
1.77,0.27423887532688096
1.78,0.27332454924350563
1.79,0.2749641183993903
1.8,0.2766828449417532
1.81,0.27613154007563073
1.82,0.27581032841046743
1.83,0.27413608528797956
1.84,0.27304313227994265
1.85,0.2717725309990938
1.86,0.2723563242790626
1.87,0.2721045053173712
1.88,0.2689383034684412
1.89,0.2620580784062549
1.9,0.26553706981289854
1.91,0.26411616977950425
1.92,0.2651783505196667
1.93,0.2685713543294126
1.94,0.2712624281060559
1.95,0.26747747709022246
1.96,0.26875545833532916
1.97,0.26944111524615655
1.98,0.2669112304873439
1.99,0.2715060615741252
2.0,0.26923595984599435
2.01,0.26809048509997463
2.02,0.2675626088253728
2.03,0.2650517217228606
2.04,0.26371418936586555
2.05,0.26192261085507407
2.06,0.2599629288898413
2.07,0.2566655136408657
2.08,0.25632914018856645
2.09,0.2568189922873397
2.1,0.2538252118006838
2.11,0.25277998113774813
2.12,0.2506713126295827
2.13,0.24788845154856817
2.14,0.24686238889337897
2.15,0.24677214260389188
2.16,0.2470090739122501
2.17,0.2526316760243951
2.18,0.2507762126687689
2.19,0.2480589326761232
2.2,0.242810539805618
2.21,0.24157062509404073
2.22,0.23766942941583682
2.23,0.2364687405789079
2.24,0.2322694595292055
2.25,0.23257041062916564
2.26,0.23516651596465818
2.27,0.23608629979839468
2.28,0.2316722663540253
2.29,0.22642881173463317
2.3,0.22489246517430614
2.31,0.22647394428649223
2.32,0.22279862307663797
2.33,0.2250588699044728
2.34,0.21966385222759
2.35,0.2198040590464384
2.36,0.21721878001019462
2.37,0.21752620744111426
2.38,0.21843366430636968
2.39,0.23152731227185416
2.4,0.23278935283487592
2.41,0.23304611403492356
2.42,0.23819250056171046
2.43,0.23660684261468948
2.44,0.2359078391510832
2.45,0.237988194834873
2.46,0.23536520329276972
2.47,0.23673764050460686
2.48,0.2384585317360061
2.49,0.23495878156474728
2.5,0.2340287933941783
2.51,0.23463151424565862
2.52,0.23162894334457845
2.53,0.23121623908708888
2.54,0.22960209693278436
2.55,0.23100632423113918
2.56,0.23078993278105697
2.57,0.23059746872895134
2.58,0.2320245786254691
2.59,0.23227056406576368
2.6,0.23280285726046018
2.61,0.23250656517071655
2.62,0.2309908768794013
2.63,0.22989418220983615
2.64,0.2302971747403687
2.65,0.2310056105852929
2.66,0.2256404674840124
2.67,0.22600665239473092
2.68,0.22162579294564422
2.69,0.21827995140289674
2.7,0.21666752245536824
2.71,0.20751530359048861
2.72,0.19559868158051863
2.73,0.19536530561860913
2.74,0.19684410637885727
2.75,0.19154148769617607
2.76,0.18877331464953984
2.77,0.18663370622834233
2.78,0.18680289675448494
2.79,0.18991397544443564
2.8,0.19127269027504912
2.81,0.18945711392357953
2.82,0.1908954051121766
2.83,0.18304517815113275
2.84,0.18652951290880393
2.85,0.17906895781068544
2.86,0.1803364685455022
2.87,0.17791271623570923
2.88,0.1773649026876107
2.89,0.17444877347507165
2.9,0.1718923029115464
2.91,0.17043084827404315
2.92,0.1707473830990265
2.93,0.16870104876008682
2.94,0.16598540192789332
2.95,0.16208213309152292
2.96,0.16220043504039952
2.97,0.15973867548489673
2.98,0.15966585142349704
2.99,0.15954897860037878
3.0,0.16155707029461777
3.01,0.16186501323388652
3.02,0.16108196806406996
3.03,0.16056426537209628
3.04,0.15908764466906963
3.05,0.15509901761541398
3.06,0.15626934542003304
3.07,0.15617622939134568
3.08,0.15500536816598298
3.09,0.1540577690970345
3.1,0.15439268347340604
3.11,0.15351278249359773
3.12,0.15461620597027048
3.13,0.15378041755013597
3.14,0.15391961884181854
3.15,0.1507913401960955
3.16,0.15439957494103737
3.17,0.15018495122205944
3.18,0.15227145643513446
3.19,0.15353365907855326
3.2,0.15489932826260358
3.21,0.16087918834545262
3.22,0.1719501871074589
3.23,0.17161468086048046
3.24,0.17154467391575276
3.25,0.17042477818095716
3.26,0.17300209079248247
3.27,0.1720789318368676
3.28,0.17313418207189227
3.29,0.17182078753473598
3.3,0.17072759004465896
3.31,0.1697542087010531
3.32,0.17095087149740196
3.33,0.17614101719319797
3.34,0.17444894666378735
3.35,0.18206809321788173
3.36,0.18391101115922928
3.37,0.18160543925318118
3.38,0.16844977270954112
3.39,0.16806382835024594
3.4,0.1709254587745074
3.41,0.17310232623391042
3.42,0.17026270985014877
3.43,0.17117491479777594
3.44,0.16997627349836195
3.45,0.17392675597220902
3.46,0.1687360309370189
3.47,0.16882076359925222
3.48,0.16132333509812788
3.49,0.16020651278845874
3.5,0.15654898392540018
3.51,0.15410806802857382
3.52,0.15267965957528465
3.53,0.1544788092239743
3.54,0.1529851528862376
3.55,0.1522387917852212
3.56,0.1484177233133647
3.57,0.14802460925790326
3.58,0.14773115029682718
3.59,0.1455593356608688
3.6,0.14132590411810453
3.61,0.1392422984118478
3.62,0.13920903053999775
3.63,0.1359343774155954
3.64,0.13196405717660897
3.65,0.13329289091615684
3.66,0.13289129508486305
3.67,0.12680376275292482
3.68,0.12626854128111958
3.69,0.12598754003870205
3.7,0.1258038467657961
3.71,0.12048690364334591
3.72,0.12212006683541636
3.73,0.12063361460449248
3.74,0.12039114831925246
3.75,0.12183556322660523
3.76,0.11880157561682059
3.77,0.11858910169168284
3.78,0.12019733668258938
3.79,0.11782104248863196
3.8,0.11519961175016916
3.81,0.11487265470523539
3.82,0.10527017102648403
3.83,0.10497643951970545
3.84,0.10477421339907947
3.85,0.10210694687388741
3.86,0.1014474806985179
3.87,0.10163786432941238
3.88,0.10822210414905967
3.89,0.10695761047871653
3.9,0.102026198653978
3.91,0.0987114670390891
3.92,0.09552834543212028
3.93,0.09175976886949158
3.94,0.09200252714752692
3.95,0.091230542759128
3.96,0.09195632644852982
3.97,0.08982223773590226
3.98,0.09283224902431186
3.99,0.09166116649473864
4.0,0.09062620875483936
4.01,0.09025561974713875
4.02,0.09198535466481303
4.03,0.09087408258575431
4.04,0.09106866288098188
4.05,0.09018621363137594
4.06,0.09280844594013482
4.07,0.09133845554100739
4.08,0.09549093372507556
4.09,0.09399458354898434
4.1,0.09500736617169986
4.11,0.09415683133016223
4.12,0.09174513352590323
4.13,0.09048195741993348
4.14,0.09252651852287973
4.15,0.08492339725858852
4.16,0.08422859717577665
4.17,0.084437100492822
4.18,0.08441032951736327
4.19,0.08414921653476522
4.2,0.082208421237477
4.21,0.08543936106718236
4.22,0.08534644950286979
4.23,0.08786680182078892
4.24,0.0854158116797407
4.25,0.08567232599470805
4.26,0.08467762853438603
4.27,0.08359688581519605
4.28,0.08136842856717404
4.29,0.0826951012439803
4.3,0.08099617049433125
4.31,0.07949284684994334
4.32,0.0872150076518794
4.33,0.088236492535536
4.34,0.08711536633318913
4.35,0.08894440971769796
4.36,0.08980520927475175
4.37,0.08867164763304336
4.38,0.08995253387463602
4.39,0.08980952685346268
4.4,0.09179722838411121
4.41,0.0922968853649262
4.42,0.0941374017490698
4.43,0.0961341459740544
4.44,0.09439262325811351
4.45,0.0920821898989508
4.46,0.09303812040360492
4.47,0.09174872210852966
4.48,0.09120556771314459
4.49,0.0930022013184432
4.5,0.09433383203562822
4.51,0.0951464713510593
4.52,0.08476884347620464
4.53,0.08105276773043252
4.54,0.0790328025111002
4.55,0.07928261097125658
4.56,0.0778717717461956
4.57,0.07900457991512486
4.58,0.07285647867540815
4.59,0.07221025839765516
4.6,0.07005207373247775
4.61,0.06768066338521307
4.62,0.06776319553314782
4.63,0.06790913082282868
4.64,0.0686827266271219
4.65,0.07381287079639406
4.66,0.0719862864958521
4.67,0.07915614523390536
4.68,0.0793186914974866
4.69,0.08037481137331935
4.7,0.07217642632687654
4.71,0.072906885728839
4.72,0.071557941324786
4.73,0.0684825064405043
4.74,0.068473574599067
4.75,0.06345041190310281
4.76,0.06627488158709544
4.77,0.06667584614668008
4.78,0.06643594579993711
4.79,0.0640540522735129
4.8,0.06344373083717292
4.81,0.059884000393583325
4.82,0.059635665725227084
4.83,0.05653552504589449
4.84,0.055647896502736015
4.85,0.055620586465688245
4.86,0.05268347731599683
4.87,0.051925944634692835
4.88,0.04991167087446251
4.89,0.04933618467985722
4.9,0.0471205571471529
4.91,0.047093227066462344
4.92,0.04709038234751285
4.93,0.04746508105553358
4.94,0.04888645509756406
4.95,0.04861928738575948
4.96,0.04765417708342551
4.97,0.04949533825351911
4.98,0.04898280914847426
4.99,0.047780857206333176
5.0,0.04705785231336282
5.01,0.044927800347226696
5.02,0.050592020082536965
5.03,0.05193450449804489
5.04,0.05076544202663851
5.05,0.05078938666334322
5.06,0.05177552399103627
5.07,0.049351255514122616
5.08,0.04635872021011718
5.09,0.04201325792497279
5.1,0.041381298816596676
5.11,0.04200616002641763
5.12,0.04149577166336319
5.13,0.04109151751083986
5.14,0.03916107828576171
5.15,0.03985865851306628
5.16,0.040942425920212196
5.17,0.03862580873882766
5.18,0.03656706151356301
5.19,0.03490330320611312
5.2,0.04146723726310224
5.21,0.04121658275897259
5.22,0.04185129561100042
5.23,0.042462027728878506
5.24,0.0422031529009404
5.25,0.045615325890172274
5.26,0.048423949562263466
5.27,0.04810438981774537
5.28,0.048585101870573195
5.29,0.04733045974779639
5.3,0.04767782953095193
5.31,0.05331680388330861
5.32,0.054590274535836106
5.33,0.054160957156107914
5.34,0.05504479298864706
5.35,0.05594413301807022
5.36,0.056946467988686536
5.37,0.059723075726548655
5.38,0.058384109213998905
5.39,0.05917339600438255
5.4,0.05987188126729501
5.41,0.05961232030668746
5.42,0.05455394094604474
5.43,0.052197859055144326
5.44,0.04925631150455253
5.45,0.04746844251905641
5.46,0.04725708300447419
5.47,0.046503367611807296
5.48,0.044499727662669054
5.49,0.0459280343893967
5.5,0.04499206530894863
5.51,0.04395692849926361
5.52,0.04390719226208116
5.53,0.0424890053457917
5.54,0.04119619070950991
5.55,0.040739712223121116
5.56,0.040595967634877356
5.57,0.042784570615489875
5.58,0.04393866974342425
5.59,0.05569095839132217
5.6,0.0574098998018687
5.61,0.06115365146595197
5.62,0.059697071547942404
5.63,0.06060731912557753
5.64,0.06053457220488212
5.65,0.05925720221375425
5.66,0.05364379573674341
5.67,0.05258225048000043
5.68,0.05140085681534258
5.69,0.05312344052497189
5.7,0.05043304478617116
5.71,0.04928751018248473
5.72,0.04976792390729908
5.73,0.04781818767965869
5.74,0.047277794786387835
5.75,0.0471390914137953
5.76,0.04235771908699971
5.77,0.04194839758289997
5.78,0.040129720517215146
5.79,0.042378869782490135
5.8,0.04053331245047864
5.81,0.038941616848982306
5.82,0.03692996553321681
5.83,0.03765215545461626
5.84,0.03614054471222446
5.85,0.03337863831691336
5.86,0.03254570767742807
5.87,0.02990324360124221
5.88,0.03319467804806426
5.89,0.033406363064435216
5.9,0.03543059339649581
5.91,0.03305688399459633
5.92,0.0332152574975897
5.93,0.03694704632401903
5.94,0.03701608729933081
5.95,0.03771607063181524
5.96,0.0375932479656644
5.97,0.03549997535816719
5.98,0.03472928816302208
5.99,0.03325284884564335
6.0,0.03379104989343323
6.01,0.034003716066045776
6.02,0.03460797180640492
6.03,0.03563506416912852
6.04,0.03683032368805051
6.05,0.03745611299313192
6.06,0.03661236293372162
6.07,0.03315841014584247
6.08,0.033436562666324755
6.09,0.033908911352118765
6.1,0.03589848269823642
6.11,0.03434542363892153
6.12,0.0358799638791534
6.13,0.03611390418954234
6.14,0.03503449351797796
6.15,0.034722400787880345
6.16,0.035546647840729646
6.17,0.03595193695275577
6.18,0.036940311442949646
6.19,0.03203083574163675
6.2,0.03144360330270793
6.21,0.030404826537494493
6.22,0.02793139472042493
6.23,0.027810647097760353
6.24,0.02812889383966405
6.25,0.02831523241826481
6.26,0.028309554267876035
6.27,0.027254254466095706
6.28,0.027857806115333204
6.29,0.02939085290378734
6.3,0.028950686293339245
6.31,0.028730869083652882
6.32,0.02652446524168241
6.33,0.026678693577346292
6.34,0.026511521166932957
6.35,0.026839977607591443
6.36,0.026592573272069066
6.37,0.027467944029012245
6.38,0.023598100738624988
6.39,0.021805964455191174
6.4,0.023331495220315406
6.41,0.024024697863831917
6.42,0.023657387145474273
6.43,0.022046224539161084
6.44,0.021789347860144262
6.45,0.020951329273180205
6.46,0.021248637700541577
6.47,0.023417172249673105
6.48,0.02459905035844615
6.49,0.023682522796081386
6.5,0.022337965889595662
6.51,0.022504826708070944
6.52,0.022121783270631863
6.53,0.0237475098893522
6.54,0.022929033754285146
6.55,0.02223114297228496
6.56,0.021340925573489263
6.57,0.020372516941872927
6.58,0.01785784161106122
6.59,0.01753988607647018
6.6,0.01616394652385373
6.61,0.01617017793438292
6.62,0.01585518631085304
6.63,0.01574415562363898
6.64,0.015840147388608655
6.65,0.01654632547583633
6.66,0.016377359964194333
6.67,0.01579044804384304
6.68,0.015261921770184494
6.69,0.01481152299752721
6.7,0.014201657794486473
6.71,0.014324208690155075
6.72,0.014824256198119374
6.73,0.014700650184796325
6.74,0.014230921265776448
6.75,0.0143301719515083
6.76,0.013822955248322723
6.77,0.014602824513050547
6.78,0.014332166691376297
6.79,0.012512081335785371
6.8,0.013625621737798618
6.81,0.013353526445244164
6.82,0.012838712319072406
6.83,0.012141983118066
6.84,0.011852964316157498
6.85,0.011411424230527155
6.86,0.011722540840963842
6.87,0.01091556702164371
6.88,0.010725066018188926
6.89,0.011148773266563192
6.9,0.007268171593329827
6.91,0.007149370923319822
6.92,0.006946407405294774
6.93,0.006661603716870001
6.94,0.006757451229652395
6.95,0.006961434864984687
6.96,0.007640669575515634
6.97,0.006856890119418522
6.98,0.006168140956262877
6.99,0.0059786415471700305
7.0,0.006190646709049106
7.01,0.005982707372834945
7.02,0.005864474673742978
7.03,0.005441709793007338
7.04,0.005735698526832864
7.05,0.005718229382550318
7.06,0.005742219539756586
7.07,0.005868116649336335
7.08,0.005865175058545877
7.09,0.005823560050213435
7.1,0.005743724472218556
7.11,0.0053804615444597945
7.12,0.00545459903326447
7.13,0.005104947102336255
7.14,0.005367307461480517
7.15,0.004928939939185083
7.16,0.004891849273684153
7.17,0.005018753303806975
7.18,0.004974239890989867
7.19,0.0050854312026327566
7.2,0.005899300547696426
7.21,0.005884049442873293
7.22,0.0057306398501196405
7.23,0.005740744973381802
7.24,0.005801827041076981
7.25,0.005893469930476951
7.26,0.006877973850475746
7.27,0.007303940458766834
7.28,0.006948461322142199
7.29,0.007157056041717873
7.3,0.0067663401501113435
7.31,0.006855720845883047
7.32,0.007237206148149984
7.33,0.00751049831170623
7.34,0.007581339324787348
7.35,0.007536281543211323
7.36,0.007154729812167507
7.37,0.006674869303770304
7.38,0.006672309242463717
7.39,0.00653668961363627
7.4,0.007177618361640363
7.41,0.007307426178796439
7.42,0.007436085616676493
7.43,0.007512676053830133
7.44,0.0074406174603287925
7.45,0.00726207104905845
7.46,0.0064360739157929385
7.47,0.00634449451679977
7.48,0.00654560749939438
7.49,0.0064897746830318865
7.5,0.006397719016099697
7.51,0.006334513847943312
7.52,0.006446245256998927
7.53,0.006390617475655421
7.54,0.006064005330107037
7.55,0.006417693666603207
7.56,0.006322964361117397
7.57,0.006248529947644068
7.58,0.006363020910106751
7.59,0.006528226130677451
7.6,0.0072748705375139736
7.61,0.007602225930667665
7.62,0.007332763102228378
7.63,0.007147741830974522
7.64,0.007048363866436538
7.65,0.006682328304959102
7.66,0.007325036146948199
7.67,0.007464005778101995
7.68,0.00758872622164112
7.69,0.0074654037734939995
7.7,0.005479498761493292
7.71,0.005333463276971564
7.72,0.005366345379080364
7.73,0.0054473370087478505
7.74,0.0056977679313177316
7.75,0.005978151059837992
7.76,0.004776319908218846
7.77,0.004123730853586193
7.78,0.004456400740485021
7.79,0.0050760643442595505
7.8,0.004878075612048116
7.81,0.00481204074998966
7.82,0.00481204074998966
7.83,0.004782403130826198
7.84,0.005060678923930186
7.85,0.005438604883352651
7.86,0.0054169740989009705
7.87,0.005453124441827357
7.88,0.005595352237818132
7.89,0.005342333447319753
7.9,0.004456055376557247
7.91,0.004456055376557247
7.92,0.004792987093721575
7.93,0.004772345762964735
7.94,0.004913639880207618
7.95,0.004781779786861476
7.96,0.004795349621077849
7.97,0.004410589102902354
7.98,0.004562672910462718
7.99,0.0047697016477673436
8.0,0.004854493474159377
8.01,0.004945894306819361
8.02,0.004853557385085631
8.03,0.005098622240264854
8.04,0.005098622240264854
8.05,0.004790065300779016
8.06,0.004969216387760379
8.07,0.005126607389898211
8.08,0.005126607389898211
8.09,0.005308460589450262
8.1,0.004575785321193081
8.11,0.004575785321193081
8.12,0.004625603318641534
8.13,0.0044723808352910305
8.14,0.004192518645059662
8.15,0.0044560378664697566
8.16,0.0036974985922869465
8.17,0.003515186142152823
8.18,0.0037983036604882264
8.19,0.003984248827521268
8.2,0.003890325779536482
8.21,0.0035595595263242926
8.22,0.003753316001240082
8.23,0.003643615953758277
8.24,0.0036402494815151185
8.25,0.003405958265077999
8.26,0.0036407604252149247
8.27,0.0037585972179283015
8.28,0.00366765276380757
8.29,0.0025742832240035684
8.3,0.002461039438117053
8.31,0.002150872910357977
8.32,0.002150872910357977
8.33,0.0021558901168453573
8.34,0.0019018951939450098
8.35,0.0019018951939450098
8.36,0.0020145340713219697
8.37,0.0026097443983406437
8.38,0.002910502649443614
8.39,0.003153390885005775
8.4,0.0035296036287963883
8.41,0.0029013741443156445
8.42,0.0025788668761759456
8.43,0.0025730179435611536
8.44,0.0025351244969388977
8.45,0.002753989845370194
8.46,0.0029319303769161456
8.47,0.0028444575794745637
8.48,0.003119613236605569
8.49,0.003119613236605569
8.5,0.0032527921343446916
8.51,0.0032527921343446916
8.52,0.0038145666740949324
8.53,0.0034517545574124947
8.54,0.0034024102960332606
8.55,0.003222285382349225
8.56,0.003070925118636203
8.57,0.003074043218245658
8.58,0.003074043218245658
8.59,0.0029333343886914546
8.6,0.003048572310094566
8.61,0.003194037785546169
8.62,0.00309195981506744
8.63,0.003121034835782725
8.64,0.003121034835782725
8.65,0.003453103012166242
8.66,0.003604018274877195
8.67,0.003604018274877195
8.68,0.0031194059741613727
8.69,0.0029718845113323755
8.7,0.003405017588265274
8.71,0.0033182039305264953
8.72,0.003239376657585537
8.73,0.003290084028236535
8.74,0.0032703809160918268
8.75,0.002874370311835476
8.76,0.0028665601416023494
8.77,0.002667763501089799
8.78,0.0028047822622042436
8.79,0.0028334788686917977
8.8,0.0028474931960482965
8.81,0.003135946181405203
8.82,0.00301536949902756
8.83,0.00301536949902756
8.84,0.0030351649725205185
8.85,0.0029569660697834083
8.86,0.0029569660697834083
8.87,0.0023061130859336194
8.88,0.001988448113187404
8.89,0.001988448113187404
8.9,0.0019295150737434095
8.91,0.0022883749792023014
8.92,0.0021328790206863687
8.93,0.0021328790206863687
8.94,0.002088706762574575
8.95,0.0018524775701772196
8.96,0.001817313315931087
8.97,0.0022483773913495302
8.98,0.0019516375313775101
8.99,0.0019516375313775101
9.0,0.0018106007469126328
9.01,0.0017742068344387594
9.02,0.0012943030708932842
9.03,0.0014592713175501694
9.04,0.0015521771345036464
9.05,0.0016449203705263937
9.06,0.0017471358953411733
9.07,0.0016627718656129623
9.08,0.0016627718656129623
9.09,0.001757040274457465
9.1,0.001757040274457465
9.11,0.001566866955679076
9.12,0.001653116346963894
9.13,0.0016691295146459737
9.14,0.0016691295146459737
9.15,0.0011468261604989478
9.16,0.0011468261604989478
9.17,0.0011468261604989478
9.18,0.001266616137958059
9.19,0.0014096047541815708
9.2,0.0008885875935228909
9.21,0.0009224470561216941
9.22,0.0009524932313941409
9.23,0.0009524932313941409
9.24,0.0010407546890491908
9.25,0.0011690458546035603
9.26,0.0011267414123948914
9.27,0.0013485576937468321
9.28,0.0013485576937468321
9.29,0.0012853255068057256
9.3,0.0014066630442294626
9.31,0.0014066630442294626
9.32,0.0015329542314445296
9.33,0.0015329542314445296
9.34,0.0014705970291247258
9.35,0.001534057914985536
9.36,0.001441805670554636
9.37,0.0015483301480096862
9.38,0.0016737758985264633
9.39,0.002214307259725884
9.4,0.002217664182440572
9.41,0.0020987200045663717
9.42,0.0025966088012532797
9.43,0.0025024414741550284
9.44,0.0027774022127650053
9.45,0.0027774022127650053
9.46,0.0029741978819100797
9.47,0.0018435950356604227
9.48,0.0018435950356604227
9.49,0.0018435950356604227
9.5,0.002568828719637452
9.51,0.002775783809317041
9.52,0.002775783809317041
9.53,0.0024634427579617504
9.54,0.0018917650764717696
9.55,0.0018917650764717696
9.56,0.001939743711029828
9.57,0.0028706808226486953
9.58,0.0028706808226486953
9.59,0.0028706808226486953
9.6,0.002240431021957622
9.61,0.002240431021957622
9.62,0.0020509421213577963
9.63,0.0020509421213577963
9.64,0.0020509421213577963
9.65,0.0020509421213577963
9.66,0.0014187644895139611
9.67,0.0014187644895139611
9.68,0.001397842247776554
9.69,0.001397842247776554
9.7,0.001397842247776554
9.71,0.001397842247776554
9.72,0.0013821520101915392
9.73,0.0013821520101915392
9.74,0.0011376965293582518
9.75,0.004247249765082681
9.76,0.004247249765082681
9.77,0.004247249765082681
9.78,0.004247249765082681
9.79,0.004169627994499069
9.8,0.004169627994499069
9.81,0.003714819025321623
9.82,0.003714819025321623
9.83,0.003714819025321623
9.84,0.003714819025321623
9.85,0.003714819025321623
9.86,0.0035021307815413954
9.87,0.0035021307815413954
9.88,0.0035021307815413954
9.89,0.002521629274109249
9.9,0.00297219871956789
9.91,0.003145366684187124
9.92,0.003145366684187124
9.93,0.0033559796560868175
9.94,0.0033559796560868175
9.95,0.0033559796560868175
9.96,0.0033559796560868175
9.97,0.0033559796560868175
9.98,0.0033559796560868175
9.99,0.0033559796560868175
10.0,0.0033559796560868175
10.01,0.003215679819519596
10.02,0.003317721381535901
10.03,0.0025176825678066904
10.04,0.0025176825678066904
10.05,0.0025176825678066904
10.06,0.0025080528883199694
10.07,0.0025080528883199694
10.08,0.0021938753657366216
10.09,0.002061345430129916
10.1,0.002409886594991378
10.11,0.002409886594991378
10.12,0.002550755012885721
10.13,0.002280234681961643
10.14,0.002280234681961643
10.15,0.002280234681961643
10.16,0.002479335557880157
10.17,0.002479335557880157
10.18,0.002614066231882986
10.19,0.002614066231882986
10.2,0.002614066231882986
10.21,0.002614066231882986
10.22,0.002614066231882986
10.23,0.002614066231882986
10.24,0.002797224121615574
10.25,0.0005173157486962391
10.26,0.0005123471651807691
10.27,0.0005123471651807691
10.28,0.0005123471651807691
10.29,0.000563274549264603
10.3,0.000563274549264603
10.31,0.0004945968244628544
10.32,0.0004945968244628544
10.33,0.0004945968244628544
10.34,0.0004945968244628544
10.35,0.00051501818440246
10.36,0.0004915280753779304
10.37,0.00040981608892357133
10.38,0.00040981608892357133
10.39,0.00043673529208030786
10.4,0.0003763551939878104
10.41,0.0003763551939878104
10.42,0.0003763551939878104
10.43,0.0003763551939878104
10.44,0.0003763551939878104
10.45,0.0003763551939878104
10.46,0.00030809705735435744
10.47,0.00030809705735435744
10.48,0.00030809705735435744
10.49,0.00030809705735435744
10.5,0.00030809705735435744
10.51,0.0003092727615924707
10.52,0.00020512669887586744
10.53,0.00022493669752711776
10.54,0.00022493669752711776
10.55,0.00022493669752711776
10.56,0.00022493669752711776
10.57,0.00022493669752711776
10.58,0.00024014441148625083
10.59,0.00021233496562476665
10.6,0.00021233496562476665
10.61,0.00021233496562476665
10.62,0.00021233496562476665
10.63,0.0002679333239972814
10.64,0.0002679333239972814
10.65,0.00028394394071958246
10.66,0.00033578625835171776
10.67,0.00033578625835171776
10.68,0.0003854774036034461
10.69,0.00044321948508965916
10.7,0.00044321948508965916
10.71,0.00044321948508965916
10.72,0.00041147508743687156
10.73,0.00041147508743687156
10.74,0.00041147508743687156
10.75,0.00041147508743687156
10.76,0.0004012678777246986
10.77,0.0004012678777246986
10.78,0.0004012678777246986
10.79,0.00036096636202958947
10.8,0.00036096636202958947
10.81,0.00030262650239868793
10.82,0.0002644380800804077
10.83,0.00025197414030155236
10.84,0.00022617356605249034
10.85,0.00021171286739516822
10.86,0.00021171286739516822
10.87,0.00023553927178633242
10.88,0.00023553927178633242
10.89,0.00023553927178633242
10.9,0.0002626845803865588
10.91,0.00022839282011674722
10.92,0.00022839282011674722
10.93,0.00022839282011674722
10.94,0.00022839282011674722
10.95,0.00022839282011674722
10.96,0.00026318704052659576
10.97,0.00026318704052659576
10.98,0.00026318704052659576
10.99,0.00026318704052659576
11.0,0.0002896106588417304
11.01,0.0002513778207880399
11.02,0.0002526431703528961
11.03,0.0002526431703528961
11.04,0.0002526431703528961
11.05,0.0002526431703528961
11.06,0.0002526431703528961
11.07,0.00025994054878573984
11.08,0.00023067179829578253
11.09,0.00023067179829578253
11.1,0.00023067179829578253
11.11,0.00023067179829578253
11.12,0.00023067179829578253
11.13,0.00023067179829578253
11.14,0.00023067179829578253
11.15,0.00019063354715730788
11.16,0.0002304842306507112
11.17,0.0002304842306507112
11.18,0.0001949161829425063
11.19,0.00012757376164681546
11.2,0.00012757376164681546
11.21,0.00012757376164681546
11.22,0.00013375410563674713
11.23,0.00012900414774912527
11.24,0.00012900414774912527
11.25,0.00012900414774912527
11.26,0.00012900414774912527
11.27,0.00012900414774912527
11.28,0.00012900414774912527
11.29,0.00012900414774912527
11.3,0.00012900414774912527
11.31,0.00014590862859372686
11.32,0.00016633571681009878
11.33,0.00018011687312096121
11.34,0.00020792414835888465
11.35,0.00020792414835888465
11.36,0.00020792414835888465
11.37,0.00020792414835888465
11.38,0.00020792414835888465
11.39,0.00020792414835888465
11.4,0.00020792414835888465
11.41,0.00025588436923256727
11.42,0.00025588436923256727
11.43,0.00025588436923256727
11.44,0.00025588436923256727
11.45,0.00025588436923256727
11.46,0.00025588436923256727
11.47,0.00025588436923256727
11.48,0.00025588436923256727
11.49,0.00025588436923256727
11.5,0.0002985577983922097
11.51,0.0002985577983922097
11.52,0.0002985577983922097
11.53,0.0002985577983922097
11.54,0.0002985577983922097
11.55,0.00023494941635075707
11.56,0.00021783424205154922
11.57,0.00020934419034545902
11.58,0.0002665522716236535
11.59,0.00026565729419197095
11.6,0.00026565729419197095
11.61,0.00026565729419197095
11.62,0.00026565729419197095
11.63,0.00026565729419197095
11.64,0.00026565729419197095
11.65,0.0003209761384690544
11.66,0.00018413545937017093
11.67,0.00018413545937017093
11.68,0.00018413545937017093
11.69,0.0003846986926313127
11.7,0.0003846986926313127
11.71,0.0003846986926313127
11.72,0.0003846986926313127
11.73,0.0003107682038115489
11.74,0.0003107682038115489
11.75,0.0003107682038115489
11.76,0.0003107682038115489
11.77,0.0003107682038115489
11.78,0.0003107682038115489
11.79,0.0003107682038115489
11.8,0.0003107682038115489
11.81,0.0003107682038115489
11.82,0.0003107682038115489
11.83,0.0003107682038115489
11.84,0.00032950147336842145
11.85,0.00032950147336842145
11.86,0.00032950147336842145
11.87,0.00032950147336842145
11.88,0.0003011947251677375
11.89,0.0003011947251677375
11.9,0.0003011947251677375
11.91,0.0003011947251677375
11.92,0.0003011947251677375
11.93,0.0003011947251677375
11.94,0.0003011947251677375
11.95,0.00023831257523093164
11.96,0.00023831257523093164
11.97,0.00023831257523093164
11.98,0.00023831257523093164
11.99,0.00023831257523093164
12.0,0.00012688578872056274
12.01,0.00012688578872056274
12.02,0.00012688578872056274
12.03,0.00021838228299380735
12.04,0.0001978778862447515
12.05,0.0002512004482015564
12.06,0.0002802684284709163
12.07,0.0002802684284709163
12.08,0.0002802684284709163
12.09,0.0002774979427299649
12.1,0.0002774979427299649
12.11,0.0002774979427299649
12.12,0.0002774979427299649
12.13,0.0002774979427299649
12.14,0.0002774979427299649
12.15,0.0002774979427299649
12.16,0.00045677422008745115
12.17,0.0004833848816962995
12.18,0.00044051814022962515
12.19,0.00037826158319009936
12.2,0.00037826158319009936
12.21,0.00037826158319009936
12.22,0.00037826158319009936
12.23,0.0005469968155333456
12.24,0.0005469968155333456
12.25,0.0005469968155333456
12.26,0.0005469968155333456
12.27,0.0005469968155333456
12.28,0.0005469968155333456
12.29,0.0005469968155333456
12.3,0.0005469968155333456
12.31,0.0005469968155333456
12.32,0.0005469968155333456
12.33,0.0004207691809847004
12.34,0.0008788714081018104
12.35,0.0008788714081018104
12.36,0.0008788714081018104
12.37,0.0008788714081018104
12.38,0.0010008166274180644
12.39,0.0010008166274180644
12.4,0.0010008166274180644
12.41,0.0010008166274180644
12.42,0.0010008166274180644
12.43,0.0010008166274180644
12.44,0.0010008166274180644
12.45,0.0012987568201520147
12.46,0.0012987568201520147
12.47,0.0012987568201520147
12.48,0.0012987568201520147
12.49,0.0012987568201520147
12.5,0.0012987568201520147
12.51,0.0012987568201520147
12.52,0.0012987568201520147
12.53,0.0016094341478261971
12.54,0.0017927157740000221
12.55,0.0017927157740000221
12.56,0.0015439231862462528
12.57,0.0015439231862462528
12.58,0.0015439231862462528
12.59,0.0015439231862462528
12.6,0.0015439231862462528
12.61,0.0015439231862462528
12.62,0.0015439231862462528
12.63,0.0015439231862462528
12.64,0.0015439231862462528
12.65,0.0015439231862462528
12.66,0.0007210614620110432
12.67,0.0007822197215168492
12.68,0.001045796874913653
12.69,0.0007499877759974228
12.7,0.0007499877759974228
12.71,0.0007499877759974228
12.72,0.0007499877759974228
12.73,0.0009592047218235602
12.74,0.0009592047218235602
12.75,0.0009592047218235602
12.76,0.0009592047218235602
12.77,0.0009592047218235602
12.78,0.0009592047218235602
12.79,0.000844511321827705
12.8,0.000844511321827705
12.81,0.000844511321827705
12.82,0.000844511321827705
12.83,0.0011864517752413393
12.84,0.00028652266776064923
12.85,0.00028652266776064923
12.86,0.00028652266776064923
12.87,0.00028652266776064923
12.88,0.00028652266776064923
12.89,0.00028652266776064923
12.9,0.00028652266776064923
12.91,0.00028652266776064923
12.92,0.00028652266776064923
12.93,0.00037937108886012194
12.94,0.0006943748707178936
12.95,0.0006943748707178936
12.96,0.0006943748707178936
12.97,0.0005127239006721232
12.98,0.0005127239006721232
12.99,0.0005127239006721232
13.0,0.0005127239006721232
13.01,0.0005127239006721232
13.02,0.0005127239006721232
13.03,0.0005127239006721232
13.04,0.0005127239006721232
13.05,0.0005127239006721232
13.06,0.0006106181960930122
13.07,0.0006106181960930122
13.08,0.0006106181960930122
13.09,0.0005880660553784643
13.1,0.0005880660553784643
13.11,0.0005880660553784643
13.12,0.00047434335009203675
13.13,0.000490690750128756
13.14,0.000490690750128756
13.15,0.000490690750128756
13.16,0.000490690750128756
13.17,0.000490690750128756
13.18,0.000490690750128756
13.19,0.0005838000455055748
13.2,0.0005838000455055748
13.21,0.0005838000455055748
13.22,0.0005838000455055748
13.23,0.0003989616662789395
13.24,0.0003989616662789395
13.25,0.0003989616662789395
13.26,0.0003989616662789395
13.27,0.0003989616662789395
13.28,0.0003989616662789395
13.29,0.00043553511275677676
13.3,0.0003118704434183944
13.31,0.0003118704434183944
13.32,0.00033760220122982094
13.33,0.00033760220122982094
13.34,0.00033760220122982094
13.35,0.00028860960735520335
13.36,0.00028860960735520335
13.37,0.00028860960735520335
13.38,0.00028860960735520335
13.39,0.00028860960735520335
13.4,0.00028860960735520335
13.41,0.00031109042158367523
13.42,0.00031109042158367523
13.43,0.00029189428549032925
13.44,0.0002432682618447493
13.45,0.0002432682618447493
13.46,0.0002432682618447493
13.47,0.0002699011201613109
13.48,0.0002699011201613109
13.49,0.0002699011201613109
13.5,0.0002699011201613109
13.51,0.0002699011201613109
13.52,0.0002699011201613109
13.53,0.0002699011201613109
13.54,0.0002699011201613109
13.55,0.0002699011201613109
13.56,0.0002699011201613109
13.57,0.0002699011201613109
13.58,0.0003067266080832234
13.59,0.0002835865406783883
13.6,0.0002835865406783883
13.61,0.0002835865406783883
13.62,0.0003281975663939142
13.63,0.000288811240295401
13.64,0.000288811240295401
13.65,0.000288811240295401
13.66,0.000288811240295401
13.67,0.000288811240295401
13.68,0.000288811240295401
13.69,0.000288811240295401
13.7,0.00023292149871687856
13.71,0.00023292149871687856
13.72,0.00019696845598921492
13.73,0.00019696845598921492
13.74,0.00020823643069495617
13.75,0.00020823643069495617
13.76,0.00020823643069495617
13.77,0.00024607755706063545
13.78,0.00024607755706063545
13.79,0.00023500304712591112
13.8,0.00025485864068349866
13.81,0.00025485864068349866
13.82,0.00023091372785622762
13.83,0.00023091372785622762
13.84,0.00023091372785622762
13.85,0.00026376630207725863
13.86,0.00026376630207725863
13.87,0.00026376630207725863
13.88,0.0002240631581375421
13.89,0.0002240631581375421
13.9,0.0002240631581375421
13.91,0.00019158246935267897
13.92,0.0002245803293010044
13.93,0.0002245803293010044
13.94,0.0002245803293010044
13.95,0.0002245803293010044
13.96,0.0002245803293010044
13.97,0.0002245803293010044
13.98,0.0002245803293010044
13.99,0.0002245803293010044
14.0,0.0002245803293010044
14.01,0.0002245803293010044
14.02,0.0002245803293010044
14.03,0.0002245803293010044
14.04,0.0002245803293010044
14.05,0.0002245803293010044
14.06,0.0002245803293010044
14.07,0.0002245803293010044
14.08,0.0001876864054582311
14.09,0.0001876864054582311
14.1,0.0001876864054582311
14.11,0.0001876864054582311
14.12,0.0001876864054582311
14.13,0.0001876864054582311
14.14,0.0001876864054582311
14.15,0.0001876864054582311
14.16,0.0001876864054582311
14.17,0.0001876864054582311
14.18,0.0001876864054582311
14.19,0.0001876864054582311
14.2,0.00023501436578614968
14.21,0.00023501436578614968
14.22,0.00021191114967872445
14.23,0.00021191114967872445
14.24,0.00018829150417766738
14.25,0.00018829150417766738
14.26,0.00018829150417766738
14.27,0.00012768674560636396
14.28,0.00012768674560636396
14.29,0.00012768674560636396
14.3,0.00014189164213048594
14.31,0.00014189164213048594
14.32,0.00014189164213048594
14.33,0.00014189164213048594
14.34,0.00014189164213048594
14.35,0.00014189164213048594
14.36,0.00014189164213048594
14.37,0.00014189164213048594
14.38,0.00017060117712245647
14.39,0.00017060117712245647
14.4,0.00017060117712245647
14.41,0.00017060117712245647
14.42,9.05326005516882e-05
14.43,9.05326005516882e-05
14.44,0.00011631367636031065
14.45,0.00012148502667104739
14.46,0.00012148502667104739
14.47,0.00012148502667104739
14.48,9.617478634305941e-05
14.49,9.617478634305941e-05
14.5,9.617478634305941e-05
14.51,9.617478634305941e-05
14.52,7.460657601544419e-05
14.53,7.460657601544419e-05
14.54,7.460657601544419e-05
14.55,8.164097995042254e-05
14.56,8.164097995042254e-05
14.57,8.164097995042254e-05
14.58,8.164097995042254e-05
14.59,8.164097995042254e-05
14.6,7.889235165944697e-05
14.61,7.889235165944697e-05
14.62,7.889235165944697e-05
14.63,7.889235165944697e-05
14.64,7.889235165944697e-05
14.65,7.889235165944697e-05
14.66,7.889235165944697e-05
14.67,7.889235165944697e-05
14.68,7.889235165944697e-05
14.69,7.889235165944697e-05
14.7,7.889235165944697e-05
14.71,7.889235165944697e-05
14.72,8.301712739600279e-05
14.73,8.301712739600279e-05
14.74,8.043812862686573e-05
14.75,8.4686148293849e-05
14.76,8.4686148293849e-05
14.77,8.4686148293849e-05
14.78,8.4686148293849e-05
14.79,8.4686148293849e-05
14.8,8.4686148293849e-05
14.81,8.4686148293849e-05
14.82,8.4686148293849e-05
14.83,8.4686148293849e-05
14.84,8.4686148293849e-05
14.85,8.4686148293849e-05
14.86,8.4686148293849e-05
14.87,8.4686148293849e-05
14.88,8.4686148293849e-05
14.89,8.4686148293849e-05
14.9,8.4686148293849e-05
14.91,8.4686148293849e-05
14.92,8.4686148293849e-05
14.93,8.4686148293849e-05
14.94,7.301454249575938e-05
14.95,6.448311106910771e-05
14.96,6.448311106910771e-05
14.97,6.448311106910771e-05
14.98,7.496384693544682e-05
14.99,7.496384693544682e-05
15.0,7.496384693544682e-05
15.01,7.496384693544682e-05
15.02,0.00015619318909555605
15.03,0.00015619318909555605
15.04,0.0001572973682507206
15.05,0.00015830156910088923
15.06,0.00015830156910088923
15.07,0.00015830156910088923
15.08,0.00015830156910088923
15.09,0.00015830156910088923
15.1,0.00019807101587568057
15.11,0.00019807101587568057
15.12,0.00019807101587568057
15.13,0.00019807101587568057
15.14,0.00019807101587568057
15.15,0.00019807101587568057
15.16,0.00019807101587568057
15.17,0.00019807101587568057
15.18,0.0001336174165670414
15.19,0.0001336174165670414
15.2,0.0001336174165670414
15.21,0.0001336174165670414
15.22,0.0001336174165670414
15.23,0.0001336174165670414
15.24,0.0001336174165670414
15.25,0.00016264313030152008
15.26,0.00016264313030152008
15.27,0.00016264313030152008
15.28,0.00016264313030152008
15.29,0.00016264313030152008
15.3,0.00016264313030152008
15.31,0.00016264313030152008
15.32,0.00016264313030152008
15.33,0.00016264313030152008
15.34,0.00016264313030152008
15.35,0.00016264313030152008
15.36,0.00016264313030152008
15.37,0.00011269212185853625
15.38,0.00011269212185853625
15.39,0.00011269212185853625
15.4,0.00011269212185853625
15.41,0.00011269212185853625
15.42,0.00011269212185853625
15.43,0.00011269212185853625
15.44,0.00011269212185853625
15.45,0.00011269212185853625
15.46,0.00011269212185853625
15.47,0.00011269212185853625
15.48,0.00011269212185853625
15.49,0.00011269212185853625
15.5,0.00011269212185853625
15.51,0.00011269212185853625
15.52,0.00011269212185853625
15.53,0.00011269212185853625
15.54,5.2915963726687135e-05
15.55,5.2915963726687135e-05
15.56,5.2915963726687135e-05
15.57,5.2915963726687135e-05
15.58,5.2915963726687135e-05
15.59,5.2915963726687135e-05
15.6,0.00016473164878021525
15.61,0.00016473164878021525
15.62,0.00016473164878021525
15.63,0.00016473164878021525
15.64,0.00032397054907210796
15.65,0.00032397054907210796
15.66,0.00032397054907210796
15.67,0.00032397054907210796
15.68,0.00045485999706743264
15.69,0.00045485999706743264
15.7,0.0003000206095133379
15.71,0.0003000206095133379
15.72,0.0003000206095133379
15.73,0.0003000206095133379
15.74,0.0003000206095133379
15.75,0.0003000206095133379
15.76,0.0003000206095133379
15.77,0.0003000206095133379
15.78,0.0003000206095133379
15.79,0.0003000206095133379
15.8,0.0003000206095133379
15.81,0.0003000206095133379
15.82,0.0003000206095133379
15.83,0.0003000206095133379
15.84,0.0003000206095133379
15.85,0.0003000206095133379
15.86,0.000293124412953104
15.87,0.00046793853244101727
15.88,0.00046793853244101727
15.89,0.00046793853244101727
15.9,0.00046793853244101727
15.91,0.00046793853244101727
15.92,0.00046793853244101727
15.93,0.00046793853244101727
15.94,0.00046793853244101727
15.95,0.00046793853244101727
15.96,0.00046793853244101727
15.97,0.00046793853244101727
15.98,0.00046793853244101727
15.99,0.0005798155244310636
16.0,0.0005798155244310636
16.01,0.0005798155244310636
16.02,0.0005798155244310636
16.03,0.0005798155244310636
16.04,0.0005798155244310636
16.05,0.0005798155244310636
16.06,0.0005798155244310636
16.07,0.0005798155244310636
16.08,0.0005798155244310636
16.09,0.0006423250804004778
16.1,0.000440312358707499
16.11,0.000440312358707499
16.12,0.000440312358707499
16.13,0.000440312358707499
16.14,0.0004530563899497531
16.15,0.0004530563899497531
16.16,0.0004530563899497531
16.17,0.0004530563899497531
16.18,0.0004530563899497531
16.19,0.0004530563899497531
16.2,0.0006736600786361969
16.21,0.0006736600786361969
16.22,0.0010348600144749168
16.23,0.0008904827765820208
16.24,0.0008904827765820208
16.25,0.0008904827765820208
16.26,0.0008904827765820208
16.27,0.0008904827765820208
16.28,0.0008904827765820208
16.29,0.0008904827765820208
16.3,0.0008904827765820208
16.31,0.0008904827765820208
16.32,0.0008904827765820208
16.33,0.0008904827765820208
16.34,0.0008904827765820208
16.35,0.0008904827765820208
16.36,0.0012252327995624366
16.37,0.0012252327995624366
16.38,0.0012252327995624366
16.39,0.0012252327995624366
16.4,0.0012252327995624366
16.41,0.0012252327995624366
16.42,0.0012252327995624366
16.43,0.0012252327995624366
16.44,0.0012252327995624366
16.45,0.0012252327995624366
16.46,0.0012252327995624366
16.47,0.0012252327995624366
16.48,0.0012252327995624366
16.49,0.0014006382270038587
16.5,0.0014006382270038587
16.51,0.0014006382270038587
16.52,0.0014006382270038587
16.53,0.0014006382270038587
16.54,0.0014006382270038587
16.55,0.0014006382270038587
16.56,0.0014006382270038587
16.57,0.0012544839510205464
16.58,0.0012544839510205464
16.59,0.0015346451698816863
16.6,0.0015346451698816863
16.61,0.0015346451698816863
16.62,0.0015346451698816863
16.63,0.0015346451698816863
16.64,0.0015346451698816863
16.65,0.0015346451698816863
16.66,0.0015346451698816863
16.67,0.0015346451698816863
16.68,0.0015346451698816863
16.69,0.0015346451698816863
16.7,0.0015346451698816863
16.71,0.0015346451698816863
16.72,0.0007194327549432179
16.73,6.2758880381574e-05
16.74,6.2758880381574e-05
16.75,6.2758880381574e-05
16.76,6.2758880381574e-05
16.77,6.2758880381574e-05
16.78,6.2758880381574e-05
16.79,6.2758880381574e-05
16.8,6.2758880381574e-05
16.81,6.2758880381574e-05
16.82,6.2758880381574e-05
16.83,6.2758880381574e-05
16.84,6.2758880381574e-05
16.85,6.2758880381574e-05
16.86,6.2758880381574e-05
16.87,6.2758880381574e-05
16.88,6.2758880381574e-05
16.89,0.001871845784727393
16.9,0.001871845784727393
16.91,0.001871845784727393
16.92,0.001871845784727393
16.93,0.001871845784727393
16.94,0.001871845784727393
16.95,0.001871845784727393
16.96,0.001871845784727393
16.97,0.001871845784727393
16.98,0.0009975703889724898
16.99,0.0009975703889724898
17.0,0.0006549529585734627
17.01,0.0006549529585734627
17.02,0.00046318633711175874
17.03,0.00046318633711175874
17.04,0.00046318633711175874
17.05,0.00046318633711175874
17.06,0.00046318633711175874
17.07,0.00038835564170904084
17.08,0.00038835564170904084
17.09,0.00038835564170904084
17.1,0.00038835564170904084
17.11,0.00038835564170904084
17.12,0.00038835564170904084
17.13,0.00038835564170904084
17.14,0.00038835564170904084
17.15,0.00038835564170904084
17.16,0.00038835564170904084
17.17,0.00038835564170904084
17.18,0.0004649948948504089
17.19,0.0004649948948504089
17.2,0.0004649948948504089
17.21,0.0004649948948504089
17.22,0.0004649948948504089
17.23,0.0004649948948504089
17.24,0.0004649948948504089
17.25,0.0004649948948504089
17.26,0.0004649948948504089
17.27,0.0004649948948504089
17.28,0.0004649948948504089
17.29,0.0006860943855127305
17.3,0.0006860943855127305
17.31,0.0006860943855127305
17.32,0.0006860943855127305
17.33,0.0006860943855127305
17.34,0.0006860943855127305
17.35,0.0006860943855127305
17.36,0.0006860943855127305
17.37,0.0006860943855127305
17.38,0.0006860943855127305
17.39,0.0005811311742736038
17.4,0.0005811311742736038
17.41,0.0005811311742736038
17.42,0.0005811311742736038
17.43,0.0005811311742736038
17.44,0.0005811311742736038
17.45,0.0005811311742736038
17.46,0.0005811311742736038
17.47,0.0005811311742736038
17.48,0.0005350915402573569
17.49,0.0005350915402573569
17.5,0.0009399372169030602
17.51,0.0009399372169030602
17.52,0.002154113165816797
17.53,0.002154113165816797
17.54,0.001082184998302168
17.55,0.001082184998302168
17.56,0.001082184998302168
17.57,0.001082184998302168
17.58,0.001082184998302168
17.59,0.001082184998302168
17.6,0.001082184998302168
17.61,0.001082184998302168
17.62,0.001082184998302168
17.63,0.001082184998302168
17.64,0.001082184998302168
17.65,0.001082184998302168
17.66,0.001082184998302168
17.67,0.001082184998302168
17.68,7.064616690204199e-05
17.69,7.064616690204199e-05
17.7,0.00039758621102484144
17.71,0.00039758621102484144
17.72,0.00039758621102484144
17.73,0.00039758621102484144
17.74,0.00039758621102484144
17.75,0.00039758621102484144
17.76,0.00039758621102484144
17.77,0.00039758621102484144
17.78,0.00039758621102484144
17.79,4.8327178478660006e-05
17.8,4.8327178478660006e-05
17.81,4.8327178478660006e-05
17.82,4.8327178478660006e-05
17.83,4.8327178478660006e-05
17.84,0.00010152672842166171
17.85,0.00010152672842166171
17.86,0.00010152672842166171
17.87,0.00010152672842166171
17.88,0.00010152672842166171
17.89,0.00010152672842166171
17.9,0.00010152672842166171
17.91,0.00010152672842166171
17.92,0.00010152672842166171
17.93,0.00010152672842166171
17.94,0.00010152672842166171
17.95,0.00010152672842166171
17.96,0.00010152672842166171
17.97,0.00010152672842166171
17.98,0.00010152672842166171
17.99,0.00010152672842166171
18.0,0.00010152672842166171
18.01,0.00010152672842166171
18.02,0.00010152672842166171
18.03,0.00010152672842166171
18.04,0.00016135111756948025
18.05,0.00016135111756948025
18.06,0.00016135111756948025
18.07,0.00016135111756948025
18.08,0.00016135111756948025
18.09,0.00016135111756948025
18.1,0.00016135111756948025
18.11,0.00016135111756948025
18.12,0.00016135111756948025
18.13,0.00016135111756948025
18.14,0.00016135111756948025
18.15,0.00016135111756948025
18.16,0.00016135111756948025
18.17,0.00016135111756948025
18.18,0.00016135111756948025
18.19,0.00016135111756948025
18.2,6.58718134510243e-05
18.21,6.58718134510243e-05
18.22,6.58718134510243e-05
18.23,6.58718134510243e-05
18.24,6.58718134510243e-05
18.25,0.0003851982154778683
18.26,0.0003851982154778683
18.27,0.0003851982154778683
18.28,0.0003851982154778683
18.29,0.0003851982154778683
18.3,0.0003851982154778683
18.31,0.0003851982154778683
18.32,0.003928116302342308
18.33,0.003928116302342308
18.34,0.010147843583238562
18.35,0.010147843583238562
18.36,0.010147843583238562
18.37,0.010147843583238562
18.38,0.010147843583238562
18.39,0.010147843583238562
18.4,0.010147843583238562
18.41,0.010147843583238562
18.42,0.010147843583238562
18.43,0.00499781637341429
18.44,0.00499781637341429
18.45,0.00499781637341429
18.46,0.00499781637341429
18.47,0.00499781637341429
18.48,0.00499781637341429
18.49,0.00499781637341429
18.5,0.00499781637341429
18.51,0.00499781637341429
18.52,0.00499781637341429
18.53,0.00499781637341429
18.54,0.00499781637341429
18.55,0.00499781637341429
18.56,0.00499781637341429
18.57,0.00499781637341429
18.58,0.0034470711790877346
18.59,0.0034470711790877346
18.6,0.0034470711790877346
18.61,0.0034470711790877346
18.62,0.0034470711790877346
18.63,0.0034470711790877346
18.64,0.0034470711790877346
18.65,0.0034470711790877346
18.66,0.0034470711790877346
18.67,0.0034470711790877346
18.68,0.0034470711790877346
18.69,0.0034470711790877346
18.7,0.0034470711790877346
18.71,0.0034470711790877346
18.72,0.0034470711790877346
18.73,0.0034470711790877346
18.74,0.0034470711790877346
18.75,0.0021778448888423313
18.76,0.0021778448888423313
18.77,0.0021778448888423313
18.78,0.0021778448888423313
18.79,0.0021778448888423313
18.8,0.0021778448888423313
18.81,0.0010142434462249437
18.82,0.0005590524039400284
18.83,0.0005590524039400284
18.84,0.0005590524039400284
18.85,0.0005590524039400284
18.86,0.0005590524039400284
18.87,0.0005590524039400284
18.88,0.0005590524039400284
18.89,0.0005590524039400284
18.9,0.0005590524039400284
18.91,0.0005590524039400284
18.92,0.0005590524039400284
18.93,0.00020836785127872003
18.94,0.00020836785127872003
18.95,0.00020836785127872003
18.96,0.00020836785127872003
18.97,0.00020836785127872003
18.98,0.00020836785127872003
18.99,0.00020836785127872003
19.0,0.00020836785127872003
19.01,0.00020836785127872003
19.02,0.00020836785127872003
19.03,0.00020836785127872003
19.04,0.00020836785127872003
19.05,0.00020836785127872003
19.06,0.00020836785127872003
19.07,0.00020836785127872003
19.08,6.377144314775843e-05
19.09,6.377144314775843e-05
19.1,6.377144314775843e-05
19.11,6.377144314775843e-05
19.12,0.00020464518593154782
19.13,0.00020464518593154782
19.14,0.00020464518593154782
19.15,0.00020464518593154782
19.16,0.00020464518593154782
19.17,0.00020464518593154782
19.18,0.00020464518593154782
19.19,0.00020464518593154782
19.2,0.0011680464298829563
19.21,0.0011680464298829563
19.22,0.0011680464298829563
19.23,0.0011680464298829563
19.24,0.0011680464298829563
19.25,0.0011680464298829563
19.26,0.0011680464298829563
19.27,0.0011680464298829563
19.28,0.0011680464298829563
19.29,0.0011680464298829563
19.3,0.0011680464298829563
19.31,0.0025620070568700705
19.32,0.0025620070568700705
19.33,0.0025620070568700705
19.34,0.0025620070568700705
19.35,0.0025620070568700705
19.36,0.0025620070568700705
19.37,0.0025620070568700705
19.38,0.0025620070568700705
19.39,0.0025620070568700705
19.4,0.0025620070568700705
19.41,0.0025620070568700705
19.42,0.0025620070568700705
19.43,0.0025620070568700705
19.44,0.0025620070568700705
19.45,0.0014212473009657671
19.46,0.0014212473009657671
19.47,0.0014212473009657671
19.48,0.0014212473009657671
19.49,0.0014212473009657671
19.5,0.0014212473009657671
19.51,0.0014212473009657671
19.52,0.0014212473009657671
19.53,0.0014212473009657671
19.54,0.0014212473009657671
19.55,0.0014212473009657671
19.56,0.0014212473009657671
19.57,0.0014212473009657671
19.58,0.0014212473009657671
19.59,0.0014212473009657671
19.6,0.0014212473009657671
19.61,0.0014212473009657671
19.62,4.570864065415336e-05
19.63,4.570864065415336e-05
19.64,4.570864065415336e-05
19.65,4.570864065415336e-05
19.66,4.570864065415336e-05
19.67,4.570864065415336e-05
19.68,4.570864065415336e-05
19.69,4.570864065415336e-05
19.7,7.857311228097745e-05
19.71,7.857311228097745e-05
19.72,7.857311228097745e-05
19.73,7.857311228097745e-05
19.74,7.857311228097745e-05
19.75,7.857311228097745e-05
19.76,7.857311228097745e-05
19.77,7.857311228097745e-05
19.78,7.857311228097745e-05
19.79,7.857311228097745e-05
19.8,7.857311228097745e-05
19.81,7.857311228097745e-05
19.82,7.857311228097745e-05
19.83,7.857311228097745e-05
19.84,7.857311228097745e-05
19.85,7.857311228097745e-05
19.86,7.857311228097745e-05
19.87,7.857311228097745e-05
19.88,7.857311228097745e-05
19.89,5.082996167403571e-05
19.9,5.082996167403571e-05
19.91,5.082996167403571e-05
19.92,5.082996167403571e-05
19.93,5.082996167403571e-05
19.94,5.082996167403571e-05
19.95,7.525586995785671e-05
19.96,7.525586995785671e-05
19.97,7.525586995785671e-05
19.98,7.525586995785671e-05
19.99,7.525586995785671e-05
20.0,7.525586995785671e-05


==> figures/plots/data/pr_map_hex_5.csv <==
0.0,0.5783457776633005
0.01,0.5798615044079262
0.02,0.5813555544461017
0.03,0.583213140606145
0.04,0.5837001372502116
0.05,0.5885888691019334
0.06,0.5878307114018033
0.07,0.5888095002785918
0.08,0.5887723850091345
0.09,0.5956784257862039
0.1,0.600008137431561
0.11,0.60143748357303
0.12,0.5997460657065832
0.13,0.6005880984239644
0.14,0.6015028903445516
0.15,0.5996264410980849
0.16,0.6014723501863899
0.17,0.6105421399038005
0.18,0.6044671465954786
0.19,0.6120249906018416
0.2,0.6153539763428929
0.21,0.6161893951052999
0.22,0.6231081162613944
0.23,0.6279926731007787
0.24,0.6324175330179609
0.25,0.6369745961092871
0.26,0.6433696104515847
0.27,0.6458556811832642
0.28,0.6481059751804428
0.29,0.6486837702621042
0.3,0.6523476329910693
0.31,0.6541731289150297
0.32,0.660874775968776
0.33,0.665439230053959
0.34,0.6707641897220368
0.35,0.6716284896668295
0.36,0.6680669045838307
0.37,0.6715435513923136
0.38,0.6749781060275774
0.39,0.6790079871981003
0.4,0.683461607042128
0.41,0.6837463635083899
0.42,0.687246674416311
0.43,0.6898031734565638
0.44,0.6939979053201076
1.22,0.7215389077704844
1.23,0.7205460525315625
1.24,0.7165820218933057
1.25,0.7163807919657635
1.26,0.7161912921845959
1.27,0.7159615722450845
1.28,0.7179436782689832
1.29,0.714108125336135
1.3,0.7095806525866657
1.31,0.7082159492718791
1.32,0.7056174991274023
1.33,0.7042327388618709
1.34,0.7042562921476334
1.35,0.703161125431839
1.36,0.6987947234811738
1.37,0.6996377282392182
1.38,0.6984242178843479
1.39,0.6914258074556558
1.4,0.6829389889328568
1.41,0.6838182475046417
1.42,0.6756830557595701
1.43,0.6823150340749456
1.44,0.6785210105972969
1.45,0.6820521480062834
1.46,0.682626746463083
1.47,0.6794281927467893
1.48,0.6767340486651007
1.49,0.6717774774943279
1.5,0.6749961552830027
1.51,0.6754990584989176
1.52,0.6777149775815142
1.53,0.6767895541448062
1.54,0.6780533750140723
1.55,0.6844820909042467
1.56,0.6832953522579143
1.57,0.6830790061820735
1.58,0.676972258037483
1.59,0.6759737278340582
1.6,0.6760001951874591
1.61,0.6781471719264569
1.62,0.678020631927704
1.63,0.679789826571434
1.64,0.6752405296200291
1.65,0.6776915603884465
1.66,0.6797162911795661
1.67,0.6726265996240693
1.68,0.6721730184831746
1.69,0.6761187132940439
1.7,0.6814707848043976
1.71,0.6812199506916422
1.72,0.6805417274090019
1.73,0.6798179155888648
1.74,0.6805218557938383
1.75,0.6780414437073482
1.76,0.6734458768808983
1.77,0.6719689394936553
1.78,0.6690375819340217
1.79,0.6699031300291427
1.8,0.6748547246553642
1.81,0.6744897041488513
1.82,0.675762920166222
1.83,0.6733184984855184
1.84,0.6713861946623457
1.85,0.6709397302120794
1.86,0.674527989107556
1.87,0.6745341631951052
1.88,0.6664935807823146
1.89,0.6580336400631127
1.9,0.6677028770118703
1.91,0.6656458700174308
1.92,0.670109706651015
1.93,0.6708318726998643
1.94,0.6743987394011878
1.95,0.66732798008739
1.96,0.6678737605845051
1.97,0.6669247826829832
1.98,0.6625622972729969
1.99,0.6671979742047767
2.0,0.6637689839970442
2.01,0.6627305021043285
2.02,0.6609433752698228
2.03,0.6555251863177071
2.04,0.6541827431041519
2.05,0.651736468184531
2.06,0.6503216109776424
2.07,0.6452007791807925
2.08,0.6492211275549175
2.09,0.6486578980741892
2.1,0.6460631686849984
2.11,0.6436027919969939
2.12,0.6398717069616611
2.13,0.6384061619674712
2.14,0.6348285047368681
2.15,0.6345450710899604
2.16,0.6342956102497016
2.17,0.6422510372164685
2.18,0.6396630787832305
2.19,0.6335253643018359
2.2,0.6271734894556898
2.21,0.6245476353067301
2.22,0.6216742362510815
2.23,0.6194043675007593
2.24,0.6133422510340159
2.25,0.6124567869757782
2.26,0.6158250417420161
2.27,0.6148969432537662
2.28,0.6062773300261859
2.29,0.5987902984532772
2.3,0.5952235175203519
2.31,0.5939403820529486
2.32,0.5825864106383458
2.33,0.58403201545586
2.34,0.5747583802977864
2.35,0.5730215169271714
2.36,0.5633249508834536
2.37,0.5620122431055011
2.38,0.565878900883794
2.39,0.587577355072511
2.4,0.5849354921435113
2.41,0.5842421344296211
2.42,0.5913182485214078
2.43,0.5902102707048881
2.44,0.5860154862585271
2.45,0.590514788200045
2.46,0.5840118701390007
2.47,0.5855610117910884
2.48,0.5902406868215796
2.49,0.588023967368786
2.5,0.5873069547310144
2.51,0.5850517205078766
2.52,0.5816496362038446
2.53,0.582639297443853
2.54,0.5773611843324015
2.55,0.5771101365090415
2.56,0.576607550883225
2.57,0.5788564953192115
2.58,0.5774330242526227
2.59,0.5763190973997029
2.6,0.5734782896759104
2.61,0.5721279235772918
2.62,0.5703912240193144
2.63,0.563915088124548
2.64,0.5657579604436906
2.65,0.5645766509445049
2.66,0.5541438522210459
2.67,0.5563319723179548
2.68,0.5473215742815605
2.69,0.5403437281750156
2.7,0.5340448280669627
2.71,0.5132273263087371
2.72,0.4874861448677358
2.73,0.48289632842216934
2.74,0.4868415714385632
2.75,0.47239725989101533
2.76,0.4663705437569462
2.77,0.46018851134571503
2.78,0.4629345138639969
2.79,0.4655811212316625
2.8,0.4660958186240363
2.81,0.46395749797451763
2.82,0.47182067450882725
2.83,0.4550660614553459
2.84,0.4612301567940949
2.85,0.4413493351763628
2.86,0.4450689646414836
2.87,0.441400504919169
2.88,0.4417463381689596
2.89,0.43656527528095906
2.9,0.43292428214778417
2.91,0.43006210357746755
2.92,0.42789484338635436
2.93,0.4210719212191741
2.94,0.4148626017162098
2.95,0.40364682987569395
2.96,0.4064191662884514
2.97,0.40365038840415707
2.98,0.40153063841833636
2.99,0.39850700893217
3.0,0.40291607356802744
3.01,0.4033106638595843
3.02,0.40046330383809375
3.03,0.3992492174645012
3.04,0.3938662758845159
3.05,0.3865154686805616
3.06,0.3879527999403869
3.07,0.3864798585462665
3.08,0.38311783372563873
3.09,0.38057814597873785
3.1,0.3766610096515257
3.11,0.3727667349319727
3.12,0.37125325847730367
3.13,0.3710823873563653
3.14,0.3711610586086809
3.15,0.3668431405062822
3.16,0.3711903937841811
3.17,0.3612285265007739
3.18,0.36563062577339633
3.19,0.3718677221305307
3.2,0.3754897778791422
3.21,0.39494996295839996
3.22,0.4180586344813672
3.23,0.4165261025700781
3.24,0.4150006126296421
3.25,0.4154821671078405
3.26,0.4208807847260583
3.27,0.41941968076622027
3.28,0.41950153099836035
3.29,0.41589431988304154
3.3,0.41409844177166727
3.31,0.41308907661537236
3.32,0.41139876647879664
3.33,0.4260599345783707
3.34,0.421281398874212
3.35,0.44369931904138965
3.36,0.4470492082889746
3.37,0.4406886829095325
3.38,0.4018325341619984
3.39,0.3987827162590458
3.4,0.4019819281678625
3.41,0.4031082131788823
3.42,0.40010156093463334
3.43,0.4033182878140995
3.44,0.3998675895405987
3.45,0.4125114947593445
3.46,0.4009503594406861
3.47,0.39711857770923403
3.48,0.37822246082968297
3.49,0.3758550714762374
3.5,0.3655678907997095
3.51,0.36483488641975603
3.52,0.3656985409055337
3.53,0.3651086156913045
3.54,0.3569670673141758
3.55,0.35767633739455
3.56,0.34615952121089894
3.57,0.3446596798988445
3.58,0.34242985006654314
3.59,0.3353566027738539
3.6,0.3297461846716025
3.61,0.3307723979570476
3.62,0.3300971484810242
3.63,0.32324607921640647
3.64,0.3128797289691699
3.65,0.31166860338114566
3.66,0.3109525565580463
3.67,0.2952601159758517
3.68,0.2930131068456881
3.69,0.29108217717523743
3.7,0.2870454780121785
3.71,0.2758248882290175
3.72,0.2824486608522107
3.73,0.2784330260692186
3.74,0.2779821018689693
3.75,0.28689403480278325
3.76,0.2787495401874559
3.77,0.2760970876155433
3.78,0.2776390911934654
3.79,0.2716858290439898
3.8,0.26637320625620864
3.81,0.2631909902505236
3.82,0.23788151834282556
3.83,0.23697751643502651
3.84,0.236584623184819
3.85,0.23110598576792965
3.86,0.22916430171320148
3.87,0.22786434496657518
3.88,0.2458774886917273
3.89,0.24216450539649476
3.9,0.23087449161674434
3.91,0.22439287005234565
3.92,0.2168752953213721
3.93,0.2103831675253521
3.94,0.21041370215214902
3.95,0.20542873069618411
3.96,0.2049848030469767
3.97,0.19959228196035111
3.98,0.20944688910288206
3.99,0.20509479798602787
4.0,0.20447901319077944
4.01,0.19982673831974612
4.02,0.20172391200170273
4.03,0.19996196024166923
4.04,0.20230252902737708
4.05,0.19785418740478453
4.06,0.20266924508138015
4.07,0.19952125278726612
4.08,0.20883628929893228
4.09,0.20746803770583785
4.1,0.20942528008922337
4.11,0.201765469613936
4.12,0.1982197396808987
4.13,0.19328884696928372
4.14,0.19973289506331107
4.15,0.18299136340537833
4.16,0.18014616452145332
4.17,0.18057824010546517
4.18,0.17738303652846915
4.19,0.17672061852296939
4.2,0.1758319649872094
4.21,0.18134126733350878
4.22,0.1817173949426509
4.23,0.18551614512549255
4.24,0.17425730688940627
4.25,0.1737973011531637
4.26,0.16966194565241033
4.27,0.16858534745666312
4.28,0.1638610303446606
4.29,0.16770743828816168
4.3,0.1622679022684273
4.31,0.1599222576403056
4.32,0.18052493183034207
4.33,0.18192535867545193
4.34,0.17932279313374797
4.35,0.1855277936958608
4.36,0.1859916378151066
4.37,0.1831915697404042
4.38,0.1837891683460482
4.39,0.18421441564859223
4.4,0.18756470437363526
4.41,0.18786648761462652
4.42,0.19224756583271727
4.43,0.1953214866113055
4.44,0.1929868716251921
4.45,0.1919761037832773
4.46,0.19509934393663217
4.47,0.19449147400801414
4.48,0.19365502802464127
4.49,0.19913640006892191
4.5,0.19996160562628906
4.51,0.20398238278731334
4.52,0.17534010384271123
4.53,0.1662048651543866
4.54,0.1672789861164127
4.55,0.1659382706718694
4.56,0.1631219315276611
4.57,0.1631524050341544
4.58,0.14820403484362712
4.59,0.1476410000489306
4.6,0.14503124790182842
4.61,0.14183701424594605
4.62,0.14225503455596056
4.63,0.14188717921527155
4.64,0.13945009786136991
4.65,0.15059413812513603
4.66,0.14736759135614136
4.67,0.16535516892292834
4.68,0.16677878828983722
4.69,0.16557583452753522
4.7,0.1383376903490222
4.71,0.13929885263898265
4.72,0.1354662804611363
4.73,0.13097721645859373
4.74,0.13772585711114715
4.75,0.1291388509614524
4.76,0.13840014812727516
4.77,0.14050177229253075
4.78,0.1405262293544906
4.79,0.13708508501947786
4.8,0.13538219531830342
4.81,0.12985273122701085
4.82,0.12729233632622458
4.83,0.12049905224150405
4.84,0.11782087556450392
4.85,0.11760133823660467
4.86,0.10878642176588561
4.87,0.10890014905274356
4.88,0.10601119136777688
4.89,0.10566752814531225
4.9,0.10020108446104686
4.91,0.10113181730487608
4.92,0.09736995932672075
4.93,0.09784383357690307
4.94,0.09921642091185807
4.95,0.09826799921938345
4.96,0.0952680088444932
4.97,0.09783502721126536
4.98,0.09457130382123381
4.99,0.08953681801795828
5.0,0.08637090643391393
5.01,0.08007600889828044
5.02,0.09371166052964343
5.03,0.09902066158954374
5.04,0.09472337200195513
5.05,0.09492759780109339
5.06,0.09848050331262938
5.07,0.09384441135870776
5.08,0.08646132522282411
5.09,0.07270394973889668
5.1,0.07114173079187211
5.11,0.07144551726872704
5.12,0.06952193034455323
5.13,0.06991541765729145
5.14,0.06819346808700727
5.15,0.06869303427289888
5.16,0.07143888312011366
5.17,0.06779684260231761
5.18,0.06326088665819339
5.19,0.05946791647803585
5.2,0.07604086680703342
5.21,0.07703664064076009
5.22,0.0767836673044585
5.23,0.07442427178094042
5.24,0.07397492176369429
5.25,0.08050591245056
5.26,0.08150792500946645
5.27,0.07863598183415807
5.28,0.07909299705597758
5.29,0.07623657300463992
5.3,0.07886729062865055
5.31,0.08072235057385445
5.32,0.08452903855359899
5.33,0.0850667453395423
5.34,0.0895625458990109
5.35,0.09153807202556886
5.36,0.09229145618077894
5.37,0.09344178130765561
5.38,0.0916426831345034
5.39,0.09180534901765275
5.4,0.0936767767886548
5.41,0.08813218733586471
5.42,0.07892567378555689
5.43,0.07531736233969802
5.44,0.06992421829583266
5.45,0.0649021619597685
5.46,0.06327714678090877
5.47,0.06293149806276903
5.48,0.05902801803487958
5.49,0.06123415265435181
5.5,0.06447123657027932
5.51,0.06387385963186697
5.52,0.06335873999979001
5.53,0.05726654686041918
5.54,0.05423200697773022
5.55,0.053289196344314956
5.56,0.05198225558191043
5.57,0.05562585491857294
5.58,0.0587054134569529
5.59,0.10220163830621803
5.6,0.10633204888456436
5.61,0.1085155994117548
5.62,0.10600403141597761
5.63,0.09501355397997266
5.64,0.09258352142435167
5.65,0.09107208700565826
5.66,0.08014027400201677
5.67,0.07757732443925433
5.68,0.07628574763091404
5.69,0.07705298498883212
5.7,0.07908261837066992
5.71,0.07716202263801193
5.72,0.07828308158580995
5.73,0.07954507931832187
5.74,0.07990072215219629
5.75,0.07880446855578332
5.76,0.07124915979297795
5.77,0.072128987496271
5.78,0.07133069818801722
5.79,0.07167845527207124
5.8,0.06866577094708984
5.81,0.07083642952752656
5.82,0.0650117148642118
5.83,0.06559419783508838
5.84,0.05868425369887986
5.85,0.054257761337179626
5.86,0.05147932994703885
5.87,0.050512253672605735
5.88,0.0557196284139158
5.89,0.05570762820248306
5.9,0.058961245870727944
5.91,0.0557867687679996
5.92,0.05725415327076374
5.93,0.0609152895631665
5.94,0.06016822074161067
5.95,0.06006309779545237
5.96,0.05978731893413184
5.97,0.05615629497720996
5.98,0.056930423304495284
5.99,0.05530979833430789
6.0,0.053347526253362546
6.01,0.05349854595020006
6.02,0.05402386965674427
6.03,0.056097877467558406
6.04,0.057300315478979215
6.05,0.0590634225185926
6.06,0.056894567545485976
6.07,0.051075989399870195
6.08,0.04955813891381122
6.09,0.05056288188739436
6.1,0.05185178743568229
6.11,0.05183547901422048
6.12,0.0534866200291116
6.13,0.05474348905879696
6.14,0.0536786437288699
6.15,0.05425397811884852
6.16,0.05642960502297034
6.17,0.05746710652506357
6.18,0.058577349211946725
6.19,0.05278319614236538
6.2,0.049821198999901006
6.21,0.048485916504402184
6.22,0.04454596095469196
6.23,0.04440952699284304
6.24,0.04537307707131288
6.25,0.04697040837875487
6.26,0.04707153638246842
6.27,0.0458543448748425
6.28,0.046088877156918576
6.29,0.047103854595568026
6.3,0.045751730974078336
6.31,0.045898240233202
6.32,0.042559115292610396
6.33,0.04349396592749109
6.34,0.04120730219224013
6.35,0.041353975109948427
6.36,0.041248823225396254
6.37,0.04068472933061982
6.38,0.036248968514794484
6.39,0.0348671725134505
6.4,0.030630346525631506
6.41,0.032912388855828575
6.42,0.03145225006617399
6.43,0.02902649775532436
6.44,0.029109480627168106
6.45,0.02792909872053278
6.46,0.02756709197882827
6.47,0.02983924580272536
6.48,0.031759352450035125
6.49,0.027695397479658608
6.5,0.02775400940756094
6.51,0.028281488321831146
6.52,0.028133631522336937
6.53,0.02980106221095242
6.54,0.028849029528896362
6.55,0.027937044430328323
6.56,0.027206215185765593
6.57,0.026436358384316544
6.58,0.02331513916648139
6.59,0.02294158308291501
6.6,0.020941724458855438
6.61,0.02093171747613542
6.62,0.02063674121063089
6.63,0.021615674380312422
6.64,0.02191197383865167
6.65,0.022227955692088238
6.66,0.021962894669189176
6.67,0.021885919116855706
6.68,0.020533234850886626
6.69,0.02003781676414858
6.7,0.018944186728048516
6.71,0.018781257043272884
6.72,0.019531336577059678
6.73,0.01940051489759451
6.74,0.018657539369819114
6.75,0.01829291097809772
6.76,0.01768201719789255
6.77,0.01745307350940511
6.78,0.0166005054080211
6.79,0.015591131591073245
6.8,0.015646513923130448
6.81,0.015737233031074393
6.82,0.015173570701282908
6.83,0.013573893033705516
6.84,0.013343780834604113
6.85,0.013026003104668752
6.86,0.013335812954905539
6.87,0.012787647172463081
6.88,0.012830750225816786
6.89,0.013358419802594865
6.9,0.011070566014258997
6.91,0.011001264883942676
6.92,0.010863917858598427
6.93,0.011031843415006988
6.94,0.011085152105123364
6.95,0.01290842436137306
6.96,0.014808891059049588
6.97,0.01323389058663265
6.98,0.011665944972991638
6.99,0.011802628915499101
7.0,0.011740778005535564
7.01,0.011365512234486203
7.02,0.011327028425880714
7.03,0.011444545299565711
7.04,0.011550407768608379
7.05,0.011540423598342332
7.06,0.011666780639953897
7.07,0.011440885183039705
7.08,0.011427532169461388
7.09,0.011383317839738246
7.1,0.011364086496905146
7.11,0.01138143440202915
7.12,0.011857031514243764
7.13,0.011021760799087246
7.14,0.011515157424807004
7.15,0.010796925901437824
7.16,0.010477965754873276
7.17,0.01040628403829756
7.18,0.010419206187674121
7.19,0.010879859652216098
7.2,0.013434740808150552
7.21,0.013888741506297889
7.22,0.013589658522624984
7.23,0.013334598720595968
7.24,0.012353844055882768
7.25,0.012441547416193717
7.26,0.013972352171225557
7.27,0.014353931865671916
7.28,0.013109179317129186
7.29,0.013281405581732289
7.3,0.01346219815201054
7.31,0.01321289167566179
7.32,0.013918367198549867
7.33,0.014681786157377884
7.34,0.014811731142687638
7.35,0.014746286921008099
7.36,0.014296634284778443
7.37,0.01352215194439001
7.38,0.013492223982843854
7.39,0.01321706071222002
7.4,0.015856520954102237
7.41,0.01638590977069396
7.42,0.015815905357374444
7.43,0.015887364437455656
7.44,0.015392320384891989
7.45,0.013925340636979585
7.46,0.01234505815281806
7.47,0.01204532106014274
7.48,0.012038453772916662
7.49,0.011879225253672963
7.5,0.011832387569867538
7.51,0.011557942438805766
7.52,0.011657514474461875
7.53,0.011541569338978628
7.54,0.01163706648553932
7.55,0.011969449361254063
7.56,0.012007272994688001
7.57,0.012421517254596795
7.58,0.01277073408916724
7.59,0.012955769543070353
7.6,0.01343474530348801
7.61,0.013326766855711466
7.62,0.012503489662377399
7.63,0.012241018868753178
7.64,0.012734158984187375
7.65,0.01246517802503771
7.66,0.014034116863570433
7.67,0.014397340032282291
7.68,0.014867238253058478
7.69,0.014493398483735749
7.7,0.009509765157445133
7.71,0.009632948481361026
7.72,0.009682890007373135
7.73,0.010061963565022852
7.74,0.010692101337379146
7.75,0.01098405278126738
7.76,0.008523385605251845
7.77,0.008014282897030487
7.78,0.008764269801313677
7.79,0.008999027330281182
7.8,0.008785285306934289
7.81,0.011763618433992717
7.82,0.011763618433992717
7.83,0.011452251016075034
7.84,0.01137170893660319
7.85,0.011821174742752238
7.86,0.012041687980498886
7.87,0.012224650864112587
7.88,0.012591544530289028
7.89,0.012211571103866519
7.9,0.008877175868458643
7.91,0.008877175868458643
7.92,0.009742794724734419
7.93,0.009648041318592508
7.94,0.010508162842279832
7.95,0.010063129848800563
7.96,0.010246259328468446
7.97,0.011215073296274301
7.98,0.011894659886203106
7.99,0.01265197265740904
8.0,0.012543180615371487
8.01,0.013565604610708593
8.02,0.012704538015323154
8.03,0.012440540435780257
8.04,0.012440540435780257
8.05,0.012332143264866266
8.06,0.012758623558633565
8.07,0.01288720936430887
8.08,0.01288720936430887
8.09,0.013288945520380601
8.1,0.0136045975967509
8.11,0.0136045975967509
8.12,0.014557302270255973
8.13,0.014046810184933735
8.14,0.012071091044191627
8.15,0.013089868817086783
8.16,0.01135210260025702
8.17,0.011322323322259976
8.18,0.010959163775094401
8.19,0.011490862698711917
8.2,0.010817830535792092
8.21,0.009332218881246896
8.22,0.009552192598091177
8.23,0.009604148734745434
8.24,0.00934094863220505
8.25,0.010111559356134631
8.26,0.010901527327029113
8.27,0.010330615157604962
8.28,0.010857152567255345
8.29,0.012585535251068024
8.3,0.011957134494215432
8.31,0.0032179040580556065
8.32,0.0032179040580556065
8.33,0.003183281542459424
8.34,0.00343723789890793
8.35,0.00343723789890793
8.36,0.0034395054127148994
8.37,0.004249571101075112
8.38,0.005236783372193635
8.39,0.005633025381724713
8.4,0.005942770552811344
8.41,0.00564546253416699
8.42,0.005365245313603648
8.43,0.0053962697328756686
8.44,0.0049469204284245906
8.45,0.004714759536996895
8.46,0.0048147675047319665
8.47,0.004571179845003783
8.48,0.006134452348438005
8.49,0.006134452348438005
8.5,0.006371109071541728
8.51,0.006371109071541728
8.52,0.006316094296243162
8.53,0.006024827115789524
8.54,0.005910967770118941
8.55,0.005766638973809487
8.56,0.006021481985676897
8.57,0.006102657973093341
8.58,0.006102657973093341
8.59,0.005681624906292835
8.6,0.005761051248201249
8.61,0.006036980737979479
8.62,0.005594683742527158
8.63,0.005584825174328907
8.64,0.005584825174328907
8.65,0.00567588434125236
8.66,0.0058323925616671594
8.67,0.0058323925616671594
8.68,0.005878037203361094
8.69,0.005695873123822284
8.7,0.006210127414875468
8.71,0.006658471835129754
8.72,0.006503924212111797
8.73,0.006312296496348819
8.74,0.006448015446940515
8.75,0.0049948001238438525
8.76,0.005234478916701191
8.77,0.0052672388183283075
8.78,0.005497711676548291
8.79,0.005744472765743005
8.8,0.005915219709766162
8.81,0.006358173494375049
8.82,0.006102218589156646
8.83,0.006102218589156646
8.84,0.006090156275809487
8.85,0.005963596075842206
8.86,0.005963596075842206
8.87,0.0050573174361661435
8.88,0.004039432190357248
8.89,0.004039432190357248
8.9,0.003951381950579788
8.91,0.0040095092292950765
8.92,0.0036406064537722327
8.93,0.0036406064537722327
8.94,0.003985710178509975
8.95,0.004288762662042985
8.96,0.004335221930796501
8.97,0.004646378846399168
8.98,0.0030437068569954414
8.99,0.0030437068569954414
9.0,0.0027810191488467106
9.01,0.002704011647168662
9.02,0.002425201974534557
9.03,0.0024524330164709947
9.04,0.0027066589284137294
9.05,0.002786522451910579
9.06,0.0024890489892447623
9.07,0.0023897445055289027
9.08,0.0023897445055289027
9.09,0.0026363067984996945
9.1,0.0026363067984996945
9.11,0.002206608641880204
9.12,0.0024952365689404803
9.13,0.0024701864454187896
9.14,0.0024701864454187896
9.15,0.0022413114338484825
9.16,0.0022413114338484825
9.17,0.0022413114338484825
9.18,0.002352115818758622
9.19,0.0025784398737782248
9.2,0.002084515822643367
9.21,0.0016577724137578009
9.22,0.0015890177849338634
9.23,0.0015890177849338634
9.24,0.0015735685591918957
9.25,0.001672263236102537
9.26,0.0015251251083861553
9.27,0.0017670048643196991
9.28,0.0017670048643196991
9.29,0.0017032612057444666
9.3,0.0016973557756556562
9.31,0.0016973557756556562
9.32,0.0018715528226487393
9.33,0.0018715528226487393
9.34,0.001773632997141344
9.35,0.0017545917679694333
9.36,0.001668397696986021
9.37,0.0017588838512630335
9.38,0.0018415317750288369
9.39,0.0025033985531275763
9.4,0.0028342805512734308
9.41,0.0025898132432762215
9.42,0.003300933713564166
9.43,0.0031912067262050148
9.44,0.003135821815376616
9.45,0.003135821815376616
9.46,0.0028016210267607484
9.47,0.0025147577400251035
9.48,0.0025147577400251035
9.49,0.0025147577400251035
9.5,0.004035785687513335
9.51,0.004449860112212104
9.52,0.004449860112212104
9.53,0.005509570908308533
9.54,0.0037247774500499395
9.55,0.0037247774500499395
9.56,0.002891155322948178
9.57,0.003948139503435768
9.58,0.003948139503435768
9.59,0.003948139503435768
9.6,0.002690257235838289
9.61,0.002690257235838289
9.62,0.002366189206041633
9.63,0.002366189206041633
9.64,0.002366189206041633
9.65,0.002366189206041633
9.66,0.0019607075359363716
9.67,0.0019607075359363716
9.68,0.0027249120899404023
9.69,0.0027249120899404023
9.7,0.0027249120899404023
9.71,0.0027249120899404023
9.72,0.0030299769354443984
9.73,0.0030299769354443984
9.74,0.0027183163796978905
9.75,0.008816069087291347
9.76,0.008816069087291347
9.77,0.008816069087291347
9.78,0.008816069087291347
9.79,0.011286084986450088
9.8,0.011286084986450088
9.81,0.009372154543674514
9.82,0.009372154543674514
9.83,0.009372154543674514
9.84,0.009372154543674514
9.85,0.009372154543674514
9.86,0.008867428677752566
9.87,0.008867428677752566
9.88,0.008867428677752566
9.89,0.00820169827151014
9.9,0.009267206414498911
9.91,0.009875753461982635
9.92,0.009875753461982635
9.93,0.010505007477860168
9.94,0.010505007477860168
9.95,0.010505007477860168
9.96,0.010505007477860168
9.97,0.010505007477860168
9.98,0.010505007477860168
9.99,0.010505007477860168
10.0,0.010505007477860168
10.01,0.009985104724349329
10.02,0.010609081671593554
10.03,0.00854494974909558
10.04,0.00854494974909558
10.05,0.00854494974909558
10.06,0.011584892160405001
10.07,0.011584892160405001
10.08,0.008604868260067521
10.09,0.013642613662753236
10.1,0.019275898412774172
10.11,0.019275898412774172
10.12,0.020630023882961906
10.13,0.019413942392040317
10.14,0.019413942392040317
10.15,0.019413942392040317
10.16,0.01858802164620161
10.17,0.01858802164620161
10.18,0.015347428590935823
10.19,0.015347428590935823
10.2,0.015347428590935823
10.21,0.015347428590935823
10.22,0.015347428590935823
10.23,0.015347428590935823
10.24,0.02142936782603074
10.25,0.005488212153872159
10.26,0.004747838294910264
10.27,0.004747838294910264
10.28,0.004747838294910264
10.29,0.004564260001336489
10.3,0.004564260001336489
10.31,0.006119906311484081
10.32,0.006119906311484081
10.33,0.006119906311484081
10.34,0.006119906311484081
10.35,0.005124758949542042
10.36,0.0060455081969794915
10.37,0.004973319242623506
10.38,0.004973319242623506
10.39,0.004975705928671019
10.4,0.004270917944278208
10.41,0.004270917944278208
10.42,0.004270917944278208
10.43,0.004270917944278208
10.44,0.004270917944278208
10.45,0.004270917944278208
10.46,0.0029222628431355346
10.47,0.0029222628431355346
10.48,0.0029222628431355346
10.49,0.0029222628431355346
10.5,0.0029222628431355346
10.51,0.002617211335738654
10.52,0.0017244491388499698
10.53,0.002116288696149461
10.54,0.002116288696149461
10.55,0.002116288696149461
10.56,0.002116288696149461
10.57,0.002116288696149461
10.58,0.002548400803513372
10.59,0.0004928479365947402
10.6,0.0004928479365947402
10.61,0.0004928479365947402
10.62,0.0004928479365947402
10.63,0.0005761658310414646
10.64,0.0005761658310414646
10.65,0.000537307588005972
10.66,0.0006599193458386164
10.67,0.0006599193458386164
10.68,0.001092388476702851
10.69,0.0008155601064198178
10.7,0.0008155601064198178
10.71,0.0008155601064198178
10.72,0.0007585427401252242
10.73,0.0007585427401252242
10.74,0.0007585427401252242
10.75,0.0007585427401252242
10.76,0.0008400257270082199
10.77,0.0008400257270082199
10.78,0.0008400257270082199
10.79,0.00049704925492158
10.8,0.00049704925492158
10.81,0.00043214740117202916
10.82,0.0003726165549494055
10.83,0.0003401627632591338
10.84,0.0003146243156994846
10.85,0.0003208163648727111
10.86,0.0003208163648727111
10.87,0.0003537064923096357
10.88,0.0003537064923096357
10.89,0.0003537064923096357
10.9,0.00039716213333867404
10.91,0.0003591949414375265
10.92,0.0003591949414375265
10.93,0.0003591949414375265
10.94,0.0003591949414375265
10.95,0.0003591949414375265
10.96,0.00028199938384356285
10.97,0.00028199938384356285
10.98,0.00028199938384356285
10.99,0.00028199938384356285
11.0,0.00029252722007985354
11.01,0.00030320213746148764
11.02,0.00030323590612077374
11.03,0.00030323590612077374
11.04,0.00030323590612077374
11.05,0.00030323590612077374
11.06,0.00030323590612077374
11.07,0.0004704689796681176
11.08,0.00043501854168470844
11.09,0.00043501854168470844
11.1,0.00043501854168470844
11.11,0.00043501854168470844
11.12,0.00043501854168470844
11.13,0.00043501854168470844
11.14,0.00043501854168470844
11.15,0.0004097598255865319
11.16,0.000682689633440006
11.17,0.000682689633440006
11.18,0.0005345620937465456
11.19,0.0006027376218874812
11.2,0.0006027376218874812
11.21,0.0006027376218874812
11.22,0.0006579879278189612
11.23,0.0005978263980543988
11.24,0.0005978263980543988
11.25,0.0005978263980543988
11.26,0.0005978263980543988
11.27,0.0005978263980543988
11.28,0.0005978263980543988
11.29,0.0005978263980543988
11.3,0.0005978263980543988
11.31,0.0007948234401516774
11.32,0.0010026945864841554
11.33,0.0013231343972282769
11.34,0.0016148207955721308
11.35,0.0016148207955721308
11.36,0.0016148207955721308
11.37,0.0016148207955721308
11.38,0.0016148207955721308
11.39,0.0016148207955721308
11.4,0.0016148207955721308
11.41,0.0018514329406342405
11.42,0.0018514329406342405
11.43,0.0018514329406342405
11.44,0.0018514329406342405
11.45,0.0018514329406342405
11.46,0.0018514329406342405
11.47,0.0018514329406342405
11.48,0.0018514329406342405
11.49,0.0018514329406342405
11.5,0.004846118087748434
11.51,0.004846118087748434
11.52,0.004846118087748434
11.53,0.004846118087748434
11.54,0.004846118087748434
11.55,0.002603428852990315
11.56,0.002482506704449729
11.57,0.002984107634118492
11.58,0.0037159404125003243
11.59,0.0033912497777215988
11.6,0.0033912497777215988
11.61,0.0033912497777215988
11.62,0.0033912497777215988
11.63,0.0033912497777215988
11.64,0.0033912497777215988
11.65,0.004159786434532255
11.66,0.001081378984285648
11.67,0.001081378984285648
11.68,0.001081378984285648
11.69,0.0036455475827513436
11.7,0.0036455475827513436
11.71,0.0036455475827513436
11.72,0.0036455475827513436
11.73,0.0022803319289755345
11.74,0.0022803319289755345
11.75,0.0022803319289755345
11.76,0.0022803319289755345
11.77,0.0022803319289755345
11.78,0.0022803319289755345
11.79,0.0022803319289755345
11.8,0.0022803319289755345
11.81,0.0022803319289755345
11.82,0.0022803319289755345
11.83,0.0022803319289755345
11.84,0.0025676047000411364
11.85,0.0025676047000411364
11.86,0.0025676047000411364
11.87,0.0025676047000411364
11.88,0.002245675480037214
11.89,0.002245675480037214
11.9,0.002245675480037214
11.91,0.002245675480037214
11.92,0.002245675480037214
11.93,0.002245675480037214
11.94,0.002245675480037214
11.95,0.0017196438159085099
11.96,0.0017196438159085099
11.97,0.0017196438159085099
11.98,0.0017196438159085099
11.99,0.0017196438159085099
12.0,0.0002836708402823658
12.01,0.0002836708402823658
12.02,0.0002836708402823658
12.03,0.0019190442809335297
12.04,0.0017189961183445757
12.05,0.0029834169116518617
12.06,0.0030570345984041896
12.07,0.0030570345984041896
12.08,0.0030570345984041896
12.09,0.0037075663159465274
12.1,0.0037075663159465274
12.11,0.0037075663159465274
12.12,0.0037075663159465274
12.13,0.0037075663159465274
12.14,0.0037075663159465274
12.15,0.0037075663159465274
12.16,0.012606351159030887
12.17,0.011712146755599543
12.18,0.008522956912492914
12.19,0.007662264718644419
12.2,0.007662264718644419
12.21,0.007662264718644419
12.22,0.007662264718644419
12.23,0.01826255731160137
12.24,0.01826255731160137
12.25,0.01826255731160137
12.26,0.01826255731160137
12.27,0.01826255731160137
12.28,0.01826255731160137
12.29,0.01826255731160137
12.3,0.01826255731160137
12.31,0.01826255731160137
12.32,0.01826255731160137
12.33,0.014596776407392882
12.34,0.008785705802258133
12.35,0.008785705802258133
12.36,0.008785705802258133
12.37,0.008785705802258133
12.38,0.010128146650532813
12.39,0.010128146650532813
12.4,0.010128146650532813
12.41,0.010128146650532813
12.42,0.010128146650532813
12.43,0.010128146650532813
12.44,0.010128146650532813
12.45,0.012192077378785594
12.46,0.012192077378785594
12.47,0.012192077378785594
12.48,0.012192077378785594
12.49,0.012192077378785594
12.5,0.012192077378785594
12.51,0.012192077378785594
12.52,0.012192077378785594
12.53,0.0025409507891194726
12.54,0.002804621148422507
12.55,0.002804621148422507
12.56,0.0023758406025896008
12.57,0.0023758406025896008
12.58,0.0023758406025896008
12.59,0.0023758406025896008
12.6,0.0023758406025896008
12.61,0.0023758406025896008
12.62,0.0023758406025896008
12.63,0.0023758406025896008
12.64,0.0023758406025896008
12.65,0.0023758406025896008
12.66,0.0016373957851703515
12.67,0.0012384721327899392
12.68,0.001789855212314669
12.69,0.0013452421306389452
12.7,0.0013452421306389452
12.71,0.0013452421306389452
12.72,0.0013452421306389452
12.73,0.0017722963985096418
12.74,0.0017722963985096418
12.75,0.0017722963985096418
12.76,0.0017722963985096418
12.77,0.0017722963985096418
12.78,0.0017722963985096418
12.79,0.0014721721806848233
12.8,0.0014721721806848233
12.81,0.0014721721806848233
12.82,0.0014721721806848233
12.83,0.0019137062422641359
12.84,0.00042413835573802574
12.85,0.00042413835573802574
12.86,0.00042413835573802574
12.87,0.00042413835573802574
12.88,0.00042413835573802574
12.89,0.00042413835573802574
12.9,0.00042413835573802574
12.91,0.00042413835573802574
12.92,0.00042413835573802574
12.93,0.0003095646965332278
12.94,0.0005505858215646914
12.95,0.0005505858215646914
12.96,0.0005505858215646914
12.97,0.0004574904683230088
12.98,0.0004574904683230088
12.99,0.0004574904683230088
13.0,0.0004574904683230088
13.01,0.0004574904683230088
13.02,0.0004574904683230088
13.03,0.0004574904683230088
13.04,0.0004574904683230088
13.05,0.0004574904683230088
13.06,0.000531765264821452
13.07,0.000531765264821452
13.08,0.000531765264821452
13.09,0.001118942905826092
13.1,0.001118942905826092
13.11,0.001118942905826092
13.12,0.0009826128733998313
13.13,0.0017549149753331268
13.14,0.0017549149753331268
13.15,0.0017549149753331268
13.16,0.0017549149753331268
13.17,0.0017549149753331268
13.18,0.0017549149753331268
13.19,0.002263252699487368
13.2,0.002263252699487368
13.21,0.002263252699487368
13.22,0.002263252699487368
13.23,0.0012591078281891021
13.24,0.0012591078281891021
13.25,0.0012591078281891021
13.26,0.0012591078281891021
13.27,0.0012591078281891021
13.28,0.0012591078281891021
13.29,0.0020409005763605435
13.3,0.0013285413697743133
13.31,0.0013285413697743133
13.32,0.0010721240716761967
13.33,0.0010721240716761967
13.34,0.0010721240716761967
13.35,0.0016059483998150622
13.36,0.0016059483998150622
13.37,0.0016059483998150622
13.38,0.0016059483998150622
13.39,0.0016059483998150622
13.4,0.0016059483998150622
13.41,0.0013566721404820877
13.42,0.0013566721404820877
13.43,0.0015432452950346833
13.44,0.00157149875455037
13.45,0.00157149875455037
13.46,0.00157149875455037
13.47,0.0018016292968700996
13.48,0.0018016292968700996
13.49,0.0018016292968700996
13.5,0.0018016292968700996
13.51,0.0018016292968700996
13.52,0.0018016292968700996
13.53,0.0018016292968700996
13.54,0.0018016292968700996
13.55,0.0018016292968700996
13.56,0.0018016292968700996
13.57,0.0018016292968700996
13.58,0.001548358332716776
13.59,0.0014151014832038474
13.6,0.0014151014832038474
13.61,0.0014151014832038474
13.62,0.0016143880679690824
13.63,0.0009939122475011851
13.64,0.0009939122475011851
13.65,0.0009939122475011851
13.66,0.0009939122475011851
13.67,0.0009939122475011851
13.68,0.0009939122475011851
13.69,0.0009939122475011851
13.7,0.0007101202127066048
13.71,0.0007101202127066048
13.72,0.0006158093312796462
13.73,0.0006158093312796462
13.74,0.0004884618927945863
13.75,0.0004884618927945863
13.76,0.0004884618927945863
13.77,0.0007211882960607421
13.78,0.0007211882960607421
13.79,0.0005579195463030237
13.8,0.0006832122574101522
13.81,0.0006832122574101522
13.82,0.0007969346304331751
13.83,0.0007969346304331751
13.84,0.0007969346304331751
13.85,0.00026071616361668376
13.86,0.00026071616361668376
13.87,0.00026071616361668376
13.88,0.0002462533768042293
13.89,0.0002462533768042293
13.9,0.0002462533768042293
13.91,0.00026196021397286183
13.92,0.0007810341431151325
13.93,0.0007810341431151325
13.94,0.0007810341431151325
13.95,0.0007810341431151325
13.96,0.0007810341431151325
13.97,0.0007810341431151325
13.98,0.0007810341431151325
13.99,0.0007810341431151325
14.0,0.0007810341431151325
14.01,0.0007810341431151325
14.02,0.0007810341431151325
14.03,0.0007810341431151325
14.04,0.0007810341431151325
14.05,0.0007810341431151325
14.06,0.0007810341431151325
14.07,0.0007810341431151325
14.08,0.0008837270584231651
14.09,0.0008837270584231651
14.1,0.0008837270584231651
14.11,0.0008837270584231651
14.12,0.0008837270584231651
14.13,0.0008837270584231651
14.14,0.0008837270584231651
14.15,0.0008837270584231651
14.16,0.0008837270584231651
14.17,0.0008837270584231651
14.18,0.0008837270584231651
14.19,0.0008837270584231651
14.2,0.0012686145596525536
14.21,0.0012686145596525536
14.22,0.0010833392908087532
14.23,0.0010833392908087532
14.24,0.0013222866837947667
14.25,0.0013222866837947667
14.26,0.0013222866837947667
14.27,0.0005146145136882732
14.28,0.0005146145136882732
14.29,0.0005146145136882732
14.3,0.0005594515006805522
14.31,0.0005594515006805522
14.32,0.0005594515006805522
14.33,0.0005594515006805522
14.34,0.0005594515006805522
14.35,0.0005594515006805522
14.36,0.0005594515006805522
14.37,0.0005594515006805522
14.38,0.0008115405425158829
14.39,0.0008115405425158829
14.4,0.0008115405425158829
14.41,0.0008115405425158829
14.42,0.0002701568123326817
14.43,0.0002701568123326817
14.44,0.00045252392699360967
14.45,0.0003459748972951911
14.46,0.0003459748972951911
14.47,0.0003459748972951911
14.48,0.00026254391017516225
14.49,0.00026254391017516225
14.5,0.00026254391017516225
14.51,0.00026254391017516225
14.52,0.00018667738842021334
14.53,0.00018667738842021334
14.54,0.00018667738842021334
14.55,0.0005558709002601349
14.56,0.0005558709002601349
14.57,0.0005558709002601349
14.58,0.0005558709002601349
14.59,0.0005558709002601349
14.6,0.0004824469630938123
14.61,0.0004824469630938123
14.62,0.0004824469630938123
14.63,0.0004824469630938123
14.64,0.0004824469630938123
14.65,0.0004824469630938123
14.66,0.0004824469630938123
14.67,0.0004824469630938123
14.68,0.0004824469630938123
14.69,0.0004824469630938123
14.7,0.0004824469630938123
14.71,0.0004824469630938123
14.72,0.0005623956766500862
14.73,0.0005623956766500862
14.74,0.0006473502717963239
14.75,0.00047890601299509195
14.76,0.00047890601299509195
14.77,0.00047890601299509195
14.78,0.00047890601299509195
14.79,0.00047890601299509195
14.8,0.00047890601299509195
14.81,0.00047890601299509195
14.82,0.00047890601299509195
14.83,0.00047890601299509195
14.84,0.00047890601299509195
14.85,0.00047890601299509195
14.86,0.00047890601299509195
14.87,0.00047890601299509195
14.88,0.00047890601299509195
14.89,0.00047890601299509195
14.9,0.00047890601299509195
14.91,0.00047890601299509195
14.92,0.00047890601299509195
14.93,0.00047890601299509195
14.94,0.00010563699630643873
14.95,9.521706203930781e-05
14.96,9.521706203930781e-05
14.97,9.521706203930781e-05
14.98,0.00011225699026943715
14.99,0.00011225699026943715
15.0,0.00011225699026943715
15.01,0.00011225699026943715
15.02,0.0002193987276503513
15.03,0.0002193987276503513
15.04,0.0010554860586267565
15.05,0.0001715520671399442
15.06,0.0001715520671399442
15.07,0.0001715520671399442
15.08,0.0001715520671399442
15.09,0.0001715520671399442
15.1,0.0001998756956804249
15.11,0.0001998756956804249
15.12,0.0001998756956804249
15.13,0.0001998756956804249
15.14,0.0001998756956804249
15.15,0.0001998756956804249
15.16,0.0001998756956804249
15.17,0.0001998756956804249
15.18,0.0003869289336489347
15.19,0.0003869289336489347
15.2,0.0003869289336489347
15.21,0.0003869289336489347
15.22,0.0003869289336489347
15.23,0.0003869289336489347
15.24,0.0003869289336489347
15.25,0.0007136583918588079
15.26,0.0007136583918588079
15.27,0.0007136583918588079
15.28,0.0007136583918588079
15.29,0.0007136583918588079
15.3,0.0007136583918588079
15.31,0.0007136583918588079
15.32,0.0007136583918588079
15.33,0.0007136583918588079
15.34,0.0007136583918588079
15.35,0.0007136583918588079
15.36,0.0007136583918588079
15.37,0.00035799080531522003
15.38,0.00035799080531522003
15.39,0.00035799080531522003
15.4,0.00035799080531522003
15.41,0.00035799080531522003
15.42,0.00035799080531522003
15.43,0.00035799080531522003
15.44,0.00035799080531522003
15.45,0.00035799080531522003
15.46,0.00035799080531522003
15.47,0.00035799080531522003
15.48,0.00035799080531522003
15.49,0.00035799080531522003
15.5,0.00035799080531522003
15.51,0.00035799080531522003
15.52,0.00035799080531522003
15.53,0.00035799080531522003
15.54,6.393958079574017e-05
15.55,6.393958079574017e-05
15.56,6.393958079574017e-05
15.57,6.393958079574017e-05
15.58,6.393958079574017e-05
15.59,6.393958079574017e-05
15.6,0.0006115436320785264
15.61,0.0006115436320785264
15.62,0.0006115436320785264
15.63,0.0006115436320785264
15.64,0.00039434620101134923
15.65,0.00039434620101134923
15.66,0.00039434620101134923
15.67,0.00039434620101134923
15.68,0.00040696071529658595
15.69,0.00040696071529658595
15.7,0.0002380051802846629
15.71,0.0002380051802846629
15.72,0.0002380051802846629
15.73,0.0002380051802846629
15.74,0.0002380051802846629
15.75,0.0002380051802846629
15.76,0.0002380051802846629
15.77,0.0002380051802846629
15.78,0.0002380051802846629
15.79,0.0002380051802846629
15.8,0.0002380051802846629
15.81,0.0002380051802846629
15.82,0.0002380051802846629
15.83,0.0002380051802846629
15.84,0.0002380051802846629
15.85,0.0002380051802846629
15.86,0.0016186134328321443
15.87,0.0022223322021487067
15.88,0.0022223322021487067
15.89,0.0022223322021487067
15.9,0.0022223322021487067
15.91,0.0022223322021487067
15.92,0.0022223322021487067
15.93,0.0022223322021487067
15.94,0.0022223322021487067
15.95,0.0022223322021487067
15.96,0.0022223322021487067
15.97,0.0022223322021487067
15.98,0.0022223322021487067
15.99,0.003009281080338587
16.0,0.003009281080338587
16.01,0.003009281080338587
16.02,0.003009281080338587
16.03,0.003009281080338587
16.04,0.003009281080338587
16.05,0.003009281080338587
16.06,0.003009281080338587
16.07,0.003009281080338587
16.08,0.003009281080338587
16.09,0.005237941191618316
16.1,0.0030046662825583526
16.11,0.0030046662825583526
16.12,0.0030046662825583526
16.13,0.0030046662825583526
16.14,0.0038966077186421556
16.15,0.0038966077186421556
16.16,0.0038966077186421556
16.17,0.0038966077186421556
16.18,0.0038966077186421556
16.19,0.0038966077186421556
16.2,0.009944660974085865
16.21,0.009944660974085865
16.22,0.028068910256410257
16.23,0.02257458851838683
16.24,0.02257458851838683
16.25,0.02257458851838683
16.26,0.02257458851838683
16.27,0.02257458851838683
16.28,0.02257458851838683
16.29,0.02257458851838683
16.3,0.02257458851838683
16.31,0.02257458851838683
16.32,0.02257458851838683
16.33,0.02257458851838683
16.34,0.02257458851838683
16.35,0.02257458851838683
16.36,0.03706692940896957
16.37,0.03706692940896957
16.38,0.03706692940896957
16.39,0.03706692940896957
16.4,0.03706692940896957
16.41,0.03706692940896957
16.42,0.03706692940896957
16.43,0.03706692940896957
16.44,0.03706692940896957
16.45,0.03706692940896957
16.46,0.03706692940896957
16.47,0.03706692940896957
16.48,0.03706692940896957
16.49,0.04714339498329333
16.5,0.04714339498329333
16.51,0.04714339498329333
16.52,0.04714339498329333
16.53,0.04714339498329333
16.54,0.04714339498329333
16.55,0.04714339498329333
16.56,0.04714339498329333
16.57,0.04755481624087762
16.58,0.04755481624087762
16.59,0.09378094672212318
16.6,0.09378094672212318
16.61,0.09378094672212318
16.62,0.09378094672212318
16.63,0.09378094672212318
16.64,0.09378094672212318
16.65,0.09378094672212318
16.66,0.09378094672212318
16.67,0.09378094672212318
16.68,0.09378094672212318
16.69,0.09378094672212318
16.7,0.09378094672212318
16.71,0.09378094672212318
16.72,0.0016071094626605162
16.73,6.2758880381574e-05
16.74,6.2758880381574e-05
16.75,6.2758880381574e-05
16.76,6.2758880381574e-05
16.77,6.2758880381574e-05
16.78,6.2758880381574e-05
16.79,6.2758880381574e-05
16.8,6.2758880381574e-05
16.81,6.2758880381574e-05
16.82,6.2758880381574e-05
16.83,6.2758880381574e-05
16.84,6.2758880381574e-05
16.85,6.2758880381574e-05
16.86,6.2758880381574e-05
16.87,6.2758880381574e-05
16.88,6.2758880381574e-05
16.89,0.023796791443850267
16.9,0.023796791443850267
16.91,0.023796791443850267
16.92,0.023796791443850267
16.93,0.023796791443850267
16.94,0.023796791443850267
16.95,0.023796791443850267
16.96,0.023796791443850267
16.97,0.023796791443850267
16.98,0.0172207020033107
16.99,0.0172207020033107
17.0,0.01001177254255097
17.01,0.01001177254255097
17.02,0.006172376581705264
17.03,0.006172376581705264
17.04,0.006172376581705264
17.05,0.006172376581705264
17.06,0.006172376581705264
17.07,0.0034169415847655994
17.08,0.0034169415847655994
17.09,0.0034169415847655994
17.1,0.0034169415847655994
17.11,0.0034169415847655994
17.12,0.0034169415847655994
17.13,0.0034169415847655994
17.14,0.0034169415847655994
17.15,0.0034169415847655994
17.16,0.0034169415847655994
17.17,0.0034169415847655994
17.18,0.0025740981426766317
17.19,0.0025740981426766317
17.2,0.0025740981426766317
17.21,0.0025740981426766317
17.22,0.0025740981426766317
17.23,0.0025740981426766317
17.24,0.0025740981426766317
17.25,0.0025740981426766317
17.26,0.0025740981426766317
17.27,0.0025740981426766317
17.28,0.0025740981426766317
17.29,0.0026605837833583532
17.3,0.0026605837833583532
17.31,0.0026605837833583532
17.32,0.0026605837833583532
17.33,0.0026605837833583532
17.34,0.0026605837833583532
17.35,0.0026605837833583532
17.36,0.0026605837833583532
17.37,0.0026605837833583532
17.38,0.0026605837833583532
17.39,0.0013283300452754682
17.4,0.0013283300452754682
17.41,0.0013283300452754682
17.42,0.0013283300452754682
17.43,0.0013283300452754682
17.44,0.0013283300452754682
17.45,0.0013283300452754682
17.46,0.0013283300452754682
17.47,0.0013283300452754682
17.48,0.0007723530273552674
17.49,0.0007723530273552674
17.5,0.0005657408659967436
17.51,0.0005657408659967436
17.52,0.0010755945042588318
17.53,0.0010755945042588318
17.54,0.0005595077618763991
17.55,0.0005595077618763991
17.56,0.0005595077618763991
17.57,0.0005595077618763991
17.58,0.0005595077618763991
17.59,0.0005595077618763991
17.6,0.0005595077618763991
17.61,0.0005595077618763991
17.62,0.0005595077618763991
17.63,0.0005595077618763991
17.64,0.0005595077618763991
17.65,0.0005595077618763991
17.66,0.0005595077618763991
17.67,0.0005595077618763991
17.68,6.222416754851736e-05
17.69,6.222416754851736e-05
17.7,0.00033120367126659306
17.71,0.00033120367126659306
17.72,0.00033120367126659306
17.73,0.00033120367126659306
17.74,0.00033120367126659306
17.75,0.00033120367126659306
17.76,0.00033120367126659306
17.77,0.00033120367126659306
17.78,0.00033120367126659306
17.79,4.4423941017591355e-05
17.8,4.4423941017591355e-05
17.81,4.4423941017591355e-05
17.82,4.4423941017591355e-05
17.83,4.4423941017591355e-05
17.84,0.0002328661082261989
17.85,0.0002328661082261989
17.86,0.0002328661082261989
17.87,0.0002328661082261989
17.88,0.0002328661082261989
17.89,0.0002328661082261989
17.9,0.0002328661082261989
17.91,0.0002328661082261989
17.92,0.0002328661082261989
17.93,0.0002328661082261989
17.94,0.0002328661082261989
17.95,0.0002328661082261989
17.96,0.0002328661082261989
17.97,0.0002328661082261989
17.98,0.0002328661082261989
17.99,0.0002328661082261989
18.0,0.0002328661082261989
18.01,0.0002328661082261989
18.02,0.0002328661082261989
18.03,0.0002328661082261989
18.04,0.00043990173427162227
18.05,0.00043990173427162227
18.06,0.00043990173427162227
18.07,0.00043990173427162227
18.08,0.00043990173427162227
18.09,0.00043990173427162227
18.1,0.00043990173427162227
18.11,0.00043990173427162227
18.12,0.00043990173427162227
18.13,0.00043990173427162227
18.14,0.00043990173427162227
18.15,0.00043990173427162227
18.16,0.00043990173427162227
18.17,0.00043990173427162227
18.18,0.00043990173427162227
18.19,0.00043990173427162227
18.2,6.58718134510243e-05
18.21,6.58718134510243e-05
18.22,6.58718134510243e-05
18.23,6.58718134510243e-05
18.24,6.58718134510243e-05
18.25,0.0013879755343851297
18.26,0.0013879755343851297
18.27,0.0013879755343851297
18.28,0.0013879755343851297
18.29,0.0013879755343851297
18.3,0.0013879755343851297
18.31,0.0013879755343851297
18.32,0.054094579008073816
18.33,0.054094579008073816
18.34,0.09821428571428571
18.35,0.09821428571428571
18.36,0.09821428571428571
18.37,0.09821428571428571
18.38,0.09821428571428571
18.39,0.09821428571428571
18.4,0.09821428571428571
18.41,0.09821428571428571
18.42,0.09821428571428571
18.43,0.04048875576475063
18.44,0.04048875576475063
18.45,0.04048875576475063
18.46,0.04048875576475063
18.47,0.04048875576475063
18.48,0.04048875576475063
18.49,0.04048875576475063
18.5,0.04048875576475063
18.51,0.04048875576475063
18.52,0.04048875576475063
18.53,0.04048875576475063
18.54,0.04048875576475063
18.55,0.04048875576475063
18.56,0.04048875576475063
18.57,0.04048875576475063
18.58,0.02801960157664856
18.59,0.02801960157664856
18.6,0.02801960157664856
18.61,0.02801960157664856
18.62,0.02801960157664856
18.63,0.02801960157664856
18.64,0.02801960157664856
18.65,0.02801960157664856
18.66,0.02801960157664856
18.67,0.02801960157664856
18.68,0.02801960157664856
18.69,0.02801960157664856
18.7,0.02801960157664856
18.71,0.02801960157664856
18.72,0.02801960157664856
18.73,0.02801960157664856
18.74,0.02801960157664856
18.75,0.028852372594778426
18.76,0.028852372594778426
18.77,0.028852372594778426
18.78,0.028852372594778426
18.79,0.028852372594778426
18.8,0.028852372594778426
18.81,0.021340948950340662
18.82,0.0005537580885726073
18.83,0.0005537580885726073
18.84,0.0005537580885726073
18.85,0.0005537580885726073
18.86,0.0005537580885726073
18.87,0.0005537580885726073
18.88,0.0005537580885726073
18.89,0.0005537580885726073
18.9,0.0005537580885726073
18.91,0.0005537580885726073
18.92,0.0005537580885726073
18.93,0.00019747846734193981
18.94,0.00019747846734193981
18.95,0.00019747846734193981
18.96,0.00019747846734193981
18.97,0.00019747846734193981
18.98,0.00019747846734193981
18.99,0.00019747846734193981
19.0,0.00019747846734193981
19.01,0.00019747846734193981
19.02,0.00019747846734193981
19.03,0.00019747846734193981
19.04,0.00019747846734193981
19.05,0.00019747846734193981
19.06,0.00019747846734193981
19.07,0.00019747846734193981
19.08,6.377144314775843e-05
19.09,6.377144314775843e-05
19.1,6.377144314775843e-05
19.11,6.377144314775843e-05
19.12,0.00017003834768348488
19.13,0.00017003834768348488
19.14,0.00017003834768348488
19.15,0.00017003834768348488
19.16,0.00017003834768348488
19.17,0.00017003834768348488
19.18,0.00017003834768348488
19.19,0.00017003834768348488
19.2,0.0038420774121871114
19.21,0.0038420774121871114
19.22,0.0038420774121871114
19.23,0.0038420774121871114
19.24,0.0038420774121871114
19.25,0.0038420774121871114
19.26,0.0038420774121871114
19.27,0.0038420774121871114
19.28,0.0038420774121871114
19.29,0.0038420774121871114
19.3,0.0038420774121871114
19.31,0.00663919413919414
19.32,0.00663919413919414
19.33,0.00663919413919414
19.34,0.00663919413919414
19.35,0.00663919413919414
19.36,0.00663919413919414
19.37,0.00663919413919414
19.38,0.00663919413919414
19.39,0.00663919413919414
19.4,0.00663919413919414
19.41,0.00663919413919414
19.42,0.00663919413919414
19.43,0.00663919413919414
19.44,0.00663919413919414
19.45,0.0037714951040231804
19.46,0.0037714951040231804
19.47,0.0037714951040231804
19.48,0.0037714951040231804
19.49,0.0037714951040231804
19.5,0.0037714951040231804
19.51,0.0037714951040231804
19.52,0.0037714951040231804
19.53,0.0037714951040231804
19.54,0.0037714951040231804
19.55,0.0037714951040231804
19.56,0.0037714951040231804
19.57,0.0037714951040231804
19.58,0.0037714951040231804
19.59,0.0037714951040231804
19.6,0.0037714951040231804
19.61,0.0037714951040231804
19.62,6.0025623967383576e-05
19.63,6.0025623967383576e-05
19.64,6.0025623967383576e-05
19.65,6.0025623967383576e-05
19.66,6.0025623967383576e-05
19.67,6.0025623967383576e-05
19.68,6.0025623967383576e-05
19.69,6.0025623967383576e-05
19.7,7.857311228097745e-05
19.71,7.857311228097745e-05
19.72,7.857311228097745e-05
19.73,7.857311228097745e-05
19.74,7.857311228097745e-05
19.75,7.857311228097745e-05
19.76,7.857311228097745e-05
19.77,7.857311228097745e-05
19.78,7.857311228097745e-05
19.79,7.857311228097745e-05
19.8,7.857311228097745e-05
19.81,7.857311228097745e-05
19.82,7.857311228097745e-05
19.83,7.857311228097745e-05
19.84,7.857311228097745e-05
19.85,7.857311228097745e-05
19.86,7.857311228097745e-05
19.87,7.857311228097745e-05
19.88,7.857311228097745e-05
19.89,7.410249604662222e-05
19.9,7.410249604662222e-05
19.91,7.410249604662222e-05
19.92,7.410249604662222e-05
19.93,7.410249604662222e-05
19.94,7.410249604662222e-05
19.95,7.525586995785671e-05
19.96,7.525586995785671e-05
19.97,7.525586995785671e-05
19.98,7.525586995785671e-05
19.99,7.525586995785671e-05
20.0,7.525586995785671e-05


==> figures/plots/data/pr_map_hex_9.csv <==
0.0,0.8372975403694778
0.01,0.8385882344484131
0.02,0.8403195866932555
0.03,0.8406828514501125
0.04,0.8413718850040506
0.05,0.8434539350136825
0.06,0.8448828587721711
0.07,0.8469964832773894
0.08,0.8479462441234105
0.09,0.8516471198999678
0.1,0.8538611661119889
0.11,0.853481105835679
0.12,0.8555651497219147
0.13,0.8572027795198244
0.14,0.8569842020890249
0.15,0.8577132568623804
0.16,0.8595627060100446
0.17,0.8633346628177155
0.18,0.8641083979577138
0.19,0.8669427945077501
0.2,0.8678317192214707
0.21,0.8686484983209838
0.22,0.8716292574176159
0.23,0.8726894167470054
0.24,0.8745191405442827
0.25,0.8765533036531764
0.26,0.8778215409793746
0.27,0.8792421354667304
0.28,0.8802472886557657
0.29,0.8817692771805649
0.3,0.8835662958781129
0.31,0.8841610136698553
0.39,0.8945214008217433
0.46,0.9010436495522247
1.18,0.9115058418146145
1.27,0.9075343030377646
1.28,0.9070208225137029
1.29,0.9062226822094475
1.3,0.9062610778633537
1.31,0.9055588852370378
1.32,0.904432361941727
1.33,0.9040009585761889
1.34,0.9037377544952762
1.35,0.9038059760107111
1.36,0.902348373719185
1.37,0.9020667502567982
1.38,0.9019759795973289
1.39,0.9020086516496089
1.4,0.9012019354407741
1.41,0.9024173836698115
1.42,0.9004785714077753
1.43,0.9015705150298786
1.44,0.9008832795664689
1.45,0.9011652794515627
1.46,0.9007603781051625
1.47,0.9004934074867236
1.48,0.8996563723124782
1.49,0.8985733616286689
1.5,0.8982866965681964
1.51,0.8990196401118086
1.52,0.8994108323245695
1.53,0.8996993811945192
1.54,0.9004978047893096
1.55,0.9011253581589111
1.56,0.900669870590703
1.57,0.9026624605386188
1.58,0.9026466826081656
1.59,0.9031305653385744
1.6,0.903027151448238
1.61,0.9039439778299609
1.62,0.9044106997060424
1.63,0.9062142703262618
1.64,0.905352758343511
1.65,0.9054772982978767
1.66,0.9060061297641117
1.67,0.9050257912401709
1.68,0.9053645634034322
1.69,0.9055421516238574
1.7,0.9057419230788814
1.71,0.9058409608260671
1.72,0.9054170747741108
1.73,0.9048457239448853
1.74,0.9057599075110654
1.75,0.9054663349044164
1.76,0.9043931162043416
1.77,0.9036874733591989
1.78,0.9025422822103947
1.79,0.9017261142610948
1.8,0.9018700526152442
1.81,0.9026839827426557
1.82,0.9037483449587562
1.83,0.9029930612872813
1.84,0.9021927873208176
1.85,0.9009662528810178
1.86,0.9018724599340954
1.87,0.9022845245761764
1.88,0.9001611035601043
1.89,0.8977640409060549
1.9,0.8972198211150376
1.91,0.8961327724636037
1.92,0.8975865945340857
1.93,0.8964629264116671
1.94,0.8957337860386891
1.95,0.8961685139362245
1.96,0.8956671319981202
1.97,0.8954960820937126
1.98,0.8954729741327407
1.99,0.8955928211087769
2.0,0.8965890809656197
2.01,0.8965199589229623
2.02,0.8959408258803538
2.03,0.8950827870964497
2.04,0.8939904209006434
2.05,0.8934581824242316
2.06,0.893372033665777
2.07,0.8917153697227709
2.08,0.890423531729178
2.09,0.8894608341703051
2.1,0.8887952038497202
2.11,0.887164838638688
2.12,0.8860466920898282
2.13,0.8855582951467249
2.14,0.8852175758109156
2.15,0.8855822840813176
2.16,0.8850792992387368
2.17,0.8851124536194654
2.18,0.8844330738849172
2.19,0.8800407520344086
2.2,0.8783239393541546
2.21,0.876700980920236
2.22,0.8756822519798959
2.23,0.875167849289635
2.24,0.873023185833519
2.25,0.871431323748083
2.26,0.8705221725121866
2.27,0.8695692995841036
2.28,0.8687111630099851
2.29,0.8666653992476234
2.3,0.8647652145298681
2.31,0.8621857747503245
2.32,0.8578389520902614
2.33,0.857601326111626
2.34,0.8565315795608164
2.35,0.8557135882420946
2.36,0.8545600919067169
2.37,0.8530075933827937
2.38,0.8521730782115172
2.39,0.8533364838110405
2.4,0.8523363067549231
2.41,0.8522338731126147
2.42,0.8506426318183391
2.43,0.8515145707822359
2.44,0.8522768049942077
2.45,0.8498513861793963
2.46,0.8488527411563268
2.47,0.8475887431344707
2.48,0.8441490520770368
2.49,0.8421226346763218
2.5,0.8394354777111164
2.51,0.8354433167607007
2.52,0.8328100203572311
2.53,0.8295616285783438
2.54,0.8275815352727933
2.55,0.8256902732555094
2.56,0.825766966614112
2.57,0.825643804860267
2.58,0.8239228076705004
2.59,0.8229450835009595
2.6,0.8199154827922294
2.61,0.8191800798292203
2.62,0.8189843688141636
2.63,0.8139345032213566
2.64,0.8116045656388805
2.65,0.8078565742000107
2.66,0.8053952913823105
2.67,0.8060166228031318
2.68,0.8041314363531009
2.69,0.8046618192552661
2.7,0.8019553388388783
2.71,0.7992776039397211
2.72,0.79357297059811
2.73,0.7901774112156211
2.74,0.7877914846356624
2.75,0.7838573845834513
2.76,0.783335947895732
2.77,0.7791959557819808
2.78,0.7774358991189957
2.79,0.7762712971309836
2.8,0.7753453151839547
2.81,0.7758716172725669
2.82,0.7784318385035968
2.83,0.7748357355995704
2.84,0.7737853807648492
2.85,0.769288846523027
2.86,0.7638937703170029
2.87,0.7612700839071903
2.88,0.7606552782664028
2.89,0.7582275892313107
2.9,0.7534721134312082
2.91,0.7500787172859062
2.92,0.7467911704143069
2.93,0.7388141767096855
2.94,0.7341372506631488
2.95,0.7289444161692382
2.96,0.7296618533058684
2.97,0.7298184907932278
2.98,0.7280331594035339
2.99,0.7241066596375324
3.0,0.7241466401304697
3.01,0.7261145097109417
3.02,0.7273612825042767
3.03,0.7284039311904396
3.04,0.7222781429323354
3.05,0.7160960255499048
3.06,0.7115700987538074
3.07,0.7077002017181802
3.08,0.7062849188152469
3.09,0.701522452565224
3.1,0.6982926397536722
3.11,0.695779275311647
3.12,0.6917575073027309
3.13,0.6933127342535249
3.14,0.6896733140843743
3.15,0.6909496593896075
3.16,0.6860842767736567
3.17,0.6792512649480437
3.18,0.6783242829558875
3.19,0.6773252727783823
3.2,0.6773596947936688
3.21,0.6783846037156386
3.22,0.6833867481187678
3.23,0.6778348737788515
3.24,0.6779366316555612
3.25,0.6790493208766235
3.26,0.6741429781583934
3.27,0.6745100687655252
3.28,0.6739278469599224
3.29,0.6734620409283756
3.3,0.6726103419170913
3.31,0.6676347005886719
3.32,0.664552993403842
3.33,0.6645087745240199
3.34,0.6600364778455652
3.35,0.6584467083366689
3.36,0.6584871671031651
3.37,0.6575024248482245
3.38,0.6596133928362906
3.39,0.6576338058361723
3.4,0.6601708508671497
3.41,0.6608772654648981
3.42,0.6574049316214085
3.43,0.6596017770777303
3.44,0.6556772343076139
3.45,0.6565513528198124
3.46,0.6512689221529506
3.47,0.6480091685633311
3.48,0.6415462636766055
3.49,0.6430027108610763
3.5,0.637636772306962
3.51,0.6390089791897146
3.52,0.6362361011189925
3.53,0.6352539149386174
3.54,0.6336710462814635
3.55,0.6356680929614943
3.56,0.6363356793037308
3.57,0.6364264655735772
3.58,0.6325711729999032
3.59,0.6220788920867648
3.6,0.6195239701286839
3.61,0.6194314857761974
3.62,0.6207650260006854
3.63,0.6154414894048132
3.64,0.6148841185399007
3.65,0.607239415635716
3.66,0.6104178020216837
3.67,0.6023401199877745
3.68,0.5950570605948262
3.69,0.5916822036816064
3.7,0.5897891488271986
3.71,0.5801644865063799
3.72,0.5805087861995574
3.73,0.5794567385669411
3.74,0.5736604873773434
3.75,0.572198238283283
3.76,0.5707291230194405
3.77,0.5630367269838393
3.78,0.5613714395852315
3.79,0.5551422083229337
3.8,0.5499336568355412
3.81,0.5464612120758513
3.82,0.5417131386789189
3.83,0.5391586931884376
3.84,0.5398815666105777
3.85,0.5383637281388622
3.86,0.5410517155396233
3.87,0.5368297195594246
3.88,0.5306469051917525
3.89,0.5239604007088053
3.9,0.5139635834207023
3.91,0.5054826404399558
3.92,0.5011281368825509
3.93,0.497100633370574
3.94,0.4976303462389482
3.95,0.4881770693006922
3.96,0.48497469632422335
3.97,0.48147968556435383
3.98,0.4821482712524742
3.99,0.4805389092265182
4.0,0.47246619970470943
4.01,0.46126642131059287
4.02,0.46283915027037126
4.03,0.4586159118978797
4.04,0.46370339937385247
4.05,0.45843098957359557
4.06,0.4545068463768181
4.07,0.44837647628190797
4.08,0.45586568944946476
4.09,0.465803828519525
4.1,0.4663434125180247
4.11,0.460020777325228
4.12,0.45264838274594316
4.13,0.44205143392613344
4.14,0.44005475014650597
4.15,0.426450318717223
4.16,0.4216189463839831
4.17,0.43308285072346403
4.18,0.4373816177714606
4.19,0.4371140799302616
4.2,0.4340269501859416
4.21,0.42969113297975503
4.22,0.42764574083888884
4.23,0.4355306307074819
4.24,0.43584061618821346
4.25,0.4324792160817978
4.26,0.4312158328546956
4.27,0.4294027035496885
4.28,0.41957533282091714
4.29,0.4216892960809172
4.3,0.4161338831489812
4.31,0.4244394127234729
4.32,0.42252531782935665
4.33,0.4214963355276139
4.34,0.4186115478313469
4.35,0.41717487883751025
4.36,0.41513405643572027
4.37,0.4062757152408465
4.38,0.405229721653474
4.39,0.4092907472735515
4.4,0.414207152565874
4.41,0.4169017207487481
4.42,0.41955839203116574
4.43,0.4218668638988405
4.44,0.4148748305787311
4.45,0.4186328001652383
4.46,0.4191893745760837
4.47,0.41777044946508546
4.48,0.41692168046928485
4.49,0.4144420175538412
4.5,0.4228309584028277
4.51,0.4271794178426496
4.52,0.414489398368046
4.53,0.4068441345325977
4.54,0.3947556977245667
4.55,0.39376891133170433
4.56,0.3899664994033053
4.57,0.39224289973428056
4.58,0.3773275443760912
4.59,0.3734508694011127
4.6,0.3691353267392482
4.61,0.3498308411108195
4.62,0.3500626369493284
4.63,0.3488573397127628
4.64,0.3476342195455189
4.65,0.35773135844383896
4.66,0.3495208140053266
4.67,0.3414933677988797
4.68,0.33646257501348603
4.69,0.3379908156549066
4.7,0.3377175158196375
4.71,0.3390744170523261
4.72,0.337012924338632
4.73,0.33162786556322355
4.74,0.3313844061177152
4.75,0.3253878313203034
4.76,0.32702426828980596
4.77,0.32132685063500044
4.78,0.32532078363162514
4.79,0.3195616100750185
4.8,0.3081703771833647
4.81,0.300222359167454
4.82,0.294678502968284
4.83,0.2845035868127779
4.84,0.28151964282046993
4.85,0.2809841899375006
4.86,0.2705439224672975
4.87,0.27796966151172037
4.88,0.27840111895740544
4.89,0.276544056987722
4.9,0.26366753757074846
4.91,0.2659368584227542
4.92,0.26010317732118393
4.93,0.26246770523936597
4.94,0.27023603970453197
4.95,0.26689948247958556
4.96,0.2623014460562662
4.97,0.25971248201526287
4.98,0.23680404422466889
4.99,0.22938750352164886
5.0,0.220202013819541
5.01,0.20864694901445277
5.02,0.20859872699448706
5.03,0.2041065392020641
5.04,0.20090860974617133
5.05,0.1997799193528304
5.06,0.19923795623661347
5.07,0.1931103037657288
5.08,0.1813722858156058
5.09,0.17696859055638786
5.1,0.17355505407714827
5.11,0.1814228148641623
5.12,0.17725687535549492
5.13,0.18323728310147414
5.14,0.17881397808855182
5.15,0.18055122448213906
5.16,0.18253705578202795
5.17,0.17723000049973353
5.18,0.17260936806041083
5.19,0.16002235116848512
5.2,0.15257835156463165
5.21,0.15968147788419926
5.22,0.15839113504159233
5.23,0.15491691271604976
5.24,0.15207874284367404
5.25,0.15310499262715727
5.26,0.15087930459680135
5.27,0.1529744791486109
5.28,0.15547644009558928
5.29,0.14486931459497396
5.3,0.1513759281033855
5.31,0.14781340842831897
5.32,0.15091373736237051
5.33,0.15256005484044285
5.34,0.15481387075518738
5.35,0.1591816769791924
5.36,0.15845294288895861
5.37,0.1530181574221072
5.38,0.14741155073448897
5.39,0.1494888895092462
5.4,0.15203470508275568
5.41,0.1482026747468812
5.42,0.1420201960492042
5.43,0.13815955960435644
5.44,0.12504914651500143
5.45,0.1182179995317598
5.46,0.11057130927451538
5.47,0.10942820777578531
5.48,0.11830081582307778
5.49,0.12326162809963578
5.5,0.12612000256174496
5.51,0.12426198129374876
5.52,0.12191764422454343
5.53,0.11751322833184653
5.54,0.11145449439994512
5.55,0.10742990853063292
5.56,0.112017474858361
5.57,0.12053176587469097
5.58,0.12654927257002332
5.59,0.12779346658352292
5.6,0.1332434060430615
5.61,0.13566947891345896
5.62,0.1330077856328533
5.63,0.1266437518367152
5.64,0.1245288383274254
5.65,0.12181511080494732
5.66,0.11488593135997839
5.67,0.11179607549030902
5.68,0.10844056268942029
5.69,0.11179354301212328
5.7,0.12069011946307336
5.71,0.11476640600638341
5.72,0.11532766531775789
5.73,0.11704645413526309
5.74,0.11939754017997949
5.75,0.11266637855574108
5.76,0.10917813950652716
5.77,0.10957630984161366
5.78,0.1064644016621195
5.79,0.1107116390937819
5.8,0.1105243221598305
5.81,0.11049851748653158
5.82,0.10816974337759531
5.83,0.10764364525660385
5.84,0.10239117923775817
5.85,0.09692949479422709
5.86,0.09536955571488737
5.87,0.10001628069606064
5.88,0.1127285907347026
5.89,0.11527445976390556
5.9,0.12228089810615378
5.91,0.1201292026473567
5.92,0.1188480389135551
5.93,0.12399680862557717
5.94,0.1196864633623963
5.95,0.11560028173672374
5.96,0.1199713472189434
5.97,0.1157994311305295
5.98,0.1144695803509712
5.99,0.10877935620438113
6.0,0.10989143407884203
6.01,0.10770924972544538
6.02,0.10821208957526258
6.03,0.11217591998593031
6.04,0.11372298128608341
6.05,0.11778990117662293
6.06,0.11230079710167118
6.07,0.10286168344784616
6.08,0.09833202963277972
6.09,0.09950185455067558
6.1,0.10293362113055149
6.11,0.10153589211485639
6.12,0.10424736925564035
6.13,0.1042495209551608
6.14,0.10267429506448533
6.15,0.10344947085630367
6.16,0.11163071900391047
6.17,0.11548582904158437
6.18,0.11809254124549273
6.19,0.10944963622928643
6.2,0.10519718557874991
6.21,0.1026929260036351
6.22,0.1008478542750549
6.23,0.09995334176126326
6.24,0.10000461755486009
6.25,0.11111911977283279
6.26,0.10875623574679252
6.27,0.10979839729502293
6.28,0.10744089709361643
6.29,0.11049331894032347
6.3,0.10912302507173553
6.31,0.10664626594026745
6.32,0.10379970316195683
6.33,0.10279108744953044
6.34,0.10193752996292853
6.35,0.10333243210920347
6.36,0.1023072045073548
6.37,0.1040116305476072
6.38,0.08595273534570559
6.39,0.08231924610347825
6.4,0.0798562553413183
6.41,0.08241834003436
6.42,0.07990735318734411
6.43,0.07372962756022101
6.44,0.07391900671542728
6.45,0.07223843149186933
6.46,0.06275384958251018
6.47,0.06718890139570241
6.48,0.06702468974181189
6.49,0.062001954298283424
6.5,0.06083365801578819
6.51,0.06335523509670662
6.52,0.06320146329713802
6.53,0.06936568926619259
6.54,0.0692954516700592
6.55,0.06725023406692868
6.56,0.06579747023105254
6.57,0.06556912621061793
6.58,0.06191958735266993
6.59,0.05853696235568793
6.6,0.053505426873235805
6.61,0.05656447829781345
6.62,0.056091753051241484
6.63,0.05394704982901564
6.64,0.0545239184723407
6.65,0.05709815509909648
6.66,0.05566966885193746
6.67,0.05533566870117024
6.68,0.05193883659728283
6.69,0.05181563840268474
6.7,0.0537378878982193
6.71,0.05444360500726143
6.72,0.056618061017652606
6.73,0.05659830697214282
6.74,0.054559803875786295
6.75,0.053591974289916494
6.76,0.05406761458756344
6.77,0.0530101122785705
6.78,0.052499194626008064
6.79,0.04937448364763781
6.8,0.051042555126361355
6.81,0.050083389907869216
6.82,0.04681527211459286
6.83,0.044649439068427894
6.84,0.04338656883313696
6.85,0.039844672579564616
6.86,0.04226092463360967
6.87,0.03876560972408853
6.88,0.03925170413505949
6.89,0.039017902482613866
6.9,0.0317166456555986
6.91,0.030338846235946647
6.92,0.030186374686104002
6.93,0.02838275905822102
6.94,0.02922031536994272
6.95,0.03258693075858372
6.96,0.037210184625600246
6.97,0.03485866039563195
6.98,0.03426866978232472
6.99,0.03526014477926386
7.0,0.03483835740186772
7.01,0.033192745541900326
7.02,0.03195730069411223
7.03,0.03256313695391282
7.04,0.03396138538465288
7.05,0.033988470004050496
7.06,0.03412771918912849
7.07,0.03231598457085803
7.08,0.03172651682393063
7.09,0.03384326597134204
7.1,0.03328857549321232
7.11,0.03218198235872055
7.12,0.03168358579935253
7.13,0.03376396366054302
7.14,0.03542943344913527
7.15,0.034116544069739047
7.16,0.033001681031607416
7.17,0.03300351419886406
7.18,0.03151938258019969
7.19,0.03370756335104274
7.2,0.03585640545979216
7.21,0.03912075556414489
7.22,0.03657421686718187
7.23,0.035895848370501804
7.24,0.03466350237313775
7.25,0.03484399440391145
7.26,0.03914870384323016
7.27,0.04093430805190602
7.28,0.036904611579719145
7.29,0.037014272479778794
7.3,0.03694970073009901
7.31,0.037113608305573614
7.32,0.03942995558392287
7.33,0.041342552043198054
7.34,0.04131834645285151
7.35,0.041708164654581416
7.36,0.03847135706368103
7.37,0.037382717112444064
7.38,0.03600884883480519
7.39,0.03562166757123751
7.4,0.040223983761975314
7.41,0.041266222576760686
7.42,0.03850766025790921
7.43,0.038778811435779624
7.44,0.03697491587867172
7.45,0.033891946872416284
7.46,0.032179096985886474
7.47,0.030709509683248922
7.48,0.02995214776909539
7.49,0.02915898019733555
7.5,0.028836556743523114
7.51,0.027761269714038948
7.52,0.027445975826792136
7.53,0.027108573872827377
7.54,0.025442170748867954
7.55,0.025552324189824865
7.56,0.025507490112100677
7.57,0.025504583759666848
7.58,0.026017720373670967
7.59,0.025401870773276856
7.6,0.02615614962251389
7.61,0.026058046314301777
7.62,0.025418471982398005
7.63,0.0230531535126546
7.64,0.022054507977077486
7.65,0.022000550001656866
7.66,0.02338821272713642
7.67,0.02420295509085401
7.68,0.025735264159321872
7.69,0.02458408162582422
7.7,0.019642395063944485
7.71,0.016498526332896904
7.72,0.016649826565387466
7.73,0.016953972713281446
7.74,0.017513186346615077
7.75,0.018551769422105673
7.76,0.01625525197098733
7.77,0.015897735386524076
7.78,0.01585403227251487
7.79,0.01745871182188045
7.8,0.016298091491957212
7.81,0.018859703219352434
7.82,0.018859703219352434
7.83,0.018511421558241804
7.84,0.019177405804619303
7.85,0.019194825977202176
7.86,0.01950639270338624
7.87,0.01890249406780496
7.88,0.019395921324478975
7.89,0.01901215956340787
7.9,0.01699238826147845
7.91,0.01699238826147845
7.92,0.01958561276033353
7.93,0.019386523928425884
7.94,0.021170144497831153
7.95,0.020028649218505244
7.96,0.02049556515064305
7.97,0.021218034478759046
7.98,0.022920726022853718
7.99,0.02445717606785522
8.0,0.02463953403519378
8.01,0.026221794549657073
8.02,0.027977040128267742
8.03,0.027856594129920514
8.04,0.027856594129920514
8.05,0.02859950087651417
8.06,0.029209294870947793
8.07,0.029561604122321783
8.08,0.029561604122321783
8.09,0.03051277086378852
8.1,0.03134513095009708
8.11,0.03134513095009708
8.12,0.03380830240310884
8.13,0.03457451868867249
8.14,0.03355481529897345
8.15,0.03335044907828621
8.16,0.030077119533198627
8.17,0.029119571679958156
8.18,0.029099519451777297
8.19,0.032398144542236954
8.2,0.02979678089899511
8.21,0.02868424527610042
8.22,0.029455308985402332
8.23,0.027725469030890862
8.24,0.027241067899018357
8.25,0.023903201917258053
8.26,0.021933457833248248
8.27,0.020289687790388315
8.28,0.022752126132981543
8.29,0.018460928984091848
8.3,0.01589924830185717
8.31,0.01143187633461326
8.32,0.01143187633461326
8.33,0.01132028362931157
8.34,0.010554679675812665
8.35,0.010554679675812665
8.36,0.010989252182183724
8.37,0.013140175690168423
8.38,0.015356299428599821
8.39,0.01602584908669613
8.4,0.01660398979544991
8.41,0.01556217111644818
8.42,0.014057640637660813
8.43,0.014219934819479802
8.44,0.013521455358351368
8.45,0.0127632484181586
8.46,0.012997158037945275
8.47,0.012890120322627078
8.48,0.014035845759036103
8.49,0.014035845759036103
8.5,0.014709501006475077
8.51,0.014709501006475077
8.52,0.015119012882875494
8.53,0.014505872127135002
8.54,0.014888086561035229
8.55,0.014633611545207259
8.56,0.014571332026497219
8.57,0.015382895697218261
8.58,0.015382895697218261
8.59,0.014079372873260075
8.6,0.01401012987925768
8.61,0.013913677819706857
8.62,0.012318257914365657
8.63,0.012156681631596495
8.64,0.012156681631596495
8.65,0.012799691075995557
8.66,0.01309773870831172
8.67,0.01309773870831172
8.68,0.012712868142044108
8.69,0.012640514280123865
8.7,0.01324213183032518
8.71,0.013561241446179756
8.72,0.013541630668509556
8.73,0.014156095314232684
8.74,0.01439732731001842
8.75,0.014432590838781963
8.76,0.014777631276292924
8.77,0.01331421939467215
8.78,0.01327383016088388
8.79,0.012813831047511144
8.8,0.014971847805040659
8.81,0.015528270836686028
8.82,0.01496115143922902
8.83,0.01496115143922902
8.84,0.014769659514417584
8.85,0.014369712859767814
8.86,0.014369712859767814
8.87,0.01193826846329704
8.88,0.009131831095259453
8.89,0.009131831095259453
8.9,0.008980382248289464
8.91,0.010783414703187383
8.92,0.009670232756771806
8.93,0.009670232756771806
8.94,0.009908725619194654
8.95,0.010651272975404243
8.96,0.01202032393288418
8.97,0.01270761634468099
8.98,0.011095450117691918
8.99,0.011095450117691918
9.0,0.010626544691556869
9.01,0.010416917145327172
9.02,0.009563293854086202
9.03,0.011323081399236101
9.04,0.01222928223027267
9.05,0.012505048798698178
9.06,0.012675267075601255
9.07,0.012224889814151043
9.08,0.012224889814151043
9.09,0.013899150591805336
9.1,0.013899150591805336
9.11,0.014428610774511626
9.12,0.023401937546535738
9.13,0.023163488720146175
9.14,0.023163488720146175
9.15,0.020361563781912468
9.16,0.020361563781912468
9.17,0.020361563781912468
9.18,0.021697520689568733
9.19,0.02239982948659319
9.2,0.022747736649207338
9.21,0.020308149254108183
9.22,0.023144343405757432
9.23,0.023144343405757432
9.24,0.02252176242912235
9.25,0.02239859965609455
9.26,0.020966638661118357
9.27,0.026280608239449024
9.28,0.026280608239449024
9.29,0.025794855602609985
9.3,0.02510973234409063
9.31,0.02510973234409063
9.32,0.02824407483615491
9.33,0.02824407483615491
9.34,0.029021906120166106
9.35,0.03079027091638746
9.36,0.0298141284506888
9.37,0.029994161566134644
9.38,0.03303782887031217
9.39,0.030409745022978545
9.4,0.029586856387207792
9.41,0.024120290577918584
9.42,0.05894213840490706
9.43,0.056102169550801176
9.44,0.057935215702556
9.45,0.057935215702556
9.46,0.04403624355084331
9.47,0.043412790765861825
9.48,0.043412790765861825
9.49,0.043412790765861825
9.5,0.06744594177423327
9.51,0.07018140468353817
9.52,0.07018140468353817
9.53,0.0336951561165731
9.54,0.007030840122903679
9.55,0.007030840122903679
9.56,0.007760320110138977
9.57,0.013070538506558285
9.58,0.013070538506558285
9.59,0.013070538506558285
9.6,0.007616460549551796
9.61,0.007616460549551796
9.62,0.014514880879231121
9.63,0.014514880879231121
9.64,0.014514880879231121
9.65,0.014514880879231121
9.66,0.007912731773523406
9.67,0.007912731773523406
9.68,0.009406120788992544
9.69,0.009406120788992544
9.7,0.009406120788992544
9.71,0.009406120788992544
9.72,0.004834204901637598
9.73,0.004834204901637598
9.74,0.004725719597368412
9.75,0.033872628640732594
9.76,0.033872628640732594
9.77,0.033872628640732594
9.78,0.033872628640732594
9.79,0.04203962632825375
9.8,0.04203962632825375
9.81,0.0380455999603063
9.82,0.0380455999603063
9.83,0.0380455999603063
9.84,0.0380455999603063
9.85,0.0380455999603063
9.86,0.04842832096267233
9.87,0.04842832096267233
9.88,0.04842832096267233
9.89,0.052025763251020714
9.9,0.05642442746171626
9.91,0.05984669257434435
9.92,0.05984669257434435
9.93,0.06376185472337724
9.94,0.06376185472337724
9.95,0.06376185472337724
9.96,0.06376185472337724
9.97,0.06376185472337724
9.98,0.06376185472337724
9.99,0.06376185472337724
10.0,0.06376185472337724
10.01,0.05994510083515308
10.02,0.05911017217077521
10.03,0.05044821593413049
10.04,0.05044821593413049
10.05,0.05044821593413049
10.06,0.051108021982604626
10.07,0.051108021982604626
10.08,0.047336310894386883
10.09,0.05105579322630478
10.1,0.1074038911285136
10.11,0.1074038911285136
10.12,0.08561147071855774
10.13,0.06647521184642198
10.14,0.06647521184642198
10.15,0.06647521184642198
10.16,0.08588931938750113
10.17,0.08588931938750113
10.18,0.08601400813920597
10.19,0.08601400813920597
10.2,0.08601400813920597
10.21,0.08601400813920597
10.22,0.08601400813920597
10.23,0.08601400813920597
10.24,0.09449243824118533
10.25,0.028410142968700897
10.26,0.026950506563346185
10.27,0.026950506563346185
10.28,0.026950506563346185
10.29,0.017492586830875685
10.3,0.017492586830875685
10.31,0.019907433530659508
10.32,0.019907433530659508
10.33,0.019907433530659508
10.34,0.019907433530659508
10.35,0.03728151861837129
10.36,0.02415194558938747
10.37,0.014624134141692375
10.38,0.014624134141692375
10.39,0.014732977262554183
10.4,0.010620495965059113
10.41,0.010620495965059113
10.42,0.010620495965059113
10.43,0.010620495965059113
10.44,0.010620495965059113
10.45,0.010620495965059113
10.46,0.010254133088549866
10.47,0.010254133088549866
10.48,0.010254133088549866
10.49,0.010254133088549866
10.5,0.010254133088549866
10.51,0.01318373139219118
10.52,0.008671024346632458
10.53,0.010426880222128395
10.54,0.010426880222128395
10.55,0.010426880222128395
10.56,0.010426880222128395
10.57,0.010426880222128395
10.58,0.011637243657408777
10.59,0.00799183669630145
10.6,0.00799183669630145
10.61,0.00799183669630145
10.62,0.00799183669630145
10.63,0.010918444491159729
10.64,0.010918444491159729
10.65,0.012845812760759233
10.66,0.01422294101019193
10.67,0.01422294101019193
10.68,0.016719759217495776
10.69,0.014963551271675195
10.7,0.014963551271675195
10.71,0.014963551271675195
10.72,0.014142777942466463
10.73,0.014142777942466463
10.74,0.014142777942466463
10.75,0.014142777942466463
10.76,0.013776068460310117
10.77,0.013776068460310117
10.78,0.013776068460310117
10.79,0.012525517154229988
10.8,0.012525517154229988
10.81,0.01038716173747253
10.82,0.009940548710152956
10.83,0.009620467011492858
10.84,0.010249546323820326
10.85,0.007768234454565661
10.86,0.007768234454565661
10.87,0.00893794578284361
10.88,0.00893794578284361
10.89,0.00893794578284361
10.9,0.0121971710177071
10.91,0.011458967832997418
10.92,0.011458967832997418
10.93,0.011458967832997418
10.94,0.011458967832997418
10.95,0.011458967832997418
10.96,0.01312685857463402
10.97,0.01312685857463402
10.98,0.01312685857463402
10.99,0.01312685857463402
11.0,0.016007661199233
11.01,0.01169552692935592
11.02,0.014246261288289302
11.03,0.014246261288289302
11.04,0.014246261288289302
11.05,0.014246261288289302
11.06,0.014246261288289302
11.07,0.013691207351955377
11.08,0.01368527343163741
11.09,0.01368527343163741
11.1,0.01368527343163741
11.11,0.01368527343163741
11.12,0.01368527343163741
11.13,0.01368527343163741
11.14,0.01368527343163741
11.15,0.010255865942705845
11.16,0.012356596735302304
11.17,0.012356596735302304
11.18,0.010462383781802304
11.19,0.009098961665135267
11.2,0.009098961665135267
11.21,0.009098961665135267
11.22,0.009723232636924225
11.23,0.010053087531669325
11.24,0.010053087531669325
11.25,0.010053087531669325
11.26,0.010053087531669325
11.27,0.010053087531669325
11.28,0.010053087531669325
11.29,0.010053087531669325
11.3,0.010053087531669325
11.31,0.013565602143637797
11.32,0.015175098778321107
11.33,0.017139718611766618
11.34,0.015320310526901509
11.35,0.015320310526901509
11.36,0.015320310526901509
11.37,0.015320310526901509
11.38,0.015320310526901509
11.39,0.015320310526901509
11.4,0.015320310526901509
11.41,0.017203788643173876
11.42,0.017203788643173876
11.43,0.017203788643173876
11.44,0.017203788643173876
11.45,0.017203788643173876
11.46,0.017203788643173876
11.47,0.017203788643173876
11.48,0.017203788643173876
11.49,0.017203788643173876
11.5,0.02753903277626203
11.51,0.02753903277626203
11.52,0.02753903277626203
11.53,0.02753903277626203
11.54,0.02753903277626203
11.55,0.021250536751344442
11.56,0.019918463409010594
11.57,0.025855040118847497
11.58,0.03138346674371548
11.59,0.02962292169549218
11.6,0.02962292169549218
11.61,0.02962292169549218
11.62,0.02962292169549218
11.63,0.02962292169549218
11.64,0.02962292169549218
11.65,0.0463166221612302
11.66,0.042851977964192926
11.67,0.042851977964192926
11.68,0.042851977964192926
11.69,0.024006112186616642
11.7,0.024006112186616642
11.71,0.024006112186616642
11.72,0.024006112186616642
11.73,0.01799281758382237
11.74,0.01799281758382237
11.75,0.01799281758382237
11.76,0.01799281758382237
11.77,0.01799281758382237
11.78,0.01799281758382237
11.79,0.01799281758382237
11.8,0.01799281758382237
11.81,0.01799281758382237
11.82,0.01799281758382237
11.83,0.01799281758382237
11.84,0.025637707359878133
11.85,0.025637707359878133
11.86,0.025637707359878133
11.87,0.025637707359878133
11.88,0.015377745523591302
11.89,0.015377745523591302
11.9,0.015377745523591302
11.91,0.015377745523591302
11.92,0.015377745523591302
11.93,0.015377745523591302
11.94,0.015377745523591302
11.95,0.012055219475129445
11.96,0.012055219475129445
11.97,0.012055219475129445
11.98,0.012055219475129445
11.99,0.012055219475129445
12.0,0.001403035814529068
12.01,0.001403035814529068
12.02,0.001403035814529068
12.03,0.001978325625688211
12.04,0.0017685128372549436
12.05,0.00262301939312598
12.06,0.002581393017974286
12.07,0.002581393017974286
12.08,0.002581393017974286
12.09,0.0020358410834617285
12.1,0.0020358410834617285
12.11,0.0020358410834617285
12.12,0.0020358410834617285
12.13,0.0020358410834617285
12.14,0.0020358410834617285
12.15,0.0020358410834617285
12.16,0.030419289835551363
12.17,0.069700550186708
12.18,0.06552022390393773
12.19,0.09388895959165004
12.2,0.09388895959165004
12.21,0.09388895959165004
12.22,0.09388895959165004
12.23,0.20994635531944641
12.24,0.20994635531944641
12.25,0.20994635531944641
12.26,0.20994635531944641
12.27,0.20994635531944641
12.28,0.20994635531944641
12.29,0.20994635531944641
12.3,0.20994635531944641
12.31,0.20994635531944641
12.32,0.20994635531944641
12.33,0.1680523656531412
12.34,0.15991722292893848
12.35,0.15991722292893848
12.36,0.15991722292893848
12.37,0.15991722292893848
12.38,0.1754776998188026
12.39,0.1754776998188026
12.4,0.1754776998188026
12.41,0.1754776998188026
12.42,0.1754776998188026
12.43,0.1754776998188026
12.44,0.1754776998188026
12.45,0.20213454964669467
12.46,0.20213454964669467
12.47,0.20213454964669467
12.48,0.20213454964669467
12.49,0.20213454964669467
12.5,0.20213454964669467
12.51,0.20213454964669467
12.52,0.20213454964669467
12.53,0.022352959751753932
12.54,0.024774990971428663
12.55,0.024774990971428663
12.56,0.2859031979755729
12.57,0.2859031979755729
12.58,0.2859031979755729
12.59,0.2859031979755729
12.6,0.2859031979755729
12.61,0.2859031979755729
12.62,0.2859031979755729
12.63,0.2859031979755729
12.64,0.2859031979755729
12.65,0.2859031979755729
12.66,0.22058448718695153
12.67,0.07501946178358891
12.68,0.18230819522653469
12.69,0.09919482204371215
12.7,0.09919482204371215
12.71,0.09919482204371215
12.72,0.09919482204371215
12.73,0.11816959091018071
12.74,0.11816959091018071
12.75,0.11816959091018071
12.76,0.11816959091018071
12.77,0.11816959091018071
12.78,0.11816959091018071
12.79,0.10460432827082859
12.8,0.10460432827082859
12.81,0.10460432827082859
12.82,0.10460432827082859
12.83,0.13420244669828804
12.84,0.09566748945798621
12.85,0.09566748945798621
12.86,0.09566748945798621
12.87,0.09566748945798621
12.88,0.09566748945798621
12.89,0.09566748945798621
12.9,0.09566748945798621
12.91,0.09566748945798621
12.92,0.09566748945798621
12.93,0.09112323223382703
12.94,0.046349849102115113
12.95,0.046349849102115113
12.96,0.046349849102115113
12.97,0.04211263086135147
12.98,0.04211263086135147
12.99,0.04211263086135147
13.0,0.04211263086135147
13.01,0.04211263086135147
13.02,0.04211263086135147
13.03,0.04211263086135147
13.04,0.04211263086135147
13.05,0.04211263086135147
13.06,0.027980570154129913
13.07,0.027980570154129913
13.08,0.027980570154129913
13.09,0.07753905457586456
13.1,0.07753905457586456
13.11,0.07753905457586456
13.12,0.08169551268116786
13.13,0.09925702642650262
13.14,0.09925702642650262
13.15,0.09925702642650262
13.16,0.09925702642650262
13.17,0.09925702642650262
13.18,0.09925702642650262
13.19,0.11108635589545729
13.2,0.11108635589545729
13.21,0.11108635589545729
13.22,0.11108635589545729
13.23,0.08169525831915567
13.24,0.08169525831915567
13.25,0.08169525831915567
13.26,0.08169525831915567
13.27,0.08169525831915567
13.28,0.08169525831915567
13.29,0.05847769659093784
13.3,0.03787913779331254
13.31,0.03787913779331254
13.32,0.03321677709930912
13.33,0.03321677709930912
13.34,0.03321677709930912
13.35,0.030608414572191343
13.36,0.030608414572191343
13.37,0.030608414572191343
13.38,0.030608414572191343
13.39,0.030608414572191343
13.4,0.030608414572191343
13.41,0.027461568491788595
13.42,0.027461568491788595
13.43,0.02643172745506355
13.44,0.03662734980220551
13.45,0.03662734980220551
13.46,0.03662734980220551
13.47,0.03997855097322115
13.48,0.03997855097322115
13.49,0.03997855097322115
13.5,0.03997855097322115
13.51,0.03997855097322115
13.52,0.03997855097322115
13.53,0.03997855097322115
13.54,0.03997855097322115
13.55,0.03997855097322115
13.56,0.03997855097322115
13.57,0.03997855097322115
13.58,0.04523840878701819
13.59,0.01982531657462926
13.6,0.01982531657462926
13.61,0.01982531657462926
13.62,0.008155595036540713
13.63,0.0029991202530889414
13.64,0.0029991202530889414
13.65,0.0029991202530889414
13.66,0.0029991202530889414
13.67,0.0029991202530889414
13.68,0.0029991202530889414
13.69,0.0029991202530889414
13.7,0.002729928779016235
13.71,0.002729928779016235
13.72,0.0025557829789983454
13.73,0.0025557829789983454
13.74,0.002510255223044958
13.75,0.002510255223044958
13.76,0.002510255223044958
13.77,0.00478703738767263
13.78,0.00478703738767263
13.79,0.004996101928402713
13.8,0.006483661074652369
13.81,0.006483661074652369
13.82,0.00743941631078723
13.83,0.00743941631078723
13.84,0.00743941631078723
13.85,0.00849495092970493
13.86,0.00849495092970493
13.87,0.00849495092970493
13.88,0.008031149084787708
13.89,0.008031149084787708
13.9,0.008031149084787708
13.91,0.008529650397513399
13.92,0.007788884857159539
13.93,0.007788884857159539
13.94,0.007788884857159539
13.95,0.007788884857159539
13.96,0.007788884857159539
13.97,0.007788884857159539
13.98,0.007788884857159539
13.99,0.007788884857159539
14.0,0.007788884857159539
14.01,0.007788884857159539
14.02,0.007788884857159539
14.03,0.007788884857159539
14.04,0.007788884857159539
14.05,0.007788884857159539
14.06,0.007788884857159539
14.07,0.007788884857159539
14.08,0.0033583369546838202
14.09,0.0033583369546838202
14.1,0.0033583369546838202
14.11,0.0033583369546838202
14.12,0.0033583369546838202
14.13,0.0033583369546838202
14.14,0.0033583369546838202
14.15,0.0033583369546838202
14.16,0.0033583369546838202
14.17,0.0033583369546838202
14.18,0.0033583369546838202
14.19,0.0033583369546838202
14.2,0.003961999669568706
14.21,0.003961999669568706
14.22,0.016533604233399796
14.23,0.016533604233399796
14.24,0.021157107388423132
14.25,0.021157107388423132
14.26,0.021157107388423132
14.27,0.0025329789983342494
14.28,0.0025329789983342494
14.29,0.0025329789983342494
14.3,0.0030083249582537764
14.31,0.0030083249582537764
14.32,0.0030083249582537764
14.33,0.0030083249582537764
14.34,0.0030083249582537764
14.35,0.0030083249582537764
14.36,0.0030083249582537764
14.37,0.0030083249582537764
14.38,0.0027138514430295004
14.39,0.0027138514430295004
14.4,0.0027138514430295004
14.41,0.0027138514430295004
14.42,0.00021765216748665357
14.43,0.00021765216748665357
14.44,0.023848470673685507
14.45,0.019350342233830385
14.46,0.019350342233830385
14.47,0.019350342233830385
14.48,0.014835634443948451
14.49,0.014835634443948451
14.5,0.014835634443948451
14.51,0.014835634443948451
14.52,0.008942780609914318
14.53,0.008942780609914318
14.54,0.008942780609914318
14.55,0.0098339288782703
14.56,0.0098339288782703
14.57,0.0098339288782703
14.58,0.0098339288782703
14.59,0.0098339288782703
14.6,0.00832608981792038
14.61,0.00832608981792038
14.62,0.00832608981792038
14.63,0.00832608981792038
14.64,0.00832608981792038
14.65,0.00832608981792038
14.66,0.00832608981792038
14.67,0.00832608981792038
14.68,0.00832608981792038
14.69,0.00832608981792038
14.7,0.00832608981792038
14.71,0.00832608981792038
14.72,0.0024732881025427682
14.73,0.0024732881025427682
14.74,0.0033118164921937003
14.75,0.0022825053945572057
14.76,0.0022825053945572057
14.77,0.0022825053945572057
14.78,0.0022825053945572057
14.79,0.0022825053945572057
14.8,0.0022825053945572057
14.81,0.0022825053945572057
14.82,0.0022825053945572057
14.83,0.0022825053945572057
14.84,0.0022825053945572057
14.85,0.0022825053945572057
14.86,0.0022825053945572057
14.87,0.0022825053945572057
14.88,0.0022825053945572057
14.89,0.0022825053945572057
14.9,0.0022825053945572057
14.91,0.0022825053945572057
14.92,0.0022825053945572057
14.93,0.0022825053945572057
14.94,0.0006877006127616984
14.95,0.0001845255967427249
14.96,0.0001845255967427249
14.97,0.0001845255967427249
14.98,0.00024166759006214405
14.99,0.00024166759006214405
15.0,0.00024166759006214405
15.01,0.00024166759006214405
15.02,0.0004897128874660809
15.03,0.0004897128874660809
15.04,0.003614595131188105
15.05,0.0004274361784198878
15.06,0.0004274361784198878
15.07,0.0004274361784198878
15.08,0.0004274361784198878
15.09,0.0004274361784198878
15.1,0.0006306161099246485
15.11,0.0006306161099246485
15.12,0.0006306161099246485
15.13,0.0006306161099246485
15.14,0.0006306161099246485
15.15,0.0006306161099246485
15.16,0.0006306161099246485
15.17,0.0006306161099246485
15.18,0.007097252993285825
15.19,0.007097252993285825
15.2,0.007097252993285825
15.21,0.007097252993285825
15.22,0.007097252993285825
15.23,0.007097252993285825
15.24,0.007097252993285825
15.25,0.015993265993265993
15.26,0.015993265993265993
15.27,0.015993265993265993
15.28,0.015993265993265993
15.29,0.015993265993265993
15.3,0.015993265993265993
15.31,0.015993265993265993
15.32,0.015993265993265993
15.33,0.015993265993265993
15.34,0.015993265993265993
15.35,0.015993265993265993
15.36,0.015993265993265993
15.37,0.009449931049161843
15.38,0.009449931049161843
15.39,0.009449931049161843
15.4,0.009449931049161843
15.41,0.009449931049161843
15.42,0.009449931049161843
15.43,0.009449931049161843
15.44,0.009449931049161843
15.45,0.009449931049161843
15.46,0.009449931049161843
15.47,0.009449931049161843
15.48,0.009449931049161843
15.49,0.009449931049161843
15.5,0.009449931049161843
15.51,0.009449931049161843
15.52,0.009449931049161843
15.53,0.009449931049161843
15.54,0.0003326842015512551
15.55,0.0003326842015512551
15.56,0.0003326842015512551
15.57,0.0003326842015512551
15.58,0.0003326842015512551
15.59,0.0003326842015512551
15.6,0.04652213188798554
15.61,0.04652213188798554
15.62,0.04652213188798554
15.63,0.04652213188798554
15.64,0.03661123771749739
15.65,0.03661123771749739
15.66,0.03661123771749739
15.67,0.03661123771749739
15.68,0.026427804616210412
15.69,0.026427804616210412
15.7,0.015762632936564998
15.71,0.015762632936564998
15.72,0.015762632936564998
15.73,0.015762632936564998
15.74,0.015762632936564998
15.75,0.015762632936564998
15.76,0.015762632936564998
15.77,0.015762632936564998
15.78,0.015762632936564998
15.79,0.015762632936564998
15.8,0.015762632936564998
15.81,0.015762632936564998
15.82,0.015762632936564998
15.83,0.015762632936564998
15.84,0.015762632936564998
15.85,0.015762632936564998
15.86,0.01055264038576121
15.87,0.014000489660345459
15.88,0.014000489660345459
15.89,0.014000489660345459
15.9,0.014000489660345459
15.91,0.014000489660345459
15.92,0.014000489660345459
15.93,0.014000489660345459
15.94,0.014000489660345459
15.95,0.014000489660345459
15.96,0.014000489660345459
15.97,0.014000489660345459
15.98,0.014000489660345459
15.99,0.013845982160669628
16.0,0.013845982160669628
16.01,0.013845982160669628
16.02,0.013845982160669628
16.03,0.013845982160669628
16.04,0.013845982160669628
16.05,0.013845982160669628
16.06,0.013845982160669628
16.07,0.013845982160669628
16.08,0.013845982160669628
16.09,0.008786924594824988
16.1,0.0030974207356027437
16.11,0.0030974207356027437
16.12,0.0030974207356027437
16.13,0.0030974207356027437
16.14,0.0015631434062054737
16.15,0.0015631434062054737
16.16,0.0015631434062054737
16.17,0.0015631434062054737
16.18,0.0015631434062054737
16.19,0.0015631434062054737
16.2,0.0022552654270516573
16.21,0.0022552654270516573
16.22,0.005263559973364352
16.23,0.019408429126129927
16.24,0.019408429126129927
16.25,0.019408429126129927
16.26,0.019408429126129927
16.27,0.019408429126129927
16.28,0.019408429126129927
16.29,0.019408429126129927
16.3,0.019408429126129927
16.31,0.019408429126129927
16.32,0.019408429126129927
16.33,0.019408429126129927
16.34,0.019408429126129927
16.35,0.019408429126129927
16.36,0.03395444300412243
16.37,0.03395444300412243
16.38,0.03395444300412243
16.39,0.03395444300412243
16.4,0.03395444300412243
16.41,0.03395444300412243
16.42,0.03395444300412243
16.43,0.03395444300412243
16.44,0.03395444300412243
16.45,0.03395444300412243
16.46,0.03395444300412243
16.47,0.03395444300412243
16.48,0.03395444300412243
16.49,0.03728461081402258
16.5,0.03728461081402258
16.51,0.03728461081402258
16.52,0.03728461081402258
16.53,0.03728461081402258
16.54,0.03728461081402258
16.55,0.03728461081402258
16.56,0.03728461081402258
16.57,0.0796712186473493
16.58,0.0796712186473493
16.59,0.2666666666666667
16.6,0.2666666666666667
16.61,0.2666666666666667
16.62,0.2666666666666667
16.63,0.2666666666666667
16.64,0.2666666666666667
16.65,0.2666666666666667
16.66,0.2666666666666667
16.67,0.2666666666666667
16.68,0.2666666666666667
16.69,0.2666666666666667
16.7,0.2666666666666667
16.71,0.2666666666666667
16.72,0.18055555555555555
16.73,6.2758880381574e-05
16.74,6.2758880381574e-05
16.75,6.2758880381574e-05
16.76,6.2758880381574e-05
16.77,6.2758880381574e-05
16.78,6.2758880381574e-05
16.79,6.2758880381574e-05
16.8,6.2758880381574e-05
16.81,6.2758880381574e-05
16.82,6.2758880381574e-05
16.83,6.2758880381574e-05
16.84,6.2758880381574e-05
16.85,6.2758880381574e-05
16.86,6.2758880381574e-05
16.87,6.2758880381574e-05
16.88,6.2758880381574e-05
16.89,7.03358537014243e-05
16.9,7.03358537014243e-05
16.91,7.03358537014243e-05
16.92,7.03358537014243e-05
16.93,7.03358537014243e-05
16.94,7.03358537014243e-05
16.95,7.03358537014243e-05
16.96,7.03358537014243e-05
16.97,7.03358537014243e-05
16.98,0.03145206155267246
16.99,0.03145206155267246
17.0,0.02410932298120046
17.01,0.02410932298120046
17.02,0.019207019425565436
17.03,0.019207019425565436
17.04,0.019207019425565436
17.05,0.019207019425565436
17.06,0.019207019425565436
17.07,0.0011619950568378253
17.08,0.0011619950568378253
17.09,0.0011619950568378253
17.1,0.0011619950568378253
17.11,0.0011619950568378253
17.12,0.0011619950568378253
17.13,0.0011619950568378253
17.14,0.0011619950568378253
17.15,0.0011619950568378253
17.16,0.0011619950568378253
17.17,0.0011619950568378253
17.18,0.010059984273450765
17.19,0.010059984273450765
17.2,0.010059984273450765
17.21,0.010059984273450765
17.22,0.010059984273450765
17.23,0.010059984273450765
17.24,0.010059984273450765
17.25,0.010059984273450765
17.26,0.010059984273450765
17.27,0.010059984273450765
17.28,0.010059984273450765
17.29,0.008454938566204061
17.3,0.008454938566204061
17.31,0.008454938566204061
17.32,0.008454938566204061
17.33,0.008454938566204061
17.34,0.008454938566204061
17.35,0.008454938566204061
17.36,0.008454938566204061
17.37,0.008454938566204061
17.38,0.008454938566204061
17.39,0.0022878271081795036
17.4,0.0022878271081795036
17.41,0.0022878271081795036
17.42,0.0022878271081795036
17.43,0.0022878271081795036
17.44,0.0022878271081795036
17.45,0.0022878271081795036
17.46,0.0022878271081795036
17.47,0.0022878271081795036
17.48,0.005058583043697408
17.49,0.005058583043697408
17.5,0.007038025523767903
17.51,0.007038025523767903
17.52,0.014310344827586207
17.53,0.014310344827586207
17.54,0.009862608008736689
17.55,0.009862608008736689
17.56,0.009862608008736689
17.57,0.009862608008736689
17.58,0.009862608008736689
17.59,0.009862608008736689
17.6,0.009862608008736689
17.61,0.009862608008736689
17.62,0.009862608008736689
17.63,0.009862608008736689
17.64,0.009862608008736689
17.65,0.009862608008736689
17.66,0.009862608008736689
17.67,0.009862608008736689
17.68,0.00430844760453699
17.69,0.00430844760453699
17.7,0.007095592579463548
17.71,0.007095592579463548
17.72,0.007095592579463548
17.73,0.007095592579463548
17.74,0.007095592579463548
17.75,0.007095592579463548
17.76,0.007095592579463548
17.77,0.007095592579463548
17.78,0.007095592579463548
17.79,0.005160471022858462
17.8,0.005160471022858462
17.81,0.005160471022858462
17.82,0.005160471022858462
17.83,0.005160471022858462
17.84,0.016104016104016104
17.85,0.016104016104016104
17.86,0.016104016104016104
17.87,0.016104016104016104
17.88,0.016104016104016104
17.89,0.016104016104016104
17.9,0.016104016104016104
17.91,0.016104016104016104
17.92,0.016104016104016104
17.93,0.016104016104016104
17.94,0.016104016104016104
17.95,0.016104016104016104
17.96,0.016104016104016104
17.97,0.016104016104016104
17.98,0.016104016104016104
17.99,0.016104016104016104
18.0,0.016104016104016104
18.01,0.016104016104016104
18.02,0.016104016104016104
18.03,0.016104016104016104
18.04,0.028846153846153848
18.05,0.028846153846153848
18.06,0.028846153846153848
18.07,0.028846153846153848
18.08,0.028846153846153848
18.09,0.028846153846153848
18.1,0.028846153846153848
18.11,0.028846153846153848
18.12,0.028846153846153848
18.13,0.028846153846153848
18.14,0.028846153846153848
18.15,0.028846153846153848
18.16,0.028846153846153848
18.17,0.028846153846153848
18.18,0.028846153846153848
18.19,0.028846153846153848
18.2,6.58718134510243e-05
18.21,6.58718134510243e-05
18.22,6.58718134510243e-05
18.23,6.58718134510243e-05
18.24,6.58718134510243e-05
18.25,0.03194444444444444
18.26,0.03194444444444444
18.27,0.03194444444444444
18.28,0.03194444444444444
18.29,0.03194444444444444
18.3,0.03194444444444444
18.31,0.03194444444444444
18.32,0.06143162393162393
18.33,0.06143162393162393
18.34,0.09642857142857142
18.35,0.09642857142857142
18.36,0.09642857142857142
18.37,0.09642857142857142
18.38,0.09642857142857142
18.39,0.09642857142857142
18.4,0.09642857142857142
18.41,0.09642857142857142
18.42,0.09642857142857142
18.43,0.06645502645502645
18.44,0.06645502645502645
18.45,0.06645502645502645
18.46,0.06645502645502645
18.47,0.06645502645502645
18.48,0.06645502645502645
18.49,0.06645502645502645
18.5,0.06645502645502645
18.51,0.06645502645502645
18.52,0.06645502645502645
18.53,0.06645502645502645
18.54,0.06645502645502645
18.55,0.06645502645502645
18.56,0.06645502645502645
18.57,0.06645502645502645
18.58,0.02225486491176407
18.59,0.02225486491176407
18.6,0.02225486491176407
18.61,0.02225486491176407
18.62,0.02225486491176407
18.63,0.02225486491176407
18.64,0.02225486491176407
18.65,0.02225486491176407
18.66,0.02225486491176407
18.67,0.02225486491176407
18.68,0.02225486491176407
18.69,0.02225486491176407
18.7,0.02225486491176407
18.71,0.02225486491176407
18.72,0.02225486491176407
18.73,0.02225486491176407
18.74,0.02225486491176407
18.75,0.0036275756450829437
18.76,0.0036275756450829437
18.77,0.0036275756450829437
18.78,0.0036275756450829437
18.79,0.0036275756450829437
18.8,0.0036275756450829437
18.81,0.0021546805790180527
18.82,0.0003460886350917673
18.83,0.0003460886350917673
18.84,0.0003460886350917673
18.85,0.0003460886350917673
18.86,0.0003460886350917673
18.87,0.0003460886350917673
18.88,0.0003460886350917673
18.89,0.0003460886350917673
18.9,0.0003460886350917673
18.91,0.0003460886350917673
18.92,0.0003460886350917673
18.93,0.00014468407255163266
18.94,0.00014468407255163266
18.95,0.00014468407255163266
18.96,0.00014468407255163266
18.97,0.00014468407255163266
18.98,0.00014468407255163266
18.99,0.00014468407255163266
19.0,0.00014468407255163266
19.01,0.00014468407255163266
19.02,0.00014468407255163266
19.03,0.00014468407255163266
19.04,0.00014468407255163266
19.05,0.00014468407255163266
19.06,0.00014468407255163266
19.07,0.00014468407255163266
19.08,6.377144314775843e-05
19.09,6.377144314775843e-05
19.1,6.377144314775843e-05
19.11,6.377144314775843e-05
19.12,0.00012208510311299015
19.13,0.00012208510311299015
19.14,0.00012208510311299015
19.15,0.00012208510311299015
19.16,0.00012208510311299015
19.17,0.00012208510311299015
19.18,0.00012208510311299015
19.19,0.00012208510311299015
19.2,0.001256407881544096
19.21,0.001256407881544096
19.22,0.001256407881544096
19.23,0.001256407881544096
19.24,0.001256407881544096
19.25,0.001256407881544096
19.26,0.001256407881544096
19.27,0.001256407881544096
19.28,0.001256407881544096
19.29,0.001256407881544096
19.3,0.001256407881544096
19.31,0.0021103896103896102
19.32,0.0021103896103896102
19.33,0.0021103896103896102
19.34,0.0021103896103896102
19.35,0.0021103896103896102
19.36,0.0021103896103896102
19.37,0.0021103896103896102
19.38,0.0021103896103896102
19.39,0.0021103896103896102
19.4,0.0021103896103896102
19.41,0.0021103896103896102
19.42,0.0021103896103896102
19.43,0.0021103896103896102
19.44,0.0021103896103896102
19.45,0.0013266110638664353
19.46,0.0013266110638664353
19.47,0.0013266110638664353
19.48,0.0013266110638664353
19.49,0.0013266110638664353
19.5,0.0013266110638664353
19.51,0.0013266110638664353
19.52,0.0013266110638664353
19.53,0.0013266110638664353
19.54,0.0013266110638664353
19.55,0.0013266110638664353
19.56,0.0013266110638664353
19.57,0.0013266110638664353
19.58,0.0013266110638664353
19.59,0.0013266110638664353
19.6,0.0013266110638664353
19.61,0.0013266110638664353
19.62,6.291612908689594e-05
19.63,6.291612908689594e-05
19.64,6.291612908689594e-05
19.65,6.291612908689594e-05
19.66,6.291612908689594e-05
19.67,6.291612908689594e-05
19.68,6.291612908689594e-05
19.69,6.291612908689594e-05
19.7,7.857311228097745e-05
19.71,7.857311228097745e-05
19.72,7.857311228097745e-05
19.73,7.857311228097745e-05
19.74,7.857311228097745e-05
19.75,7.857311228097745e-05
19.76,7.857311228097745e-05
19.77,7.857311228097745e-05
19.78,7.857311228097745e-05
19.79,7.857311228097745e-05
19.8,7.857311228097745e-05
19.81,7.857311228097745e-05
19.82,7.857311228097745e-05
19.83,7.857311228097745e-05
19.84,7.857311228097745e-05
19.85,7.857311228097745e-05
19.86,7.857311228097745e-05
19.87,7.857311228097745e-05
19.88,7.857311228097745e-05
19.89,7.324588793107825e-05
19.9,7.324588793107825e-05
19.91,7.324588793107825e-05
19.92,7.324588793107825e-05
19.93,7.324588793107825e-05
19.94,7.324588793107825e-05
19.95,7.525586995785671e-05
19.96,7.525586995785671e-05
19.97,7.525586995785671e-05
19.98,7.525586995785671e-05
19.99,7.525586995785671e-05
20.0,7.525586995785671e-05


==> figures/plots/data/pr_map_mask_rcnn.csv <==
0.0,0.9991973649091467
0.01,0.9995251846401484
0.02,0.9994454027802326
0.03,0.9994213795083294
0.04,0.9993825270047652
0.05,0.9993190730870306
0.06,0.9992719237376559
0.07,0.9991551837350741
0.08,0.9991389021266829
0.09,0.9991124861293272
0.1,0.999090510116442
0.11,0.9990802949293242
0.12,0.9990824631132755
0.13,0.9990707879442505
0.14,0.9989715972812484
0.15,0.9989715038233142
0.16,0.9989704064744444
0.17,0.9989760723724262
0.18,0.9989901723869037
0.19,0.9989058462257068
0.2,0.9989132612915806
0.21,0.9989269054769303
0.22,0.9987455757162461
0.23,0.9986617837342808
0.24,0.9986880647875198
0.25,0.9986203181552172
0.26,0.9985551199707762
0.27,0.998503601611179
0.28,0.9985374166533606
0.29,0.9984845809583613
0.3,0.9985144841456398
0.31,0.9984682713402646
0.32,0.9985013046379408
0.33,0.9984529598643612
0.34,0.998481312058146
0.35,0.9984510299370054
0.36,0.9984862145101022
0.37,0.998443059123965
0.38,0.9984059025195284
0.39,0.998507769792354
0.4,0.9985382671674271
0.41,0.9985645063749347
0.42,0.9985924134126754
0.43,0.9985522516270988
0.44,0.9986267709311656
0.45,0.9985938774815791
0.46,0.9986167377599824
0.47,0.9986355972954365
0.48,0.9987707211691705
0.49,0.9987837946485743
0.5,0.9988584764111519
0.51,0.9988395084564899
0.52,0.9988488172722212
0.53,0.9988586381288065
0.54,0.9988671392713179
0.55,0.9987559468239658
0.56,0.9987129716217025
0.57,0.998771242255715
0.58,0.9987764179482991
0.59,0.9987863744941623
0.6,0.9987365246069762
0.61,0.9986885601129343
0.62,0.9986933772347576
0.63,0.9987017729735098
0.64,0.9986528745568525
0.65,0.9986028804890158
0.66,0.9986049609061954
0.67,0.9985100755318228
0.68,0.9985123212422272
0.69,0.9985613673115281
0.7,0.9985636421685293
0.71,0.9985280013896201
0.72,0.9986322252467251
0.73,0.9986865682769336
0.74,0.9986338235507262
0.75,0.9986770647604489
0.76,0.9987244041091711
0.77,0.9987177229093175
0.78,0.9986588107261687
0.79,0.9986497209889179
0.8,0.9985380283121383
0.81,0.9985818516635722
0.82,0.9985181550373887
0.83,0.9985618946792683
0.84,0.9985515412084129
0.85,0.998590295249293
0.86,0.9985746742096339
0.87,0.998623093755462
0.88,0.9986108478548252
0.89,0.9985450644775408
0.9,0.9985290119395429
0.91,0.9985167070553972
0.92,0.9985550973387418
0.93,0.9985998302423138
0.94,0.9985275944259572
0.95,0.9985073751842057
0.96,0.9984828057376204
0.97,0.9984707133008931
0.98,0.9984551226559226
0.99,0.9984395402467773
1.0,0.998357251439299
1.01,0.9983996906976664
1.02,0.998385706123965
1.03,0.998367215685069
1.04,0.9983519281404869
1.05,0.9984908536935693
1.06,0.9985422667477568
1.07,0.9985260038793802
1.08,0.9985145190029446
1.09,0.9984961128089398
1.1,0.9984834626318524
1.11,0.9985326169360654
1.12,0.9984443183973136
1.13,0.9984249733391668
1.14,0.9984668784873239
1.15,0.9985275893860268
1.16,0.9985160123132499
1.17,0.9985686979343043
1.18,0.9986291920025041
1.19,0.9986149663305256
1.2,0.99859617368499
1.21,0.9986312210826306
1.22,0.9986053446254876
1.23,0.9985034603676279
1.24,0.9984828375903896
1.25,0.9983908117700525
1.26,0.9983746602591637
1.27,0.9982709984941511
1.28,0.9983315043899004
1.29,0.9983185110463342
1.3,0.9984760192765026
1.31,0.9984551161701523
1.32,0.998440811844981
1.33,0.9984205687836295
1.34,0.9984062886051371
1.35,0.9983846395158278
1.36,0.9983763309425195
1.37,0.9983531526625395
1.38,0.9983353739297375
1.39,0.9982997307510826
1.4,0.9981852192878227
1.41,0.9981172405053158
1.42,0.9981068894079981
1.43,0.9979844506362834
1.44,0.9980626177866562
1.45,0.9981460559862145
1.46,0.9981378046293496
1.47,0.9981080331496917
1.48,0.9980937122690349
1.49,0.998081230111538
1.5,0.9980569437533052
1.51,0.9980379996889921
1.52,0.9979057286125007
1.53,0.9978987671264127
1.54,0.9977629887269308
1.55,0.9977399095474614
1.56,0.997710477723686
1.57,0.997587187386831
1.58,0.9974504174393761
1.59,0.9974277151345052
1.6,0.9975207553872175
1.61,0.9975002625758785
1.62,0.9975176822125554
1.63,0.9974775894687969
1.64,0.9976147000737685
1.65,0.9975917726402422
1.66,0.9975740100040449
1.67,0.9975481417531482
1.68,0.9975285867782874
1.69,0.9975100182992197
1.7,0.9973636415460521
1.71,0.9973456093152426
1.72,0.9973402442014455
1.73,0.9974648769824942
1.74,0.9975749379678842
1.75,0.9975506076614247
1.76,0.9973952794960543
1.77,0.9975077066823191
1.78,0.9974974159508601
1.79,0.9976147103391536
1.8,0.9975908292154241
1.81,0.9975727611568086
1.82,0.9975465290444718
1.83,0.9975039683320305
1.84,0.9974927175767936
1.85,0.9974818005707479
1.86,0.9974603454275293
1.87,0.9974436559169999
1.88,0.9974177377969067
1.89,0.9975479780969939
1.9,0.9976845615845107
1.91,0.9977518469331307
1.92,0.9977318383847448
1.93,0.9977169974763183
1.94,0.9977013434874524
1.95,0.9976809556023417
1.96,0.9976718821416503
1.97,0.9975180405206057
1.98,0.9973404294847078
1.99,0.997310584803023
2.0,0.9974255244035826
2.01,0.9972618993937613
2.02,0.9974043703602608
2.03,0.9970545517094681
2.04,0.9972017310288329
2.05,0.9971694399416944
2.06,0.9971555115862825
2.07,0.9972878039356609
2.08,0.9974339526223895
2.09,0.9973124396033373
2.1,0.9973009835661361
2.11,0.9971365319907688
2.12,0.9972725673861185
2.13,0.9972916653942645
2.14,0.9972666508470467
2.15,0.9972450099242572
2.16,0.9972231019619094
2.17,0.9973860423489468
2.18,0.9971792552971434
2.19,0.9971649097791669
2.2,0.9971526479416976
2.21,0.9971328148887968
2.22,0.9969939998871981
2.23,0.9969639077303191
2.24,0.9969507783382389
2.25,0.9971225739276195
2.26,0.9972857699183403
2.27,0.9974223233997085
2.28,0.9974073757081047
2.29,0.9972028432007384
2.3,0.9969958129146873
2.31,0.996983497554872
2.32,0.9971645098360045
2.33,0.9972011940344482
2.34,0.9966878263903006
2.35,0.9966703763279076
2.36,0.9964559842960655
2.37,0.9962398724029349
2.38,0.9964288657035824
2.39,0.9962112339288954
2.4,0.9961737279707912
2.41,0.995834833217757
2.42,0.9958232286168158
2.43,0.9953822816804966
2.44,0.9952720667745243
2.45,0.9952544209460179
2.46,0.9950094832199826
2.47,0.9949695310496003
2.48,0.9949277273331247
2.49,0.9946896948474447
2.5,0.9944918054913129
2.51,0.9944285897679795
2.52,0.993980604018378
2.53,0.9943642133746468
2.54,0.9943383548264924
2.55,0.9943429865223895
2.56,0.9938437527627907
2.57,0.9935933182579074
2.58,0.9935311020074347
2.59,0.9934268685863213
2.6,0.9933873966042178
2.61,0.9933165463423002
2.62,0.9931065561120755
2.63,0.9930436445916357
2.64,0.9926248072895403
2.65,0.9921397913310198
2.66,0.9913034206905148
2.67,0.9909468774307506
2.68,0.9910949777957351
2.69,0.9909816571969036
2.7,0.9911301289128326
2.71,0.9910707921696298
2.72,0.9911800804432441
2.73,0.9910771109148601
2.74,0.9904680754938968
2.75,0.9903736459508597
2.76,0.990333673312821
2.77,0.9903515233365482
2.78,0.9901360480801419
2.79,0.9897805754594192
2.8,0.9896736585660458
2.81,0.9893116445778727
2.82,0.9892540679960758
2.83,0.9888450420623491
2.84,0.9890578604949577
2.85,0.9888936593693542
2.86,0.9890820451737484
2.87,0.9892527170935543
2.88,0.9891909022125911
2.89,0.9888386307568255
2.9,0.9885236372076346
2.91,0.9886033938187574
2.92,0.9882405261330905
2.93,0.9881219468013992
2.94,0.9881306853204803
2.95,0.9877783300159405
2.96,0.987708389635597
2.97,0.9878609179656849
2.98,0.9872208308486645
2.99,0.9874701221884733
3.0,0.9871763572725627
3.01,0.9865325457236692
3.02,0.9862046983709228
3.03,0.9860972825433213
3.04,0.9858416088919417
3.05,0.9856698596382635
3.06,0.9858968947996896
3.07,0.9857769858409963
3.08,0.9857449598295221
3.09,0.9856038995108746
3.1,0.9855358036179168
3.11,0.9857668712850685
3.12,0.9855961883758136
3.13,0.9855245949314932
3.14,0.9857611850003049
3.15,0.9855624576664214
3.16,0.9853602284684468
3.17,0.9857586025599842
3.18,0.9853141653008194
3.19,0.984870417876502
3.2,0.9843865959727762
3.21,0.9843488924023568
3.22,0.9841615925268575
3.23,0.9838314175698721
3.24,0.9833523001880968
3.25,0.9818542257693571
3.26,0.9814687664170172
3.27,0.9814383415795129
3.28,0.9815216287339202
3.29,0.9820923720147468
3.3,0.9814047572758484
3.31,0.9816054126973286
3.32,0.9807455795527217
3.33,0.9799312388940903
3.34,0.9797217902197592
3.35,0.978684306548289
3.36,0.9777732606605758
3.37,0.9767582046742826
3.38,0.9766307995188966
3.39,0.9768313303908055
3.4,0.9761504492079173
3.41,0.9756334466786623
3.42,0.9756444736255916
3.43,0.9767441896366884
3.44,0.9759164083868411
3.45,0.9760930362414132
3.46,0.9761399474885224
3.47,0.9756989678673939
3.48,0.9755804498246289
3.49,0.9749044380279598
3.5,0.9755926295567137
3.51,0.9759021768549927
3.52,0.9763887443791799
3.53,0.9758845863847146
3.54,0.9756626587550181
3.55,0.9752686438490373
3.56,0.9751701689973756
3.57,0.9750917369818848
3.58,0.9745807935022889
3.59,0.974413952316651
3.6,0.9729863289905785
3.61,0.9722868853499173
3.62,0.9724892338838157
3.63,0.971736027035729
3.64,0.9703582928239762
3.65,0.9708781523561315
3.66,0.9705701700281613
3.67,0.9704552093777457
3.68,0.9693993462577074
3.69,0.9685250942789473
3.7,0.9678240480859754
3.71,0.9667166869849121
3.72,0.9656434868817119
3.73,0.9650744157909595
3.74,0.9663844713955836
3.75,0.9675692099181078
3.76,0.9676128814463254
3.77,0.9658559178690483
3.78,0.9650882650036932
3.79,0.96451180836222
3.8,0.9653554073869677
3.81,0.9650340346994045
3.82,0.9644298016138185
3.83,0.9651066280200091
3.84,0.9648226759980575
3.85,0.9639628821729564
3.86,0.9637843598238525
3.87,0.9637288941832395
3.88,0.9629739281160262
3.89,0.9624362654394997
3.9,0.9618974799180691
3.91,0.9604051141220744
3.92,0.958421998520539
3.93,0.9577798822035344
3.94,0.9578177554757237
3.95,0.9570183045387173
3.96,0.9568327911962038
3.97,0.9547664703385971
3.98,0.9557592111341805
3.99,0.9552164358063208
4.0,0.9535007255635634
4.01,0.9529397490131363
4.02,0.9536615563340601
4.03,0.9529945076095406
4.04,0.9516459016750486
4.05,0.9491895018592029
4.06,0.9476508423346479
4.07,0.9468878888809836
4.08,0.9468398464985486
4.09,0.9456576262894403
4.1,0.9455595851929508
4.11,0.9455404015794903
4.12,0.9442539863743462
4.13,0.9419385520021413
4.14,0.9427295193188023
4.15,0.9404904691215049
4.16,0.941222324836908
4.17,0.9385096034365779
4.18,0.937680208096556
4.19,0.9377885403143031
4.2,0.9378564726100985
4.21,0.9376278831957306
4.22,0.9371326018512074
4.23,0.9368501057992769
4.24,0.9352942458030871
4.25,0.9334989083906478
4.26,0.9321080445421329
4.27,0.9329017505195084
4.28,0.9324501870051051
4.29,0.9320889830560096
4.3,0.9306365808670851
4.31,0.929094372210721
4.32,0.9285071383882976
4.33,0.9272544630828029
4.34,0.9275134956357102
4.35,0.9280123244019838
4.36,0.9275614400694608
4.37,0.9269765923161726
4.38,0.9269644834916235
4.39,0.9278812078213342
4.4,0.9290464359369156
4.41,0.9310770435365121
4.42,0.9319087103674449
4.43,0.9298417111688884
4.44,0.9284743036888691
4.45,0.9262080969264774
4.46,0.9248790968062836
4.47,0.9256151887985967
4.48,0.922553664509332
4.49,0.9217905867414908
4.5,0.923186525523802
4.51,0.9213548095276718
4.52,0.9174141592243897
4.53,0.9178969604472674
4.54,0.9175011305324378
4.55,0.9198170068044479
4.56,0.9212839810306285
4.57,0.9212250553485616
4.58,0.9191807425239987
4.59,0.9186912430155579
4.6,0.9180899989616821
4.61,0.9150973148520534
4.62,0.9161734179909912
4.63,0.9153772538330233
4.64,0.914503935667365
4.65,0.9155102097388502
4.66,0.915566808218877
4.67,0.9155059436957395
4.68,0.9163583039468224
4.69,0.9151203916813571
4.7,0.9131627505669048
4.71,0.910693200732945
4.72,0.9085537867976848
4.73,0.9074878221719321
4.74,0.9076943101445197
4.75,0.9071376208240549
4.76,0.9057164062501075
4.77,0.9027783169917173
4.78,0.901770960132441
4.79,0.9010930304182134
4.8,0.8996926428533647
4.81,0.8980412207291348
4.82,0.8984530484948177
4.83,0.8994957297743774
4.84,0.8988463319641073
4.85,0.8964650373584148
4.86,0.8939293460204975
4.87,0.8934087272073797
4.88,0.8909779442024413
4.89,0.885951506113992
4.9,0.8804009967002665
4.91,0.8790001188721313
4.92,0.8790629931558788
4.93,0.8796681097132268
4.94,0.8812639240330349
4.95,0.8824476211514848
4.96,0.8795152917558072
4.97,0.8797653661210392
4.98,0.8828506023945534
4.99,0.8839059661355105
5.0,0.8802625508883956
5.01,0.8818727169761297
5.02,0.8848257835115407
5.03,0.8808492507686118
5.04,0.8790813476983063
5.05,0.8767760634149839
5.06,0.8746995974718331
5.07,0.8737642629932771
5.08,0.8716414631871393
5.09,0.8689505913083458
5.1,0.8669998250586889
5.11,0.8692359974017518
5.12,0.8673954115666138
5.13,0.8697998034961615
5.14,0.8675838220048933
5.15,0.8647961837266154
5.16,0.8634524723859525
5.17,0.8651108131377554
5.18,0.8647976385852033
5.19,0.8626103764851203
5.2,0.863891132521925
5.21,0.8649352952801067
5.22,0.8641640996751658
5.23,0.8629544509777226
5.24,0.8591129037007811
5.25,0.8603824707499026
5.26,0.8609938881508791
5.27,0.8631116108191629
5.28,0.8635176468123318
5.29,0.8610827403381317
5.3,0.8608697513118048
5.31,0.85997907160924
5.32,0.8601295198699254
5.33,0.8531799732012861
5.34,0.8509880970089992
5.35,0.8539119976059314
5.36,0.8557709198544444
5.37,0.8540830677228234
5.38,0.8523797328251623
5.39,0.8562925114022257
5.4,0.858954088245504
5.41,0.856420456956755
5.42,0.8555165670877755
5.43,0.8498753030954637
5.44,0.8463665006722211
5.45,0.8456617728960933
5.46,0.8438732617258385
5.47,0.8431011358531147
5.48,0.8381891714944809
5.49,0.835901792523524
5.5,0.8335714113747394
5.51,0.8332740105368673
5.52,0.8288012977082997
5.53,0.8281099017029045
5.54,0.8267359003405941
5.55,0.8242788160373767
5.56,0.8245915730348503
5.57,0.8231798851459728
5.58,0.8255127808521175
5.59,0.8311974242436984
5.6,0.833412357719495
5.61,0.8321425617569067
5.62,0.8307877323666608
5.63,0.8279870186940318
5.64,0.8293431814526364
5.65,0.8337110417294123
5.66,0.8314454891289565
5.67,0.8322320598285337
5.68,0.8272670498038669
5.69,0.8296875279323677
5.7,0.8279620171391618
5.71,0.8259836376119514
5.72,0.826093027064535
5.73,0.8254666123480389
5.74,0.8311854761374127
5.75,0.8272795437956147
5.76,0.8246860302105333
5.77,0.8187852155976206
5.78,0.8153055533758021
5.79,0.8161624524845357
5.8,0.8210247114051361
5.81,0.8215531235511379
5.82,0.8216398871989439
5.83,0.8272190562578035
5.84,0.8184958169134292
5.85,0.8139413604152105
5.86,0.8089634686086815
5.87,0.8077033561045626
5.88,0.808869997405152
5.89,0.803376389490394
5.9,0.8075294644277671
5.91,0.8057450809606962
5.92,0.8008602273085195
5.93,0.8065030624063859
5.94,0.8047700805304379
5.95,0.8008073308307809
5.96,0.8037153707858078
5.97,0.7940354940194359
5.98,0.7958307332982708
5.99,0.7842716650763554
6.0,0.7798996755181763
6.01,0.7788998074299126
6.02,0.7789126728101302
6.03,0.7724147735573391
6.04,0.7675911774528563
6.05,0.7689115222612561
6.06,0.7636184197576272
6.07,0.7571759747890735
6.08,0.7487428660726198
6.09,0.7455597015637738
6.1,0.7451783267749498
6.11,0.7396756594083567
6.12,0.7334662804145531
6.13,0.7322754377946415
6.14,0.7254261876342389
6.15,0.7158797493769
6.16,0.7135678439598394
6.17,0.7093672378651648
6.18,0.7139038930819886
6.19,0.711549473896634
6.2,0.7083191356528391
6.21,0.7067350040391455
6.22,0.7041294657246787
6.23,0.7028431312831016
6.24,0.6919852312143743
6.25,0.6856370364284652
6.26,0.6829281102010404
6.27,0.6900096696636339
6.28,0.6863891364070452
6.29,0.6810489649196576
6.3,0.6740724526569625
6.31,0.6733712020233447
6.32,0.6696535277977625
6.33,0.6744410462559864
6.34,0.6740718643484347
6.35,0.6733311157016018
6.36,0.6760921982941412
6.37,0.6766254905468815
6.38,0.6695716950011643
6.39,0.6712786460236219
6.4,0.6705068299416327
6.41,0.6717373925623344
6.42,0.67184263429116
6.43,0.6711357174095938
6.44,0.6714628182057635
6.45,0.6706901849848114
6.46,0.6655600758584855
6.47,0.6747088803180288
6.48,0.6672837173351084
6.49,0.6758047549254753
6.5,0.6771684647337808
6.51,0.6683762659674511
6.52,0.6584469936200688
6.53,0.6638191840849039
6.54,0.663534117475802
6.55,0.6489228383149949
6.56,0.6489322470359737
6.57,0.6529609384914724
6.58,0.658405479697396
6.59,0.6531361802513722
6.6,0.6484848068177043
6.61,0.652821155709281
6.62,0.661340777579083
6.63,0.6519638719621387
6.64,0.6559108002198992
6.65,0.6560955965352712
6.66,0.656355848421723
6.67,0.6411274098792152
6.68,0.633881572208492
6.69,0.630589613140313
6.7,0.6281388814188095
6.71,0.6267058713504081
6.72,0.6245590601269191
6.73,0.6264699795648814
6.74,0.6397567479593536
6.75,0.6472126886371161
6.76,0.6434130018283319
6.77,0.627957965551853
6.78,0.6249221635295691
6.79,0.6154263047949221
6.8,0.606238914273539
6.81,0.6029224547524294
6.82,0.6003989712128328
6.83,0.5891102861042057
6.84,0.5969405671040718
6.85,0.5976755570111748
6.86,0.5960536651348873
6.87,0.5889055124329678
6.88,0.5984613093334858
6.89,0.5879185445220736
6.9,0.580033227371781
6.91,0.5765239954486033
6.92,0.5781812290957226
6.93,0.5683755598175729
6.94,0.5604930507567565
6.95,0.5654527164835109
6.96,0.5688873009527173
6.97,0.563650659388866
6.98,0.5719512588539919
6.99,0.5724211996602849
7.0,0.5778116003688722
7.01,0.5825394399638433
7.02,0.5889051126713838
7.03,0.5834055134028489
7.04,0.5826597224593014
7.05,0.590976561147027
7.06,0.5889727899851592
7.07,0.5792208394865513
7.08,0.5757740690386266
7.09,0.5751716676484859
7.1,0.5736895251934842
7.11,0.5727058196020345
7.12,0.5642569540501983
7.13,0.5731406275183836
7.14,0.5745252496624406
7.15,0.5735344436636065
7.16,0.5720640497055619
7.17,0.5951718484744877
7.18,0.5912523781359157
7.19,0.5987586697903782
7.2,0.601403712875187
7.21,0.6050701071290513
7.22,0.6084468818218925
7.23,0.6007923748501591
7.24,0.5943464975172452
7.25,0.5942394556411571
7.26,0.6043789259029623
7.27,0.6058605844321371
7.28,0.5979186508736211
7.29,0.6053856464198972
7.3,0.6151575599541151
7.31,0.6059385668247267
7.32,0.6050972163426978
7.33,0.6026661336153659
7.34,0.5978616151341645
7.35,0.5869807374917851
7.36,0.5886863629569898
7.37,0.5848492934164443
7.38,0.5830464704547221
7.39,0.5905447585427577
7.4,0.6001490651347751
7.41,0.6076179700648927
7.42,0.6002781779688164
7.43,0.59513922133117
7.44,0.6016732133990356
7.45,0.5970898923156951
7.46,0.5935811615156796
7.47,0.5931218966368907
7.48,0.5806920111884533
7.49,0.5694243452263112
7.5,0.5627519103657095
7.51,0.5560986007183506
7.52,0.562253143564541
7.53,0.5638768167011584
7.54,0.567898189571149
7.55,0.5780683724374893
7.56,0.5785987067062923
7.57,0.580126749589757
7.58,0.5862740681250731
7.59,0.581154453866498
7.6,0.571110737926622
7.61,0.5567818494274686
7.62,0.5532551363979706
7.63,0.5466538352017687
7.64,0.5499316676725773
7.65,0.542688076640252
7.66,0.5431137164031099
7.67,0.5296337975406799
7.68,0.5241932788919301
7.69,0.5099942255976243
7.7,0.5000489794309572
7.71,0.4958382329347849
7.72,0.4898904068569624
7.73,0.49649688021749466
7.74,0.5000484107605845
7.75,0.49087141128432
7.76,0.48711893423125135
7.77,0.4836592559030992
7.78,0.49881162578168947
7.79,0.48541015064060716
7.8,0.46811747582220015
7.81,0.47330799393937867
7.82,0.45872971506442306
7.83,0.4493082623737632
7.84,0.44507597626675155
7.85,0.46078695489473354
7.86,0.44995234768545633
7.87,0.45283266833522917
7.88,0.4454739192624519
7.89,0.44409246159152144
7.9,0.4340306043868733
7.91,0.4292503456929888
7.92,0.4138571688985976
7.93,0.42262902152230486
7.94,0.41527782648889283
7.95,0.40498897430964287
7.96,0.4025382892497626
7.97,0.3939073118383669
7.98,0.39081728736312765
7.99,0.3939245725121463
8.0,0.40842320286145667
8.01,0.40836655708284786
8.02,0.4056981602600075
8.03,0.4045158326745098
8.04,0.4030053530276314
8.05,0.39636363333722735
8.06,0.4011743285428295
8.07,0.39928372441107585
8.08,0.3846173459385685
8.09,0.39442765734721197
8.1,0.4059156309363715
8.11,0.41167030435182317
8.12,0.40997164571237227
8.13,0.40998059629160954
8.14,0.40100333344713557
8.15,0.41125606799854564
8.16,0.4076856049517089
8.17,0.4019346874942751
8.18,0.4054111832797856
8.19,0.41624931611601595
8.2,0.4246994270706309
8.21,0.41529041273872147
8.22,0.41616840089405865
8.23,0.4075524088587386
8.24,0.39017166331342945
8.25,0.3659132930925999
8.26,0.3623255222805744
8.27,0.3720028053871273
8.28,0.362168400035652
8.29,0.3694064756860203
8.3,0.3830465700697118
8.31,0.3711071922574267
8.32,0.3724554177803433
8.33,0.3876868223937445
8.34,0.39466658180985303
8.35,0.37385590588635537
8.36,0.38445589621800674
8.37,0.3864650325381853
8.38,0.3555736843845437
8.39,0.3686821020761232
8.4,0.364403107013612
8.41,0.36588296826109384
8.42,0.3823344865879866
8.43,0.36943791807434545
8.44,0.3728103271124023
8.45,0.3700343003650431
8.46,0.37080248348170364
8.47,0.37143981619213895
8.48,0.34591212513070707
8.49,0.3550891013996115
8.5,0.32759066895076977
8.51,0.3337601602551617
8.52,0.3217493062402515
8.53,0.31630101865324495
8.54,0.3077533068914575
8.55,0.29309428248651054
8.56,0.29035433554997964
8.57,0.29140986348385545
8.58,0.2883983075322789
8.59,0.2775293222031181
8.6,0.2735575306286854
8.61,0.2753108409320248
8.62,0.2664801726943817
8.63,0.27625936457557093
8.64,0.27351626691871905
8.65,0.2833150367548929
8.66,0.2885335197389269
8.67,0.2848331218491881
8.68,0.2847355656250824
8.69,0.2673917390954156
8.7,0.2588530550962243
8.71,0.2738487733563955
8.72,0.27668382794959906
8.73,0.2770252184970104
8.74,0.2828742191667006
8.75,0.2996123139910442
8.76,0.2886334992726411
8.77,0.27619681014990943
8.78,0.26775408436049986
8.79,0.27827581953059416
8.8,0.272719137949913
8.81,0.28060228000531057
8.82,0.27019280030681125
8.83,0.2662434550140987
8.84,0.2743720886437758
8.85,0.2748102072962245
8.86,0.25449923245569467
8.87,0.24554026288584851
8.88,0.2724006602568312
8.89,0.2584523876101649
8.9,0.25354259012203567
8.91,0.25421918030628227
8.92,0.2493508628886845
8.93,0.2566021299479697
8.94,0.24628184652418778
8.95,0.25105192865283404
8.96,0.2663488789753835
8.97,0.2855847368140785
8.98,0.31423928908357357
8.99,0.2998682845242332
9.0,0.3133828987124322
9.01,0.31240120993924353
9.02,0.30660412132336795
9.03,0.3288955070743152
9.04,0.33805421935668456
9.05,0.3403288434089382
9.06,0.32977526460846446
9.07,0.31709478048753414
9.08,0.31634570541226964
9.09,0.3257978996888025
9.1,0.3193689171482899
9.11,0.3136349903097946
9.12,0.32013676262976853
9.13,0.30513737336157726
9.14,0.30513737336157726
9.15,0.29853457672967804
9.16,0.2932937706190075
9.17,0.28376260317313573
9.18,0.28942554350860294
9.19,0.31008342380389436
9.2,0.28769726233589243
9.21,0.2764114654320849
9.22,0.3034364059281161
9.23,0.2883281698844261
9.24,0.27929871870978185
9.25,0.29070958685492004
9.26,0.2931720851687929
9.27,0.29726540531458884
9.28,0.31120299948931
9.29,0.3265073712708659
9.3,0.31960212821843254
9.31,0.32270774029326016
9.32,0.3184000250852847
9.33,0.30846567416393006
9.34,0.29654090220635765
9.35,0.3066149439418356
9.36,0.32125574273435303
9.37,0.3198919367617508
9.38,0.30212504840356275
9.39,0.3157060768213176
9.4,0.29990484643489895
9.41,0.2908581234057606
9.42,0.29698158715378564
9.43,0.28676012026386416
9.44,0.3067358400417456
9.45,0.3068647914019283
9.46,0.2881048644868106
9.47,0.254589761197662
9.48,0.2571917118501338
9.49,0.26046236399289785
9.5,0.2465302061181889
9.51,0.23802218431402572
9.52,0.24192149322334566
9.53,0.21846740217194296
9.54,0.2077952389543461
9.55,0.21010514419182602
9.56,0.21332828718502897
9.57,0.2283477186164511
9.58,0.22528483497889334
9.59,0.2220706228276467
9.6,0.22533324603139168
9.61,0.22533324603139168
9.62,0.22788314188568423
9.63,0.2443551362343451
9.64,0.2443551362343451
9.65,0.23366921342355715
9.66,0.23467570312237754
9.67,0.2461727642485648
9.68,0.26514735133883943
9.69,0.25345190982916194
9.7,0.2648792666527996
9.71,0.2590689365020079
9.72,0.25037477380863743
9.73,0.2705258701030259
9.74,0.29687278648893867
9.75,0.28758675403259465
9.76,0.27896541032492217
9.77,0.29154137238995875
9.78,0.29154137238995875
9.79,0.2852802441527271
9.8,0.29492339045016885
9.81,0.3031445025742475
9.82,0.3384074344455656
9.83,0.34450700230909354
9.84,0.3478175099304724
9.85,0.3559200144130913
9.86,0.3551910467919436
9.87,0.3676144598437512
9.88,0.39601611923363494
9.89,0.3686756936704344
9.9,0.3885881626957627
9.91,0.3929934399573039
9.92,0.3929934399573039
9.93,0.39273498672589313
9.94,0.38188026931510993
9.95,0.40377205396753896
9.96,0.38822495721126876
9.97,0.4051444276688713
9.98,0.41455780242321294
9.99,0.40495811249023583
10.0,0.40712916472322647
10.01,0.390559668967902
10.02,0.39449961699429664
10.03,0.39028870707539287
10.04,0.3871377221697192
10.05,0.38767155177953666
10.06,0.385395226590925
10.07,0.385395226590925
10.08,0.3732660930219768
10.09,0.39745067901817116
10.1,0.4042996030473891
10.11,0.4042996030473891
10.12,0.41088027761427093
10.13,0.39705511528362686
10.14,0.39705511528362686
10.15,0.4089155873336382
10.16,0.4130861839166359
10.17,0.4130861839166359
10.18,0.39093189619543983
10.19,0.3995731498940931
10.2,0.3995731498940931
10.21,0.3939881937211725
10.22,0.3749486631491315
10.23,0.36241908016104585
10.24,0.3264453775323503
10.25,0.3341086942363846
10.26,0.3100380349970757
10.27,0.3100380349970757
10.28,0.3100380349970757
10.29,0.2670639588416173
10.3,0.24904006792787967
10.31,0.24159137164878175
10.32,0.24153741431953987
10.33,0.24153741431953987
10.34,0.24138721476896957
10.35,0.2503600965851443
10.36,0.25298010901705753
10.37,0.2329188712392539
10.38,0.2329188712392539
10.39,0.21522246761982733
10.4,0.19905673394130002
10.41,0.18485878302026354
10.42,0.18485878302026354
10.43,0.1729662247337296
10.44,0.16786087530355095
10.45,0.16786087530355095
10.46,0.1811222243716593
10.47,0.1811222243716593
10.48,0.1746639713427061
10.49,0.18168987557409633
10.5,0.18687107123420907
10.51,0.2320988644498544
10.52,0.23214690669718252
10.53,0.23088253268257794
10.54,0.2567406388627711
10.55,0.26714034352982796
10.56,0.26714034352982796
10.57,0.26714034352982796
10.58,0.2740520005802644
10.59,0.22592267375196007
10.6,0.22592267375196007
10.61,0.2327823927053683
10.62,0.22576072172653722
10.63,0.19172734742605638
10.64,0.19172734742605638
10.65,0.1622021688198462
10.66,0.14859818967152957
10.67,0.14859818967152957
10.68,0.1440176337841013
10.69,0.173203587423461
10.7,0.18916020261017286
10.71,0.18948557991543313
10.72,0.20590840497653168
10.73,0.20590840497653168
10.74,0.20641581884310478
10.75,0.20439806705451805
10.76,0.20872220119219045
10.77,0.20392104945359923
10.78,0.19770953689436171
10.79,0.20758464505795798
10.8,0.20758464505795798
10.81,0.1998931964362846
10.82,0.17783796826707915
10.83,0.19471001328799553
10.84,0.18989461979006816
10.85,0.15583414922056363
10.86,0.15818168514660536
10.87,0.1719591562431472
10.88,0.16818867986784686
10.89,0.16818867986784686
10.9,0.17228773695377678
10.91,0.17409194980221546
10.92,0.17025525779604328
10.93,0.23979146382316244
10.94,0.22901118769938136
10.95,0.22901118769938136
10.96,0.21895926397184176
10.97,0.2220726206661387
10.98,0.21875734363168362
10.99,0.21875734363168362
11.0,0.19257899366217707
11.01,0.16520651532121677
11.02,0.13841451536439495
11.03,0.16379938392388652
11.04,0.16379938392388652
11.05,0.15515022107122556
11.06,0.15515022107122556
11.07,0.1660402471833358
11.08,0.18474846649702664
11.09,0.198303045883019
11.1,0.2232310943281557
11.11,0.22969650570372732
11.12,0.23250790316457953
11.13,0.23250790316457953
11.14,0.2300961122456426
11.15,0.2338126093795797
11.16,0.23793023060760374
11.17,0.23793023060760374
11.18,0.2660441104918703
11.19,0.25080024788748084
11.2,0.2278047622999028
11.21,0.2278047622999028
11.22,0.20033390298739323
11.23,0.2225837792896904
11.24,0.2515073955662973
11.25,0.2620701655577815
11.26,0.26840544178359166
11.27,0.2748657249732017
11.28,0.28223086816012377
11.29,0.2886537812314356
11.3,0.2810979355577915
11.31,0.31366816421537563
11.32,0.3224664167803249
11.33,0.3002610832707582
11.34,0.3047040427314396
11.35,0.31916081831596044
11.36,0.311380093530665
11.37,0.311380093530665
11.38,0.3103944297722757
11.39,0.32311567350561465
11.4,0.34038948582043277
11.41,0.348288219588163
11.42,0.35756305887455475
11.43,0.3112612520222184
11.44,0.3733008276556388
11.45,0.35891282057185464
11.46,0.36592223771580024
11.47,0.3642137151183482
11.48,0.38904165329865026
11.49,0.38904165329865026
11.5,0.34394337801226454
11.51,0.34394337801226454
11.52,0.3593890654920398
11.53,0.3593890654920398
11.54,0.3593890654920398
11.55,0.3466013118984382
11.56,0.3702428871496848
11.57,0.35127818876479283
11.58,0.31895648930635806
11.59,0.29443591948595993
11.6,0.27019144314319987
11.61,0.24834611816215144
11.62,0.24834611816215144
11.63,0.24834611816215144
11.64,0.25948897831585227
11.65,0.25682717313018555
11.66,0.19965931866346265
11.67,0.19965931866346265
11.68,0.1731207055520931
11.69,0.16214664368600598
11.7,0.2152207225178788
11.71,0.2325507677235078
11.72,0.2325507677235078
11.73,0.19511763536869936
11.74,0.14490597087532722
11.75,0.12525293099522203
11.76,0.12525293099522203
11.77,0.12525293099522203
11.78,0.12525293099522203
11.79,0.12232541431281332
11.8,0.1270614220954691
11.81,0.09524057648763092
11.82,0.09415907789361415
11.83,0.09415907789361415
11.84,0.08597354346508584
11.85,0.09553995846469324
11.86,0.09796545547803803
11.87,0.10599401284951153
11.88,0.10040247017305713
11.89,0.08297657589346298
11.9,0.07418738030225934
11.91,0.06794031080114953
11.92,0.06794031080114953
11.93,0.06794031080114953
11.94,0.06436268152634989
11.95,0.05103598108326456
11.96,0.0606426804172804
11.97,0.0606426804172804
11.98,0.0606426804172804
11.99,0.0606426804172804
12.0,0.061161178237513755
12.01,0.061161178237513755
12.02,0.061161178237513755
12.03,0.05901558925864073
12.04,0.05729283868135364
12.05,0.05592179769183479
12.06,0.033920621467064746
12.07,0.03226811406766192
12.08,0.03442703771104233
12.09,0.046275183833629205
12.1,0.04325517520281521
12.11,0.04325517520281521
12.12,0.04325517520281521
12.13,0.055725568273947465
12.14,0.055725568273947465
12.15,0.046032511507936524
12.16,0.12086579819468661
12.17,0.11801951084074538
12.18,0.1097899035250228
12.19,0.13384365730237652
12.2,0.11805302731084259
12.21,0.10647566358346379
12.22,0.10647566358346379
12.23,0.11022920642286853
12.24,0.11131029789748331
12.25,0.1352116570952252
12.26,0.13174871739896907
12.27,0.13174871739896907
12.28,0.13174871739896907
12.29,0.13636737435108068
12.3,0.13636737435108068
12.31,0.13636737435108068
12.32,0.13928784905730907
12.33,0.17474027232305353
12.34,0.2110709401177812
12.35,0.2061948937941224
12.36,0.19992812449071815
12.37,0.1903215500313424
12.38,0.2029353013024839
12.39,0.2029353013024839
12.4,0.21731381517560966
12.41,0.21830656423944297
12.42,0.20814744989246728
12.43,0.20814744989246728
12.44,0.21597543230900756
12.45,0.2152250387716217
12.46,0.19842299500960095
12.47,0.19521036260050587
12.48,0.19521036260050587
12.49,0.19521036260050587
12.5,0.18972784766970213
12.51,0.1832574322254364
12.52,0.17570552251316635
12.53,0.17188457877814456
12.54,0.17566742688017434
12.55,0.17807986241019785
12.56,0.1560544010160588
12.57,0.15148852758800388
12.58,0.18302822987033268
12.59,0.17589831161818334
12.6,0.18596701036027663
12.61,0.18596701036027663
12.62,0.18596701036027663
12.63,0.17472344830527547
12.64,0.17472344830527547
12.65,0.1901441611257801
12.66,0.1331893968422073
12.67,0.1313613642417693
12.68,0.15274905305692657
12.69,0.13679962583381525
12.7,0.12889975224625153
12.71,0.12714099314806385
12.72,0.12714099314806385
12.73,0.1225046329894538
12.74,0.12861488453811035
12.75,0.12861488453811035
12.76,0.12829272447597825
12.77,0.1400496004403924
12.78,0.1400496004403924
12.79,0.12641633583757347
12.8,0.12641633583757347
12.81,0.12641633583757347
12.82,0.12641633583757347
12.83,0.09596536418294417
12.84,0.08961655208491827
12.85,0.09040478168284886
12.86,0.08846188427670708
12.87,0.09157943491434516
12.88,0.09157943491434516
12.89,0.09157943491434516
12.9,0.09157943491434516
12.91,0.09595945769925437
12.92,0.07958064669667701
12.93,0.07459228574696888
12.94,0.11444124566493759
12.95,0.12970001296399716
12.96,0.16588406264014777
12.97,0.16279979786181975
12.98,0.16279979786181975
12.99,0.15316951528857312
13.0,0.15781416192026348
13.01,0.16498865055514067
13.02,0.1789568104197242
13.03,0.18567283772284118
13.04,0.18567283772284118
13.05,0.18567283772284118
13.06,0.21050165722127634
13.07,0.2451161438462615
13.08,0.19796356882099592
13.09,0.18042023388935774
13.1,0.18042023388935774
13.11,0.18059476504535624
13.12,0.1744422298709122
13.13,0.22870929423274877
13.14,0.22870929423274877
13.15,0.21606893254826295
13.16,0.21606893254826295
13.17,0.24649516480145095
13.18,0.21491739740446314
13.19,0.20466558136795174
13.2,0.20466558136795174
13.21,0.20466558136795174
13.22,0.22291077898173808
13.23,0.2317376320174796
13.24,0.2317376320174796
13.25,0.21307448627659453
13.26,0.2288230640503929
13.27,0.2061868135369849
13.28,0.2061868135369849
13.29,0.2422311158871454
13.3,0.22666459850682857
13.31,0.22416440049635636
13.32,0.20352640658475782
13.33,0.22211676301624286
13.34,0.1807845512752954
13.35,0.19280740407879138
13.36,0.20224510166372497
13.37,0.20224510166372497
13.38,0.20224510166372497
13.39,0.19650917123500325
13.4,0.19069347401101955
13.41,0.15447477621669264
13.42,0.15447477621669264
13.43,0.16629479841430655
13.44,0.14509048838706046
13.45,0.1494602030237964
13.46,0.09404133286868892
13.47,0.09164648306759815
13.48,0.09164648306759815
13.49,0.1140237210549612
13.5,0.1140237210549612
13.51,0.13796815078503313
13.52,0.13796815078503313
13.53,0.14356885276403242
13.54,0.11922307595912819
13.55,0.11922307595912819
13.56,0.11922307595912819
13.57,0.11922307595912819
13.58,0.10431244254710428
13.59,0.10968573284399113
13.6,0.10968573284399113
13.61,0.11353193771564543
13.62,0.11378026769948703
13.63,0.09488890165316183
13.64,0.09488890165316183
13.65,0.0831896782608402
13.66,0.0831896782608402
13.67,0.06234144857950762
13.68,0.07204380599124796
13.69,0.06719067502854707
13.7,0.06355007978984434
13.71,0.06151618557943443
13.72,0.047039986271237705
13.73,0.047039986271237705
13.74,0.0467400688426694
13.75,0.05007555274778786
13.76,0.062041981359412295
13.77,0.07585943443624271
13.78,0.07585943443624271
13.79,0.06275916346036456
13.8,0.06057836848185636
13.81,0.06256569829955531
13.82,0.07023121599264678
13.83,0.05099602855080351
13.84,0.07551392156908947
13.85,0.06934627313562793
13.86,0.08157141845330308
13.87,0.08157141845330308
13.88,0.08700443839585414
13.89,0.08688992524946193
13.9,0.08588663827001752
13.91,0.11680517968869199
13.92,0.09639932815880797
13.93,0.09032777120110351
13.94,0.09032777120110351
13.95,0.08781042715659833
13.96,0.08781042715659833
13.97,0.09815259238446646
13.98,0.09815259238446646
13.99,0.09815259238446646
14.0,0.09815259238446646
14.01,0.06495397717555267
14.02,0.06495397717555267
14.03,0.06495397717555267
14.04,0.07703440534333915
14.05,0.07703440534333915
14.06,0.07703440534333915
14.07,0.06916001180957781
14.08,0.07864619954386423
14.09,0.07864619954386423
14.1,0.07864619954386423
14.11,0.07864619954386423
14.12,0.0816335484197502
14.13,0.0816335484197502
14.14,0.0816335484197502
14.15,0.10691680368622186
14.16,0.10691680368622186
14.17,0.10123405921890417
14.18,0.09737625384455709
14.19,0.11050537121151018
14.2,0.08556624123665126
14.21,0.08812563773656783
14.22,0.09561219837750572
14.23,0.09561219837750572
14.24,0.09489833200922189
14.25,0.09489833200922189
14.26,0.07091954452528437
14.27,0.0456357269078147
14.28,0.0456357269078147
14.29,0.045331152953241784
14.3,0.04810881399482583
14.31,0.04810881399482583
14.32,0.04810881399482583
14.33,0.05280098720366867
14.34,0.03137474864944949
14.35,0.03206792924085739
14.36,0.02011462456950886
14.37,0.01902835599669621
14.38,0.01580723384460237
14.39,0.018519347577439654
14.4,0.0189527788897971
14.41,0.017503644781430985
14.42,0.017349146183388564
14.43,0.017373758376672103
14.44,0.02809121502668471
14.45,0.02597639439587719
14.46,0.02597639439587719
14.47,0.02597639439587719
14.48,0.02637651320946579
14.49,0.024942086078417938
14.5,0.024942086078417938
14.51,0.024942086078417938
14.52,0.024709119918249325
14.53,0.024709119918249325
14.54,0.023115673380072026
14.55,0.04957417181122745
14.56,0.04957417181122745
14.57,0.054846050772441625
14.58,0.054846050772441625
14.59,0.054846050772441625
14.6,0.06779313569180068
14.61,0.06779313569180068
14.62,0.06779313569180068
14.63,0.06779313569180068
14.64,0.06523015859233439
14.65,0.08240090339970498
14.66,0.08240090339970498
14.67,0.09155785222992173
14.68,0.09296859982887326
14.69,0.09296859982887326
14.7,0.09867461874539639
14.71,0.09867461874539639
14.72,0.10538562806685761
14.73,0.10538562806685761
14.74,0.10925574445848654
14.75,0.10150574774508844
14.76,0.10063194361793618
14.77,0.1325203172280768
14.78,0.1325203172280768
14.79,0.1325203172280768
14.8,0.1325203172280768
14.81,0.1325203172280768
14.82,0.1325203172280768
14.83,0.1325203172280768
14.84,0.1325203172280768
14.85,0.1464244550184328
14.86,0.13894940181551546
14.87,0.1475948854631727
14.88,0.1655621863959948
14.89,0.13970127772913543
14.9,0.13970127772913543
14.91,0.1446653021825763
14.92,0.1446653021825763
14.93,0.1446653021825763
14.94,0.1334434786924539
14.95,0.1432729091408831
14.96,0.13394233965363406
14.97,0.12746622275751932
14.98,0.133496554536999
14.99,0.03303464536110117
15.0,0.03303464536110117
15.01,0.03303464536110117
15.02,0.03360882914072758
15.03,0.03360882914072758
15.04,0.03362594917528599
15.05,0.02165482296069408
15.06,0.020574774745487884
15.07,0.01695495498556935
15.08,0.01686234274030671
15.09,0.01686234274030671
15.1,0.012382946501955488
15.11,0.012382946501955488
15.12,0.012382946501955488
15.13,0.012382946501955488
15.14,0.012459282787882291
15.15,0.01276405313478583
15.16,0.01276405313478583
15.17,0.01276405313478583
15.18,0.01188658465425552
15.19,0.01188658465425552
15.2,0.011314560800450143
15.21,0.011314560800450143
15.22,0.011314560800450143
15.23,0.011314560800450143
15.24,0.011314560800450143
15.25,0.012034453365810646
15.26,0.012034453365810646
15.27,0.012447717509527709
15.28,0.012447717509527709
15.29,0.012447717509527709
15.3,0.011282661467667751
15.31,0.011282661467667751
15.32,0.011282661467667751
15.33,0.011282661467667751
15.34,0.011282661467667751
15.35,0.011318709508652497
15.36,0.011324387248559567
15.37,0.011076086515937661
15.38,0.011076086515937661
15.39,0.011076086515937661
15.4,0.011076086515937661
15.41,0.011076086515937661
15.42,0.011623111995482414
15.43,0.022642421929682934
15.44,0.024437143427177947
15.45,0.024437143427177947
15.46,0.026113644425719108
15.47,0.024612461970254768
15.48,0.024612461970254768
15.49,0.024612461970254768
15.5,0.024612461970254768
15.51,0.024612461970254768
15.52,0.023593155260826577
15.53,0.023593155260826577
15.54,0.02468497933291408
15.55,0.02576710415817736
15.56,0.028336743379331588
15.57,0.037142454328195115
15.58,0.03353777033980292
15.59,0.03353777033980292
15.6,0.030121368478128192
15.61,0.026566199062933372
15.62,0.026566199062933372
15.63,0.03612971361243497
15.64,0.0363106568932878
15.65,0.01743054071184621
15.66,0.015431181937609655
15.67,0.02663624219300371
15.68,0.02969540051343313
15.69,0.02969540051343313
15.7,0.05956302621099949
15.71,0.07945271055748249
15.72,0.07945271055748249
15.73,0.07945271055748249
15.74,0.07634606036871146
15.75,0.07634606036871146
15.76,0.07634606036871146
15.77,0.07956482991472569
15.78,0.07684025526662297
15.79,0.07684025526662297
15.8,0.07077211016483953
15.81,0.07077211016483953
15.82,0.07077211016483953
15.83,0.06770056279293564
15.84,0.06770056279293564
15.85,0.06770056279293564
15.86,0.05996563346225687
15.87,0.06752352259949373
15.88,0.06752352259949373
15.89,0.06752352259949373
15.9,0.06346318726942624
15.91,0.053173996867100115
15.92,0.08220691161970012
15.93,0.06498947149290375
15.94,0.06498947149290375
15.95,0.06226190732534351
15.96,0.057481809219077105
15.97,0.10058818564993884
15.98,0.10058818564993884
15.99,0.12631018381458617
16.0,0.12631018381458617
16.01,0.11721692629401737
16.02,0.12094299523484978
16.03,0.12094299523484978
16.04,0.11555801210386615
16.05,0.12066935358011238
16.06,0.12066935358011238
16.07,0.12066935358011238
16.08,0.13571050488238995
16.09,0.1402043265144223
16.1,0.12907017777282911
16.11,0.13808441968579804
16.12,0.13808441968579804
16.13,0.140957236878843
16.14,0.1366543196585029
16.15,0.1366543196585029
16.16,0.13773398530467365
16.17,0.12055369138957316
16.18,0.12055369138957316
16.19,0.13412470579551874
16.2,0.11736229490877503
16.21,0.10492026970451292
16.22,0.11831290672378014
16.23,0.1145855926303898
16.24,0.11438098461819474
16.25,0.11438098461819474
16.26,0.11438098461819474
16.27,0.10881601820834826
16.28,0.11526712623874791
16.29,0.11238262776122532
16.3,0.12161169534384952
16.31,0.11971941253319415
16.32,0.12039661799968744
16.33,0.12502514660682013
16.34,0.12502514660682013
16.35,0.12502514660682013
16.36,0.13113381595748824
16.37,0.13113381595748824
16.38,0.12596973685166526
16.39,0.12596973685166526
16.4,0.13135822611578746
16.41,0.14870957683008842
16.42,0.1115155964773917
16.43,0.1115155964773917
16.44,0.1115155964773917
16.45,0.11658255640521231
16.46,0.13617254852015767
16.47,0.05257480977471948
16.48,0.05257480977471948
16.49,0.04061601184497266
16.5,0.04061601184497266
16.51,0.04259526234481279
16.52,0.04259526234481279
16.53,0.04259526234481279
16.54,0.04376175270056846
16.55,0.04376175270056846
16.56,0.04376175270056846
16.57,0.04713941663709927
16.58,0.04889953551654724
16.59,0.04258245274764706
16.6,0.0460642407672424
16.61,0.0460642407672424
16.62,0.0460642407672424
16.63,0.042116518067099304
16.64,0.04702054531744075
16.65,0.04702054531744075
16.66,0.04734870479119138
16.67,0.04709949802309166
16.68,0.04709949802309166
16.69,0.04019141166741773
16.7,0.03831881317490516
16.71,0.028211196139057846
16.72,0.03338378477580263
16.73,0.031842476428699244
16.74,0.03489775466047826
16.75,0.03515529113806995
16.76,0.03515529113806995
16.77,0.03270824851396855
16.78,0.03208153106779638
16.79,0.032650480348772104
16.8,0.032650480348772104
16.81,0.026109762401047846
16.82,0.025215113499992538
16.83,0.025215113499992538
16.84,0.025215113499992538
16.85,0.025215113499992538
16.86,0.02349383079142041
16.87,0.02349383079142041
16.88,0.02688650758664947
16.89,0.023377365434313187
16.9,0.022493418221718707
16.91,0.022493418221718707
16.92,0.022493418221718707
16.93,0.021709547836825754
16.94,0.021709547836825754
16.95,0.021709547836825754
16.96,0.021035685752852085
16.97,0.022409459254826247
16.98,0.021048735445851778
16.99,0.02011297118472461
17.0,0.018826552415590437
17.01,0.019876629819367133
17.02,0.01876720698446717
17.03,0.01876720698446717
17.04,0.01876720698446717
17.05,0.018566191039329737
17.06,0.018566191039329737
17.07,0.016279981770858768
17.08,0.016279981770858768
17.09,0.016279981770858768
17.1,0.016279981770858768
17.11,0.016107337954344825
17.12,0.016107337954344825
17.13,0.017351538675755614
17.14,0.017351538675755614
17.15,0.017351538675755614
17.16,0.017351538675755614
17.17,0.017600478600165274
17.18,0.01721883034091744
17.19,0.01721883034091744
17.2,0.017594894367983834
17.21,0.017594894367983834
17.22,0.0180475696371594
17.23,0.01860966305365015
17.24,0.01860966305365015
17.25,0.014261827853997523
17.26,0.014261827853997523
17.27,0.01973113101388102
17.28,0.019692177821373957
17.29,0.033657236054139464
17.3,0.033657236054139464
17.31,0.033657236054139464
17.32,0.01818675798172648
17.33,0.01818675798172648
17.34,0.01818675798172648
17.35,0.01818675798172648
17.36,0.01709956088047945
17.37,0.01709956088047945
17.38,0.017922455750894278
17.39,0.019353211413455234
17.4,0.016660850797150347
17.41,0.017618812890440736
17.42,0.017618812890440736
17.43,0.018327818781869183
17.44,0.017260592297779154
17.45,0.017260592297779154
17.46,0.01775342277049926
17.47,0.017147885366923733
17.48,0.01822308474260175
17.49,0.02013598950670847
17.5,0.020817873553014447
17.51,0.020817873553014447
17.52,0.019966404045758987
17.53,0.019966404045758987
17.54,0.018728871491385343
17.55,0.01764271497567427
17.56,0.01764271497567427
17.57,0.01764271497567427
17.58,0.01764271497567427
17.59,0.01927267262177928
17.6,0.01927267262177928
17.61,0.01943252666436662
17.62,0.016910424954592464
17.63,0.016910424954592464
17.64,0.017573927720567498
17.65,0.017573927720567498
17.66,0.017573927720567498
17.67,0.01823555944323742
17.68,0.018564943122727284
17.69,0.018564943122727284
17.7,0.017723005619725236
17.71,0.017723005619725236
17.72,0.017094349244741878
17.73,0.017094349244741878
17.74,0.017094349244741878
17.75,0.017719894100070875
17.76,0.017719894100070875
17.77,0.013749169584393107
17.78,0.013749169584393107
17.79,0.01220189417563117
17.8,0.012375575383082114
17.81,0.012375575383082114
17.82,0.013573583708609107
17.83,0.013573583708609107
17.84,0.016164832603342952
17.85,0.016164832603342952
17.86,0.016164832603342952
17.87,0.016164832603342952
17.88,0.022382414909171908
17.89,0.022382414909171908
17.9,0.022589848635069947
17.91,0.022400683533127623
17.92,0.022400683533127623
17.93,0.021391359613417645
17.94,0.021266582938046036
17.95,0.021266582938046036
17.96,0.02017398484386234
17.97,0.02140610015807986
17.98,0.02140610015807986
17.99,0.019415442210711727
18.0,0.018729949386820557
18.01,0.01819943130031675
18.02,0.019533207096490417
18.03,0.031029535339630283
18.04,0.033192323193770266
18.05,0.03569010977217532
18.06,0.03569010977217532
18.07,0.03569010977217532
18.08,0.03569010977217532
18.09,0.03922556227453954
18.1,0.03922556227453954
18.11,0.041005486589717116
18.12,0.047300317276761775
18.13,0.039284683040631846
18.14,0.039704142510528215
18.15,0.039704142510528215
18.16,0.039704142510528215
18.17,0.03963095280487222
18.18,0.03577959259103825
18.19,0.03577959259103825
18.2,0.03920939991176731
18.21,0.03920939991176731
18.22,0.03920939991176731
18.23,0.03920939991176731
18.24,0.03920939991176731
18.25,0.03452242423607682
18.26,0.03452242423607682
18.27,0.03452242423607682
18.28,0.030399722624202024
18.29,0.030399722624202024
18.3,0.031073355268550967
18.31,0.031073355268550967
18.32,0.02804521670478339
18.33,0.02804521670478339
18.34,0.01626166094632736
18.35,0.01626166094632736
18.36,0.01626166094632736
18.37,0.047589996490337655
18.38,0.04472470860805527
18.39,0.04286032218680683
18.4,0.04562825482476989
18.41,0.047894359190411274
18.42,0.047894359190411274
18.43,0.04777251041938704
18.44,0.04777251041938704
18.45,0.04777251041938704
18.46,0.050512516929384445
18.47,0.04571167496046125
18.48,0.04571167496046125
18.49,0.04840749296450746
18.5,0.05354785304328024
18.51,0.05359018427603665
18.52,0.040441794552220585
18.53,0.009167086195712345
18.54,0.009167086195712345
18.55,0.010521472645340117
18.56,0.010521472645340117
18.57,0.010307593236891649
18.58,0.01028543907713814
18.59,0.01028543907713814
18.6,0.01028543907713814
18.61,0.01028543907713814
18.62,0.01028543907713814
18.63,0.01006758758435963
18.64,0.01006758758435963
18.65,0.010405047764160803
18.66,0.010405047764160803
18.67,0.010551247305167308
18.68,0.010087096510755468
18.69,0.010689093240966292
18.7,0.010254926956052244
18.71,0.010254926956052244
18.72,0.010254926956052244
18.73,0.01063402912904172
18.74,0.01063402912904172
18.75,0.011853193098503583
18.76,0.011709184402366107
18.77,0.01204057404818592
18.78,0.012539658245728742
18.79,0.012639029718348857
18.8,0.012639029718348857
18.81,0.011795267153058455
18.82,0.012417879164676113
18.83,0.012417879164676113
18.84,0.012417879164676113
18.85,0.012417879164676113
18.86,0.012417879164676113
18.87,0.011297105438080995
18.88,0.011269500461512644
18.89,0.011115352799315654
18.9,0.011115352799315654
18.91,0.011115352799315654
18.92,0.011696790386524469
18.93,0.012040935300961416
18.94,0.012040935300961416
18.95,0.013232141050612904
18.96,0.013232141050612904
18.97,0.013986810650243934
18.98,0.013986810650243934
18.99,0.013986810650243934
19.0,0.014471763925982768
19.01,0.015079574373259014
19.02,0.015136154939033787
19.03,0.014448208309424185
19.04,0.04436087902523967
19.05,0.04485563900575434
19.06,0.042990543085116205
19.07,0.044966411885652195
19.08,0.0624883213160485
19.09,0.04466527882438785
19.1,0.04466527882438785
19.11,0.04288814355941021
19.12,0.04109722568541972
19.13,0.04109722568541972
19.14,0.04109722568541972
19.15,0.04090097852565148
19.16,0.04090097852565148
19.17,0.042056684019053346
19.18,0.042056684019053346
19.19,0.03854698877228615
19.2,0.03450708954177503
19.21,0.03450708954177503
19.22,0.03450708954177503
19.23,0.03533550567496444
19.24,0.03533550567496444
19.25,0.03533550567496444
19.26,0.035416204553771244
19.27,0.032036184155277765
19.28,0.032036184155277765
19.29,0.032998315782708294
19.3,0.032998315782708294
19.31,0.03614207566088757
19.32,0.03614207566088757
19.33,0.03614207566088757
19.34,0.029806269635227204
19.35,0.029806269635227204
19.36,0.029806269635227204
19.37,0.029806269635227204
19.38,0.031022555205192
19.39,0.03299921298472758
19.4,0.03299921298472758
19.41,0.03036828881459557
19.42,0.029599269994064814
19.43,0.029599269994064814
19.44,0.024894369783298276
19.45,0.009796957224949982
19.46,0.009796957224949982
19.47,0.010093969566023157
19.48,0.026649100294846625
19.49,0.023706183500784937
19.5,0.023872155161611383
19.51,0.023578231871241712
19.52,0.023578231871241712
19.53,0.024349326601990455
19.54,0.010499472122154314
19.55,0.010499472122154314
19.56,0.011104693866449604
19.57,0.011104693866449604
19.58,0.011104693866449604
19.59,0.011275459278585238
19.6,0.010523182670372552
19.61,0.010637654292514127
19.62,0.011253942211806742
19.63,0.011253942211806742
19.64,0.017328522057446134
19.65,0.01772788929102925
19.66,0.01772788929102925
19.67,0.01772788929102925
19.68,0.01772788929102925
19.69,0.019161357113324534
19.7,0.020931684644998335
19.71,0.026353724034700838
19.72,0.02611049958731709
19.73,0.02611049958731709
19.74,0.02611049958731709
19.75,0.025099632981531454
19.76,0.025592041585557272
19.77,0.030384643317732725
19.78,0.030384643317732725
19.79,0.030384643317732725
19.8,0.030384643317732725
19.81,0.030384643317732725
19.82,0.030384643317732725
19.83,0.030233170087026858
19.84,0.03211068934722584
19.85,0.03211068934722584
19.86,0.03211068934722584
19.87,0.03211068934722584
19.88,0.03211068934722584
19.89,0.028707052640109348
19.9,0.028707052640109348
19.91,0.030329944400384924
19.92,0.030329944400384924
19.93,0.030329944400384924
19.94,0.03403261192826477
19.95,0.041583322676479205
19.96,0.041583322676479205
19.97,0.041583322676479205
19.98,0.03077673087089369
19.99,0.030983203589614882
20.0,0.03115762693240845


==> figures/plots/data/pr_map_mesh_3.csv <==
0.0,0.574107801874728
0.01,0.572203869785301
0.02,0.5705073107271027
0.03,0.5681450936687175
0.04,0.566388831690196
0.05,0.5696383417858181
0.06,0.5692112971816515
0.07,0.5658602700040164
0.08,0.5594796121981335
0.09,0.5597283101134403
0.1,0.5507664807726735
0.11,0.5390850498733869
0.12,0.5330616917191682
0.13,0.5220398490750244
0.14,0.5129523474234944
0.15,0.5020956197958415
0.16,0.49539070560891624
0.17,0.4926730661052569
0.18,0.4837987258033279
0.19,0.4767854120303323
0.2,0.47057377926987
0.21,0.464306804620281
0.22,0.45720563718926144
0.23,0.45193938595702443
0.24,0.447133476522172
0.25,0.440736175845258
0.26,0.4349335242226797
0.27,0.43033444099537105
0.28,0.4234772605927415
0.29,0.4175764672353774
0.3,0.41194056811961877
0.31,0.40628785247141386
0.32,0.4021749589679118
0.33,0.3983900731976018
0.34,0.39318380571403205
0.35,0.38864926062552957
0.36,0.38495457442439956
0.37,0.38196068625386875
0.38,0.37923229583718066
0.39,0.37804761079625737
0.4,0.3745308638835254
0.41,0.3702870523958745
0.42,0.3686760549375729
0.44,0.36554128041341294
0.45,0.3648337759064963
1.25,0.34192388388783773
1.26,0.34239867480705005
1.27,0.343458380892466
1.28,0.34623795724492507
1.29,0.34492144786851486
1.3,0.34482760221324055
1.31,0.34355787679164124
1.32,0.34219811915856596
1.33,0.3422805461482496
1.34,0.34330824042959446
1.35,0.3450238970293948
1.36,0.3445571217743629
1.37,0.34478234314361383
1.38,0.3446605939725943
1.39,0.3443742165276104
1.4,0.34413574253916673
1.41,0.345855453329211
1.42,0.3440515115209792
1.43,0.3444805600179661
1.44,0.34372515752499666
1.45,0.3471120098435547
1.46,0.3463871510084595
1.47,0.34532130445705755
1.48,0.34636625299458806
1.49,0.3466461831902047
1.5,0.34927476140460423
1.51,0.34942240583886996
1.52,0.35406861275443735
1.53,0.3549261269531379
1.54,0.356847268673196
1.55,0.35714729876600576
1.56,0.357902366822152
1.57,0.35882831912627633
1.58,0.35891978185833817
1.59,0.36007950462382704
1.6,0.3601370638241602
1.61,0.3590702625569656
1.62,0.36154120220589353
1.63,0.36420650258454224
1.64,0.3634795310397387
1.65,0.3655478354925282
1.66,0.3663227756971734
1.67,0.363699632672215
1.68,0.36628241116396076
1.69,0.3656809052670385
1.7,0.36810874169488617
1.71,0.3655519047125866
1.72,0.36545414693403816
1.73,0.3699589262485653
1.74,0.37076536217967065
1.75,0.37190812968441245
1.76,0.37320550681702613
1.77,0.371864456074977
1.78,0.3702971845618972
1.79,0.3698383749272042
1.8,0.3710405483994327
1.81,0.37114514145969263
1.82,0.37241268984819553
1.83,0.369906219965391
1.84,0.37087849713259174
1.85,0.36996721665204796
1.86,0.3715761404392691
1.87,0.3708794266705814
1.88,0.36742881276595396
1.89,0.366710199890481
1.9,0.36790257731756165
1.91,0.3658300251128012
1.92,0.3672643500316712
1.93,0.3695336626315954
1.94,0.3709686726996733
1.95,0.3690713540231188
1.96,0.3697588076564502
1.97,0.37182794124567475
1.98,0.3706902021708495
1.99,0.373675567274808
2.0,0.37406291118703655
2.01,0.3739337869841139
2.02,0.37361705063128536
2.03,0.37172579669584993
2.04,0.369440620555421
2.05,0.3688330798439119
2.06,0.3685432512917204
2.07,0.367635545354935
2.08,0.3663742286126789
2.09,0.36684367152848857
2.1,0.365494098600845
2.11,0.3647037086065197
2.12,0.36385459262980213
2.13,0.3625307382554939
2.14,0.3622488399307506
2.15,0.36087061947842597
2.16,0.36069276250580246
2.17,0.3641994626182267
2.18,0.36509623231834554
2.19,0.3643599639308591
2.2,0.36138614464378904
2.21,0.36224572269704125
2.22,0.36205916602478244
2.23,0.35921535753753736
2.24,0.35836514518546786
2.25,0.3601533512947525
2.26,0.3606242225408293
2.27,0.3620490083922755
2.28,0.3591970714447182
2.29,0.3581166159483703
2.3,0.35761577624292673
2.31,0.35828973918329404
2.32,0.3575575105065952
2.33,0.36141968555055903
2.34,0.3584561825501403
2.35,0.35908322350087923
2.36,0.3585633992137582
2.37,0.3589960583285017
2.38,0.3625234224114619
2.39,0.36592266689860525
2.4,0.3658291964711308
2.41,0.3674262657722773
2.42,0.3700852346710538
2.43,0.37002774488770707
2.44,0.3695236601559758
2.45,0.36998852945979793
2.46,0.3669698604669758
2.47,0.36685108076000594
2.48,0.36900848829799343
2.49,0.3641870440422095
2.5,0.36262639728770707
2.51,0.3627943347946391
2.52,0.363698235492568
2.53,0.3642700450417651
2.54,0.36558533477476507
2.55,0.3669632890809093
2.56,0.36888917153404727
2.57,0.36819616131301636
2.58,0.3691132798998406
2.59,0.36996467613934886
2.6,0.37034345188793727
2.61,0.3711468844094577
2.62,0.3687146363623872
2.63,0.36804389901988627
2.64,0.36712124604895274
2.65,0.3678652799229733
2.66,0.3667891990529189
2.67,0.3686285548631238
2.68,0.36521554934558603
2.69,0.3655294354790617
2.7,0.3658786320777523
2.71,0.36229855892366414
2.72,0.361417567414669
2.73,0.36075799786071605
2.74,0.3602276491967683
2.75,0.35813539726777033
2.76,0.3549119050345703
2.77,0.35389112680175144
2.78,0.35616517541582254
2.79,0.3579647641225656
2.8,0.36046872519235823
2.81,0.36063469122052805
2.82,0.3611192919142378
2.83,0.35621726832209216
2.84,0.3585995206991665
2.85,0.35635578520657046
2.86,0.3541963815587866
2.87,0.3536516929350415
2.88,0.3526000587166926
2.89,0.350768524393994
2.9,0.35096330823460686
2.91,0.34942371591338683
2.92,0.34795025536002494
2.93,0.3463779034964862
2.94,0.34474378336654926
2.95,0.343146928222429
2.96,0.3469781047365275
2.97,0.34640883293482
2.98,0.3452428325747799
2.99,0.3484159836990584
3.0,0.3502730536375874
3.01,0.35193728298836585
3.02,0.350233880534977
3.03,0.3504411216852211
3.04,0.3485454751458996
3.05,0.34532172713361153
3.06,0.34611448228970637
3.07,0.3482674295561923
3.08,0.3469593838361308
3.09,0.3480771625110466
3.1,0.34880476381299724
3.11,0.35163245316420444
3.12,0.3546263651374494
3.13,0.3558207398182618
3.14,0.35772882990233046
3.15,0.35804866283158004
3.16,0.36097913237287305
3.17,0.3584358521005395
3.18,0.360297907474185
3.19,0.36084268927077573
3.2,0.3616564492262125
3.21,0.36725803024621245
3.22,0.36684916034664083
3.23,0.36604807197667577
3.24,0.3663599362615016
3.25,0.3624301008715855
3.26,0.36728747900891356
3.27,0.36710584862674817
3.28,0.3665439927089108
3.29,0.3661165896459351
3.3,0.364220316034264
3.31,0.36327942491303783
3.32,0.3654270635260553
3.33,0.3708333413641179
3.34,0.37159433219375826
3.35,0.37448906003158206
3.36,0.37979177970618366
3.37,0.378016878167045
3.38,0.37093970704217133
3.39,0.3696676588034648
3.4,0.37134209294537796
3.41,0.37316532762307575
3.42,0.371642680356475
3.43,0.37278323935173696
3.44,0.373426867704334
3.45,0.37569916351890453
3.46,0.3712838963683477
3.47,0.3710246222818012
3.48,0.3691539987528152
3.49,0.3696828935465096
3.5,0.3665650646250623
3.51,0.3650875339301442
3.52,0.3644461502321503
3.53,0.3637236650837813
3.54,0.3637521360234361
3.55,0.3639358466554923
3.56,0.36304573911712384
3.57,0.36544967836622894
3.58,0.3657653712371652
3.59,0.36333803505360923
3.6,0.3605506408155714
3.61,0.3574005798760032
3.62,0.3579643499008971
3.63,0.3556599117344661
3.64,0.35386467918616415
3.65,0.355711692098674
3.66,0.3541354528689569
3.67,0.3499314397097653
3.68,0.3503078063821117
3.69,0.34875081945538006
3.7,0.34886334394295665
3.71,0.3436396024092688
3.72,0.34407309198789243
3.73,0.342989766804228
3.74,0.34330544593761186
3.75,0.3464607851540329
3.76,0.342024357060104
3.77,0.34200240170802704
3.78,0.34634344472178186
3.79,0.3440707085756192
3.8,0.3428821754689676
3.81,0.3437142960984825
3.82,0.33749443757009184
3.83,0.33454510683554595
3.84,0.33527223526346217
3.85,0.33209527764794977
3.86,0.3288408209795564
3.87,0.3296009489659416
3.88,0.3403523182208157
3.89,0.34034718016352816
3.9,0.33677756912100526
3.91,0.33416512922073205
3.92,0.33440868074443175
3.93,0.33105721415248135
3.94,0.3297890163530801
3.95,0.32801256936166734
3.96,0.32832166073415503
3.97,0.32550217742763193
3.98,0.32833285701997067
3.99,0.32645516158689647
4.0,0.32675501667989343
4.01,0.325077377814982
4.02,0.327989278721545
4.03,0.32986475734880316
4.04,0.3284487323965206
4.05,0.33126357447900107
4.06,0.3327909461791329
4.07,0.33205891495054757
4.08,0.3365934566379684
4.09,0.33538851770569067
4.1,0.3397432318355669
4.11,0.3385361310260064
4.12,0.33701995381184285
4.13,0.33765244091527724
4.14,0.34156653029519796
4.15,0.3372752368073027
4.16,0.33728377108138236
4.17,0.334933642468157
4.18,0.33452917923186126
4.19,0.3366485351838307
4.2,0.33762642313754354
4.21,0.33971052489777487
4.22,0.34355703427534195
4.23,0.34777764545041445
4.24,0.3461690983471558
4.25,0.3459361108959693
4.26,0.3485571549112439
4.27,0.3440302444951003
4.28,0.34017167926836006
4.29,0.3438694910473071
4.3,0.34300408861804943
4.31,0.3440954011834703
4.32,0.3505402025913041
4.33,0.35290268768014754
4.34,0.3498838841294465
4.35,0.3556910907980394
4.36,0.35920721800298167
4.37,0.35768686639193753
4.38,0.3583507666152565
4.39,0.3614437941318614
4.4,0.3647560291433243
4.41,0.36611466340814636
4.42,0.3678476991055179
4.43,0.37209474751590865
4.44,0.37439260949468134
4.45,0.37548409376638137
4.46,0.3794999202419549
4.47,0.37781269589261596
4.48,0.3734909433915101
4.49,0.37878875364839815
4.5,0.381957425287175
4.51,0.38869629152181123
4.52,0.3800473171302448
4.53,0.3782730881461295
4.54,0.38036030383375397
4.55,0.38058611261489184
4.56,0.3789090520482267
4.57,0.3761283471788311
4.58,0.3683025681980957
4.59,0.36580812096970977
4.6,0.36594407821306596
4.61,0.36338396316921756
4.62,0.36684505158837827
4.63,0.3652092165209448
4.64,0.36322530265568065
4.65,0.36368300548898685
4.66,0.36368150245411346
4.67,0.37690763089931706
4.68,0.38025673894730744
4.69,0.38045211114462446
4.7,0.3716265061384306
4.71,0.37307050676894915
4.72,0.3699768340892277
4.73,0.36882952387639917
4.74,0.37065971380749246
4.75,0.3635162113068829
4.76,0.36713811029170224
4.77,0.37499922823459064
4.78,0.37565461520493115
4.79,0.37543839696044845
4.8,0.3731532001332608
4.81,0.3616572340780905
4.82,0.3601214298335177
4.83,0.3563131732118518
4.84,0.357224992085989
4.85,0.3510117523895211
4.86,0.3447585785058799
4.87,0.3475889027415697
4.88,0.34775955260746194
4.89,0.34646450677635743
4.9,0.3416856495944311
4.91,0.34458813171418257
4.92,0.3463346816518117
4.93,0.343077573240926
4.94,0.34569013256550685
4.95,0.34605065789769673
4.96,0.3457251848518207
4.97,0.3540156438421154
4.98,0.3606661702813477
4.99,0.3593975304921004
5.0,0.3529119015464152
5.01,0.3469269575303982
5.02,0.3555277476845641
5.03,0.35702732337731136
5.04,0.3579143047570093
5.05,0.3566396243584834
5.06,0.35670560126249745
5.07,0.3528361464766908
5.08,0.3520080969009048
5.09,0.35394279281430135
5.1,0.3491336348857271
5.11,0.35536044694730723
5.12,0.3507265113610364
5.13,0.34776055262687955
5.14,0.3454690643349813
5.15,0.34415019244202266
5.16,0.34630724671553476
5.17,0.3410313553355959
5.18,0.34006417633998776
5.19,0.34111892936766813
5.2,0.3487594194317858
5.21,0.35122793978238065
5.22,0.354791502124253
5.23,0.3550661410544208
5.24,0.35175141240058966
5.25,0.3588174026609114
5.26,0.3608391974488758
5.27,0.358496690372917
5.28,0.36013711175961266
5.29,0.34943630590624447
5.3,0.35221034009323654
5.31,0.36415579799084025
5.32,0.36895040002731483
5.33,0.3703450838484187
5.34,0.3745854057574327
5.35,0.3801741999843528
5.36,0.3892192765532094
5.37,0.38861066388742393
5.38,0.3844970932414598
5.39,0.3848204629145197
5.4,0.39181365998143186
5.41,0.38808643574121565
5.42,0.3825308294599795
5.43,0.38355717493406394
5.44,0.3773986910626396
5.45,0.36889737607217715
5.46,0.36310940849030726
5.47,0.3619656042040992
5.48,0.35660171922921524
5.49,0.3554358460725342
5.5,0.36671602454710683
5.51,0.3698908511567764
5.52,0.3707370480055783
5.53,0.3648583270963795
5.54,0.36431028776184954
5.55,0.36321694792918285
5.56,0.3711457449182057
5.57,0.38154916196269556
5.58,0.3856724688033339
5.59,0.3909692100024616
5.6,0.399786158489174
5.61,0.39777117016807556
5.62,0.39528426528705485
5.63,0.39752462685552276
5.64,0.4018714732301059
5.65,0.4124030030887423
5.66,0.40909892882157395
5.67,0.41443840757321865
5.68,0.4124569855174634
5.69,0.4135579118323759
5.7,0.41829257486970495
5.71,0.4137906736136674
5.72,0.40690804606044756
5.73,0.40661549433318456
5.74,0.41200500800245277
5.75,0.4051343331385757
5.76,0.40625837858617697
5.77,0.4052554060880367
5.78,0.4055397132528644
5.79,0.42067369847222674
5.8,0.42039013552154486
5.81,0.4236772664583977
5.82,0.4225073198783721
5.83,0.4226932594604491
5.84,0.4231913169206675
5.85,0.4188211348493551
5.86,0.415219102229473
5.87,0.41298544321598746
5.88,0.4264385656501251
5.89,0.42472153188579614
5.9,0.4176489605780203
5.91,0.41694267976760696
5.92,0.42120789161061445
5.93,0.4220721388052929
5.94,0.42006874349874757
5.95,0.4240454328684086
5.96,0.4286163436604119
5.97,0.42500837765098987
5.98,0.42892354478516415
5.99,0.4349354880557881
6.0,0.43630792567947546
6.01,0.43251393650874687
6.02,0.4330792416369231
6.03,0.43552757227595607
6.04,0.4395702921473036
6.05,0.4422563235873911
6.06,0.4384084397841672
6.07,0.43412494894438325
6.08,0.43660185554884196
6.09,0.43725405903203846
6.1,0.44189326347035024
6.11,0.43293577704877995
6.12,0.4371653613231205
6.13,0.43997145945012245
6.14,0.4368164424853927
6.15,0.4334125648883344
6.16,0.43080108434826564
6.17,0.42204784526266725
6.18,0.4241528939523029
6.19,0.42157639120418916
6.2,0.4249423182953766
6.21,0.43151718355676283
6.22,0.42740180601697053
6.23,0.42602456113752457
6.24,0.43454770569542156
6.25,0.4480785913661179
6.26,0.4370568055621416
6.27,0.4365743184152724
6.28,0.43748519071092407
6.29,0.44183069209934855
6.3,0.4426668385917089
6.31,0.43494890355441373
6.32,0.4385817082482755
6.33,0.4454276455056965
6.34,0.43595845643822023
6.35,0.44396762571842036
6.36,0.4448919373626381
6.37,0.44418092215308463
6.38,0.4252034704414076
6.39,0.4203400583124532
6.4,0.42727119731032503
6.41,0.43140538090848723
6.42,0.42834469663809316
6.43,0.4249523932293907
6.44,0.42598389602217995
6.45,0.42542897688237313
6.46,0.4255342255563954
6.47,0.42763742548489886
6.48,0.4243349290966243
6.49,0.4195482029301053
6.5,0.418856020581016
6.51,0.41225249520636886
6.52,0.40461223822599307
6.53,0.41030976750943376
6.54,0.39789495625835103
6.55,0.3936111861839411
6.56,0.3948660627869766
6.57,0.3957676605696126
6.58,0.38391306839792516
6.59,0.38433509852228454
6.6,0.38016338754617
6.61,0.3900722925963896
6.62,0.3868790252742302
6.63,0.38682174811911435
6.64,0.3913963880105617
6.65,0.38871033913386593
6.66,0.3901206024813173
6.67,0.3921382893666968
6.68,0.3850515704444153
6.69,0.3751653497748833
6.7,0.3713588201800204
6.71,0.36715007678300393
6.72,0.3629683287873406
6.73,0.3614253052810411
6.74,0.34379837880988995
6.75,0.33094785204552446
6.76,0.33597613708122237
6.77,0.3337429603315303
6.78,0.330573091055888
6.79,0.32778714793491404
6.8,0.32536047656836997
6.81,0.3359850223019827
6.82,0.33213792458795505
6.83,0.32010690714225
6.84,0.321908935413739
6.85,0.31790543946533006
6.86,0.31740087597091127
6.87,0.32055014441145385
6.88,0.32661853446459144
6.89,0.3271538934207555
6.9,0.3262069774140307
6.91,0.32139071403023267
6.92,0.3268280670758585
6.93,0.3288830067251094
6.94,0.3282057635007724
6.95,0.33803866141013256
6.96,0.34345324376707165
6.97,0.34876113360798144
6.98,0.35407250149364045
6.99,0.34873130670023045
7.0,0.33997763623895544
7.01,0.3475574953033942
7.02,0.35438684709268536
7.03,0.35367433966803125
7.04,0.3609928110590997
7.05,0.36574986956967964
7.06,0.35787319395261596
7.07,0.35748877149427705
7.08,0.369615969115259
7.09,0.37468910191309635
7.1,0.3720059331641131
7.11,0.3725007300077382
7.12,0.37609072767179375
7.13,0.37836217624125124
7.14,0.37487716828455736
7.15,0.3758349831105881
7.16,0.37129819977837897
7.17,0.3685111692460825
7.18,0.3680451422915354
7.19,0.3738895966738372
7.2,0.37354070129179523
7.21,0.38890794761490416
7.22,0.3979937918810745
7.23,0.39115053029871794
7.24,0.39798917920769306
7.25,0.40808329981123037
7.26,0.4073386020357405
7.27,0.4101597877599356
7.28,0.3893146787787464
7.29,0.3901047735106887
7.3,0.39470325593406663
7.31,0.3879822372730617
7.32,0.38467717494030124
7.33,0.3944437112727262
7.34,0.3893453349853407
7.35,0.3912325572623623
7.36,0.39505993457296323
7.37,0.3851659265528445
7.38,0.3695928113261241
7.39,0.3669469744954071
7.4,0.3843123695845049
7.41,0.3853419586211488
7.42,0.38100752566687984
7.43,0.3816395649392208
7.44,0.37452233695299353
7.45,0.3703122121103904
7.46,0.36196568692843156
7.47,0.34805550879129715
7.48,0.33325425808823556
7.49,0.32031786003050144
7.5,0.3232881283916291
7.51,0.32351732654632925
7.52,0.32147145244666603
7.53,0.3177404201999842
7.54,0.31602443503805056
7.55,0.31128963871886056
7.56,0.31345801141708657
7.57,0.3111734850216693
7.58,0.3047743023249038
7.59,0.2983791628945307
7.6,0.3016448370193937
7.61,0.2973082786854415
7.62,0.2939729077429214
7.63,0.28835683412726126
7.64,0.28724050436954346
7.65,0.2859572897982742
7.66,0.309945782865229
7.67,0.31126644440144746
7.68,0.3166869142560865
7.69,0.30664880799968813
7.7,0.3003651692267603
7.71,0.2849179975486215
7.72,0.2917655246161708
7.73,0.29853799291267374
7.74,0.3054095393520718
7.75,0.31612161768255365
7.76,0.3173143761274265
7.77,0.3159603548793555
7.78,0.32391935121637483
7.79,0.321055092300949
7.8,0.31378519895496515
7.81,0.3299029686718423
7.82,0.3299029686718423
7.83,0.3285233749594161
7.84,0.3463855609080389
7.85,0.33940001615664395
7.86,0.3393118424450019
7.87,0.3417490365389605
7.88,0.3521750364182877
7.89,0.3601487743045689
7.9,0.34286581754123
7.91,0.3258455011113943
7.92,0.3233735458666434
7.93,0.3264051985344623
7.94,0.33859471804013863
7.95,0.32864490748987646
7.96,0.3275921772365151
7.97,0.3409010132297785
7.98,0.34786024790433917
7.99,0.36909898485528325
8.0,0.36727027714653077
8.01,0.3663569257558655
8.02,0.3665753354613059
8.03,0.3647410696116811
8.04,0.3647410696116811
8.05,0.36996987737561826
8.06,0.3717433140875013
8.07,0.36512151499106477
8.08,0.36512151499106477
8.09,0.3725537676950318
8.1,0.36406429970943066
8.11,0.36406429970943066
8.12,0.36833528037886704
8.13,0.37745163888146827
8.14,0.3817247991459488
8.15,0.39057989307332724
8.16,0.3588781080771733
8.17,0.36189882077508795
8.18,0.3636751227566215
8.19,0.3845992857315742
8.2,0.3884164823771668
8.21,0.38337010876695915
8.22,0.37713362420663976
8.23,0.39433568490499155
8.24,0.3908342738899563
8.25,0.38360170076721684
8.26,0.37701824604763273
8.27,0.3628130875003505
8.28,0.37172357445387283
8.29,0.37604482642123493
8.3,0.36334810908919196
8.31,0.33616665976205434
8.32,0.3231108264477949
8.33,0.3219585910962146
8.34,0.30409890714909427
8.35,0.30409890714909427
8.36,0.3006203289209303
8.37,0.3007990953321451
8.38,0.3051588629647891
8.39,0.3011885233031155
8.4,0.2917829424229035
8.41,0.33554692020175564
8.42,0.3430427334071998
8.43,0.3374497365778066
8.44,0.32283499834491736
8.45,0.3202639673808341
8.46,0.32216975014789473
8.47,0.32920102446817695
8.48,0.34110514216614596
8.49,0.34110514216614596
8.5,0.3508652109780485
8.51,0.3519788417272931
8.52,0.3418526807441012
8.53,0.3449799030566502
8.54,0.34001249817677015
8.55,0.35190024773418654
8.56,0.3689290401945676
8.57,0.38358239939510236
8.58,0.38358239939510236
8.59,0.3529891122537734
8.6,0.35939919174682555
8.61,0.3600183149127111
8.62,0.34957117521703446
8.63,0.3369075034238085
8.64,0.3369075034238085
8.65,0.34530693189163314
8.66,0.3491908717581758
8.67,0.3491908717581758
8.68,0.3380628025141311
8.69,0.3287449514985992
8.7,0.3272039552212087
8.71,0.34227420427335753
8.72,0.34894813837495015
8.73,0.3298168961821259
8.74,0.33302237710733273
8.75,0.31754520548091913
8.76,0.3268594382287023
8.77,0.33609823968292263
8.78,0.34150536423214156
8.79,0.34672972302973787
8.8,0.3631310662997016
8.81,0.3696993356468407
8.82,0.3787919247129981
8.83,0.3787919247129981
8.84,0.37386280870954747
8.85,0.37645372122750753
8.86,0.3669060079777731
8.87,0.3644178240995187
8.88,0.3609295915240789
8.89,0.3609295915240789
8.9,0.35682975634696296
8.91,0.3490848757989338
8.92,0.34839584528295636
8.93,0.34839584528295636
8.94,0.37287148873953796
8.95,0.38934545281314914
8.96,0.39738139011682744
8.97,0.3800360712022516
8.98,0.36723036428890304
8.99,0.36723036428890304
9.0,0.3729434594755484
9.01,0.36841735821611016
9.02,0.3823289045774863
9.03,0.40067039714204017
9.04,0.41450080125321376
9.05,0.404529873272484
9.06,0.38865891064929226
9.07,0.38160043047422343
9.08,0.4017077707639501
9.09,0.441490022880071
9.1,0.441490022880071
9.11,0.4535439935493816
9.12,0.48843114147682265
9.13,0.4860164034737632
9.14,0.4860164034737632
9.15,0.4679575174992725
9.16,0.4679575174992725
9.17,0.4241314082032631
9.18,0.4472698883320355
9.19,0.4594016662831212
9.2,0.450005351031237
9.21,0.43774287252529726
9.22,0.4193519954807225
9.23,0.4193519954807225
9.24,0.4141522326620564
9.25,0.4209867048746779
9.26,0.40728114375348673
9.27,0.3982154556229282
9.28,0.3982154556229282
9.29,0.38565166172564436
9.3,0.3752682602886501
9.31,0.3752682602886501
9.32,0.38554850866235885
9.33,0.38554850866235885
9.34,0.39375205919719297
9.35,0.3864227616848781
9.36,0.39546112757452834
9.37,0.4028606817394608
9.38,0.3346848305171268
9.39,0.3303966032345449
9.4,0.3490206341937813
9.41,0.33213203743401915
9.42,0.33426364964234345
9.43,0.3475764186764313
9.44,0.33069083181572456
9.45,0.3257128263837465
9.46,0.3047870706929121
9.47,0.29616068502968806
9.48,0.29616068502968806
9.49,0.29616068502968806
9.5,0.28288729977207705
9.51,0.28935729378952363
9.52,0.28935729378952363
9.53,0.22587049721786864
9.54,0.1986039565684251
9.55,0.1986039565684251
9.56,0.23399775298558323
9.57,0.23627886482629046
9.58,0.16463411995929805
9.59,0.16463411995929805
9.6,0.14491549642882265
9.61,0.14491549642882265
9.62,0.1474104455592903
9.63,0.1474104455592903
9.64,0.1474104455592903
9.65,0.1522748691449491
9.66,0.15560245187801489
9.67,0.19549639721403939
9.68,0.2260514383312487
9.69,0.2260514383312487
9.7,0.2260514383312487
9.71,0.2260514383312487
9.72,0.22919410023305567
9.73,0.22919410023305567
9.74,0.2586384029023485
9.75,0.2857619911027801
9.76,0.2857619911027801
9.77,0.2857619911027801
9.78,0.2857619911027801
9.79,0.3124545360194549
9.8,0.3124545360194549
9.81,0.3131458721738576
9.82,0.3131458721738576
9.83,0.3131458721738576
9.84,0.3131458721738576
9.85,0.3131458721738576
9.86,0.36281385872335675
9.87,0.36281385872335675
9.88,0.4740461074865827
9.89,0.4849899810681477
9.9,0.47541981105566544
9.91,0.47925822395710815
9.92,0.47925822395710815
9.93,0.4619940437154041
9.94,0.4619940437154041
9.95,0.4740570387902192
9.96,0.4740570387902192
9.97,0.48602542538032
9.98,0.48602542538032
9.99,0.48602542538032
10.0,0.48602542538032
10.01,0.47377002506087723
10.02,0.3945542763538529
10.03,0.368444688784915
10.04,0.39363698203952374
10.05,0.39363698203952374
10.06,0.36249577703729663
10.07,0.36249577703729663
10.08,0.3502760911942343
10.09,0.3820505307067517
10.1,0.4458229152071606
10.11,0.4458229152071606
10.12,0.4531236184398619
10.13,0.43435370214919927
10.14,0.43435370214919927
10.15,0.43435370214919927
10.16,0.4424353816039834
10.17,0.4424353816039834
10.18,0.41424196839464206
10.19,0.41424196839464206
10.2,0.41424196839464206
10.21,0.41424196839464206
10.22,0.41424196839464206
10.23,0.41424196839464206
10.24,0.39034736096432154
10.25,0.35639320088236776
10.26,0.35817071393593014
10.27,0.35817071393593014
10.28,0.35817071393593014
10.29,0.38558820469427346
10.3,0.38558820469427346
10.31,0.38838548692623365
10.32,0.38838548692623365
10.33,0.38838548692623365
10.34,0.38838548692623365
10.35,0.4138188545555433
10.36,0.38182574516679313
10.37,0.3342337610186036
10.38,0.3342337610186036
10.39,0.32104100751835624
10.4,0.30634088151043537
10.41,0.30634088151043537
10.42,0.30634088151043537
10.43,0.30634088151043537
10.44,0.34105165767995843
10.45,0.34105165767995843
10.46,0.34939034735591773
10.47,0.34939034735591773
10.48,0.34939034735591773
10.49,0.34939034735591773
10.5,0.34939034735591773
10.51,0.37273697920836957
10.52,0.443732504076534
10.53,0.49376854772603795
10.54,0.4708318195367162
10.55,0.4708318195367162
10.56,0.4708318195367162
10.57,0.4708318195367162
10.58,0.4891379942238525
10.59,0.44435145990362784
10.6,0.44435145990362784
10.61,0.44435145990362784
10.62,0.4500587186996946
10.63,0.4744724992121665
10.64,0.4744724992121665
10.65,0.45981315728216665
10.66,0.4723806627599469
10.67,0.4723806627599469
10.68,0.49535415270996674
10.69,0.49289951825605216
10.7,0.49289951825605216
10.71,0.49289951825605216
10.72,0.5136422274728729
10.73,0.5136422274728729
10.74,0.5136422274728729
10.75,0.5136422274728729
10.76,0.5169175888222601
10.77,0.5169175888222601
10.78,0.5169175888222601
10.79,0.4764847009501005
10.8,0.4764847009501005
10.81,0.4947105416016151
10.82,0.48399218022645546
10.83,0.4527214837025104
10.84,0.48564908800936357
10.85,0.47177991306087275
10.86,0.47177991306087275
10.87,0.5347606911628296
10.88,0.5347606911628296
10.89,0.5347606911628296
10.9,0.553600834252703
10.91,0.5627331695043643
10.92,0.5627331695043643
10.93,0.5773778829234244
10.94,0.5906619595844542
10.95,0.5906619595844542
10.96,0.5907862490622383
10.97,0.5907862490622383
10.98,0.6003467638549114
10.99,0.6003467638549114
11.0,0.6086111826804936
11.01,0.5993939845395542
11.02,0.5967364814614335
11.03,0.5967364814614335
11.04,0.5967364814614335
11.05,0.5967364814614335
11.06,0.5967364814614335
11.07,0.611817834971407
11.08,0.595906789663914
11.09,0.595906789663914
11.1,0.595906789663914
11.11,0.595906789663914
11.12,0.5969227605781033
11.13,0.5969227605781033
11.14,0.5969227605781033
11.15,0.5956739878991331
11.16,0.6076553284469677
11.17,0.6076553284469677
11.18,0.5976761340316141
11.19,0.6093214895715559
11.2,0.6093214895715559
11.21,0.6093214895715559
11.22,0.5955324438805099
11.23,0.5777964890351371
11.24,0.5777964890351371
11.25,0.5777964890351371
11.26,0.5777964890351371
11.27,0.5777964890351371
11.28,0.5777964890351371
11.29,0.5888983281574599
11.3,0.5888983281574599
11.31,0.579080573672771
11.32,0.5933023218495684
11.33,0.6427091923535679
11.34,0.5596155203119632
11.35,0.5596155203119632
11.36,0.5192528029533792
11.37,0.5192528029533792
11.38,0.525746842030751
11.39,0.525746842030751
11.4,0.525746842030751
11.41,0.5149095275466556
11.42,0.5149095275466556
11.43,0.493999749863739
11.44,0.4743275213029378
11.45,0.4743275213029378
11.46,0.4685864337218884
11.47,0.4685864337218884
11.48,0.4376065801295233
11.49,0.4376065801295233
11.5,0.43436044415635117
11.51,0.43436044415635117
11.52,0.4124837384208316
11.53,0.4124837384208316
11.54,0.4124837384208316
11.55,0.4285792266139741
11.56,0.4246058682873353
11.57,0.3828941795675278
11.58,0.4005251876574898
11.59,0.41431706218829834
11.6,0.41431706218829834
11.61,0.41431706218829834
11.62,0.41431706218829834
11.63,0.41431706218829834
11.64,0.41431706218829834
11.65,0.43665583459202933
11.66,0.3840969452182808
11.67,0.3840969452182808
11.68,0.3840969452182808
11.69,0.4419889249803169
11.7,0.4419889249803169
11.71,0.4419889249803169
11.72,0.4419889249803169
11.73,0.48761167020403545
11.74,0.48761167020403545
11.75,0.5122124333579775
11.76,0.5122124333579775
11.77,0.5122124333579775
11.78,0.5122124333579775
11.79,0.556605900110223
11.8,0.556605900110223
11.81,0.556605900110223
11.82,0.5838977157549569
11.83,0.5838977157549569
11.84,0.6416933522952176
11.85,0.6416933522952176
11.86,0.7076310072410879
11.87,0.6645766655380086
11.88,0.6837197973253416
11.89,0.6837197973253416
11.9,0.6837197973253416
11.91,0.6546574362369161
11.92,0.6546574362369161
11.93,0.6546574362369161
11.94,0.672298472760022
11.95,0.6471040504465094
11.96,0.6396176868113955
11.97,0.6396176868113955
11.98,0.6396176868113955
11.99,0.6396176868113955
12.0,0.6471781476819229
12.01,0.6471781476819229
12.02,0.6471781476819229
12.03,0.6507938308969596
12.04,0.6352375000349034
12.05,0.634312487399283
12.06,0.6291036247114808
12.07,0.6291036247114808
12.08,0.6291036247114808
12.09,0.6322720138181055
12.1,0.6340741915217021
12.11,0.6340741915217021
12.12,0.6340741915217021
12.13,0.636773776701844
12.14,0.636773776701844
12.15,0.5903800769722134
12.16,0.5618951612062273
12.17,0.5723539746915653
12.18,0.5695744955865768
12.19,0.5541512509627387
12.2,0.5541512509627387
12.21,0.5541512509627387
12.22,0.5541512509627387
12.23,0.5465160127805324
12.24,0.5465160127805324
12.25,0.5338851248665955
12.26,0.5198401987301869
12.27,0.5198401987301869
12.28,0.5198401987301869
12.29,0.4862713192034656
12.3,0.4862713192034656
12.31,0.4862713192034656
12.32,0.4526826414882697
12.33,0.4363619039228956
12.34,0.43811813925602505
12.35,0.43811813925602505
12.36,0.43811813925602505
12.37,0.4745577869569508
12.38,0.45254458678403037
12.39,0.45254458678403037
12.4,0.45254458678403037
12.41,0.4528216940303514
12.42,0.4528216940303514
12.43,0.4528216940303514
12.44,0.42267655268216536
12.45,0.43440715296717947
12.46,0.4290198649261322
12.47,0.4290198649261322
12.48,0.4290198649261322
12.49,0.4290198649261322
12.5,0.4290198649261322
12.51,0.4290198649261322
12.52,0.4413240342780522
12.53,0.42136879293048696
12.54,0.4321660420229813
12.55,0.4321660420229813
12.56,0.4639060789472094
12.57,0.47428474147644345
12.58,0.47428474147644345
12.59,0.47428474147644345
12.6,0.4613654438545916
12.61,0.4613654438545916
12.62,0.4613654438545916
12.63,0.44339491808241654
12.64,0.44339491808241654
12.65,0.5013142335863435
12.66,0.5238982103461091
12.67,0.4959716334662319
12.68,0.50497043583622
12.69,0.5430077774558043
12.7,0.5430077774558043
12.71,0.5430077774558043
12.72,0.5430077774558043
12.73,0.5726549372428341
12.74,0.5726549372428341
12.75,0.5726549372428341
12.76,0.5963306038965233
12.77,0.5930315027727919
12.78,0.5930315027727919
12.79,0.6020691848498424
12.8,0.6020691848498424
12.81,0.6020691848498424
12.82,0.6020691848498424
12.83,0.6358921822625777
12.84,0.6701114630766317
12.85,0.6701114630766317
12.86,0.6495790736154895
12.87,0.6266298329318467
12.88,0.6266298329318467
12.89,0.6266298329318467
12.9,0.6266298329318467
12.91,0.6698162471671641
12.92,0.6698162471671641
12.93,0.6219277266283706
12.94,0.5850002107234559
12.95,0.5571945179088846
12.96,0.5571945179088846
12.97,0.5169375964152146
12.98,0.5169375964152146
12.99,0.5169375964152146
13.0,0.5169375964152146
13.01,0.5169375964152146
13.02,0.5094544456680619
13.03,0.4816837378170065
13.04,0.4816837378170065
13.05,0.4816837378170065
13.06,0.4561480781791753
13.07,0.4464506067944655
13.08,0.4464506067944655
13.09,0.42274969457706024
13.1,0.42274969457706024
13.11,0.42274969457706024
13.12,0.4116923636794972
13.13,0.3969197365124141
13.14,0.3969197365124141
13.15,0.3969197365124141
13.16,0.3969197365124141
13.17,0.38342734359569114
13.18,0.38342734359569114
13.19,0.3356977660521996
13.2,0.3356977660521996
13.21,0.3356977660521996
13.22,0.3356977660521996
13.23,0.25959921750891884
13.24,0.25959921750891884
13.25,0.25959921750891884
13.26,0.25959921750891884
13.27,0.2345119918418728
13.28,0.2345119918418728
13.29,0.1697074522858345
13.3,0.2021957442374097
13.31,0.2021957442374097
13.32,0.1960512861250976
13.33,0.1960512861250976
13.34,0.1960512861250976
13.35,0.1882825164585649
13.36,0.17118581370510322
13.37,0.17118581370510322
13.38,0.17118581370510322
13.39,0.18997717850100837
13.4,0.18997717850100837
13.41,0.20189736773692066
13.42,0.20189736773692066
13.43,0.18285865729775336
13.44,0.19178956543930767
13.45,0.20142823238974011
13.46,0.20142823238974011
13.47,0.22458866150128462
13.48,0.22458866150128462
13.49,0.22458866150128462
13.5,0.22458866150128462
13.51,0.22458866150128462
13.52,0.22458866150128462
13.53,0.24490890184638447
13.54,0.24490890184638447
13.55,0.24490890184638447
13.56,0.24490890184638447
13.57,0.24490890184638447
13.58,0.2184472083748506
13.59,0.23055630765942312
13.6,0.23055630765942312
13.61,0.23055630765942312
13.62,0.1878072619016714
13.63,0.19668469040169995
13.64,0.19668469040169995
13.65,0.19668469040169995
13.66,0.19668469040169995
13.67,0.19668469040169995
13.68,0.19668469040169995
13.69,0.1759254039790478
13.7,0.16184909989115848
13.71,0.13829341355283062
13.72,0.13376100997065454
13.73,0.13376100997065454
13.74,0.12241231867738472
13.75,0.12241231867738472
13.76,0.12241231867738472
13.77,0.11389634295861915
13.78,0.11389634295861915
13.79,0.11171352416457922
13.8,0.07508274217778249
13.81,0.07508274217778249
13.82,0.06926406764641878
13.83,0.06713419667775855
13.84,0.06713419667775855
13.85,0.05932251499231867
13.86,0.05932251499231867
13.87,0.05932251499231867
13.88,0.06509878008449778
13.89,0.032224092804785026
13.9,0.032224092804785026
13.91,0.015847372838206773
13.92,0.015809330897673647
13.93,0.017211615493331885
13.94,0.017211615493331885
13.95,0.017211615493331885
13.96,0.017211615493331885
13.97,0.017211615493331885
13.98,0.017211615493331885
13.99,0.017211615493331885
14.0,0.017211615493331885
14.01,0.017211615493331885
14.02,0.017211615493331885
14.03,0.017211615493331885
14.04,0.017211615493331885
14.05,0.017211615493331885
14.06,0.017211615493331885
14.07,0.015430536221379512
14.08,0.018452633031880883
14.09,0.018452633031880883
14.1,0.018452633031880883
14.11,0.018452633031880883
14.12,0.02321060896903507
14.13,0.02321060896903507
14.14,0.02321060896903507
14.15,0.02321060896903507
14.16,0.02321060896903507
14.17,0.02321060896903507
14.18,0.02321060896903507
14.19,0.025796470549822162
14.2,0.028984203151612823
14.21,0.03851813748433405
14.22,0.0374871051896215
14.23,0.0374871051896215
14.24,0.028598849978064823
14.25,0.028598849978064823
14.26,0.022321878612550583
14.27,0.02628106724051572
14.28,0.02628106724051572
14.29,0.02628106724051572
14.3,0.012016688246283982
14.31,0.012016688246283982
14.32,0.012016688246283982
14.33,0.009127786146063148
14.34,0.009127786146063148
14.35,0.009127786146063148
14.36,0.009127786146063148
14.37,0.009127786146063148
14.38,0.0042723192056978
14.39,0.006590497033624802
14.4,0.006590497033624802
14.41,0.006590497033624802
14.42,0.004766456491972539
14.43,0.00015005843772350946
14.44,0.00013937266081757134
14.45,0.00012001639520658717
14.46,0.00012001639520658717
14.47,0.00012001639520658717
14.48,0.00010784639857493082
14.49,0.00010784639857493082
14.5,0.00010784639857493082
14.51,0.00010784639857493082
14.52,9.673818707046083e-05
14.53,9.673818707046083e-05
14.54,9.673818707046083e-05
14.55,9.673818707046083e-05
14.56,9.673818707046083e-05
14.57,7.962721630710027e-05
14.58,7.962721630710027e-05
14.59,7.962721630710027e-05
14.6,7.962721630710027e-05
14.61,7.962721630710027e-05
14.62,7.962721630710027e-05
14.63,7.962721630710027e-05
14.64,7.962721630710027e-05
14.65,7.962721630710027e-05
14.66,7.962721630710027e-05
14.67,7.962721630710027e-05
14.68,7.962721630710027e-05
14.69,7.962721630710027e-05
14.7,7.962721630710027e-05
14.71,7.962721630710027e-05
14.72,6.158920029152125e-05
14.73,6.158920029152125e-05
14.74,4.519225332137274e-05
14.75,4.519225332137274e-05
14.76,5.361107509597069e-05
14.77,5.361107509597069e-05
14.78,5.361107509597069e-05
14.79,5.361107509597069e-05
14.8,5.361107509597069e-05
14.81,5.361107509597069e-05
14.82,5.361107509597069e-05
14.83,5.361107509597069e-05
14.84,5.361107509597069e-05
14.85,5.361107509597069e-05
14.86,5.361107509597069e-05
14.87,5.361107509597069e-05
14.88,5.361107509597069e-05
14.89,5.361107509597069e-05
14.9,5.361107509597069e-05
14.91,5.361107509597069e-05
14.92,5.361107509597069e-05
14.93,5.361107509597069e-05
14.94,3.588998759701678e-05
14.95,4.001945155743859e-05
14.96,4.001945155743859e-05
14.97,4.001945155743859e-05
14.98,2.5912106135986734e-05
14.99,2.5912106135986734e-05
15.0,2.5912106135986734e-05
15.01,2.5912106135986734e-05
15.02,0.0
15.03,0.0
15.04,0.0
15.05,0.0
15.06,0.0
15.07,0.0
15.08,0.0
15.09,0.0
15.1,0.0
15.11,0.0
15.12,0.0
15.13,0.0
15.14,0.0
15.15,0.0
15.16,0.0
15.17,0.0
15.18,0.0
15.19,0.0
15.2,0.0
15.21,0.0
15.22,0.0
15.23,0.0
15.24,0.0
15.25,0.0
15.26,0.0
15.27,0.0
15.28,0.0
15.29,0.0
15.3,0.0
15.31,0.0
15.32,0.0
15.33,0.0
15.34,0.0
15.35,0.0
15.36,0.0
15.37,0.0
15.38,0.0
15.39,0.0
15.4,0.0
15.41,0.0
15.42,0.0
15.43,0.0
15.44,0.0
15.45,0.0
15.46,0.0
15.47,0.0
15.48,0.0
15.49,0.0
15.5,0.0
15.51,0.0
15.52,0.0
15.53,0.0
15.54,0.0
15.55,0.0
15.56,0.0
15.57,0.0
15.58,0.0
15.59,0.0
15.6,0.0
15.61,0.0
15.62,0.0
15.63,0.0
15.64,0.0
15.65,0.0
15.66,0.0
15.67,0.0
15.68,0.0
15.69,0.0
15.7,0.0
15.71,0.0
15.72,0.0
15.73,0.0
15.74,0.0
15.75,0.0
15.76,0.0
15.77,0.0
15.78,0.0
15.79,0.0
15.8,0.0
15.81,0.0
15.82,0.0
15.83,0.0
15.84,0.0
15.85,0.0
15.86,0.0
15.87,0.0
15.88,0.0
15.89,0.0
15.9,0.0
15.91,0.0
15.92,0.0
15.93,0.0
15.94,0.0
15.95,0.0
15.96,0.0
15.97,0.0
15.98,0.0
15.99,0.0
16.0,0.0
16.01,0.0
16.02,0.0
16.03,0.0
16.04,0.0
16.05,0.0
16.06,0.0
16.07,0.0
16.08,0.0
16.09,0.0
16.1,0.0
16.11,0.0
16.12,0.0
16.13,0.0
16.14,0.0
16.15,0.0
16.16,0.0
16.17,0.0
16.18,0.0
16.19,0.0
16.2,0.0
16.21,0.0
16.22,0.0
16.23,0.0
16.24,0.0
16.25,0.0
16.26,0.0
16.27,0.0
16.28,0.0
16.29,0.0
16.3,0.0
16.31,0.0
16.32,0.0
16.33,0.0
16.34,0.0
16.35,0.0
16.36,0.0
16.37,0.0
16.38,0.0
16.39,0.0
16.4,0.0
16.41,0.0
16.42,0.0
16.43,0.0
16.44,0.0
16.45,0.0
16.46,0.0
16.47,0.0
16.48,0.0
16.49,0.0
16.5,0.0
16.51,0.0
16.52,0.0
16.53,0.0
16.54,0.0
16.55,0.0
16.56,0.0
16.57,0.0
16.58,0.0
16.59,0.0
16.6,0.0
16.61,0.0
16.62,0.0
16.63,0.0
16.64,0.0
16.65,0.0
16.66,0.0
16.67,0.0
16.68,0.0
16.69,0.0
16.7,0.0
16.71,0.0
16.72,0.0
16.73,0.0
16.74,0.0
16.75,0.0
16.76,0.0
16.77,0.0
16.78,0.0
16.79,0.0
16.8,0.0
16.81,0.0
16.82,0.0
16.83,0.0
16.84,0.0
16.85,0.0
16.86,0.0
16.87,0.0
16.88,0.0
16.89,0.0
16.9,0.0
16.91,0.0
16.92,0.0
16.93,0.0
16.94,0.0
16.95,0.0
16.96,0.0
16.97,0.0
16.98,0.0
16.99,0.0
17.0,0.0
17.01,0.0
17.02,0.0
17.03,0.0
17.04,0.0
17.05,0.0
17.06,0.0
17.07,0.0
17.08,0.0
17.09,0.0
17.1,0.0
17.11,0.0
17.12,0.0
17.13,0.0
17.14,0.0
17.15,0.0
17.16,0.0
17.17,0.0
17.18,0.0
17.19,0.0
17.2,0.0
17.21,0.0
17.22,0.0
17.23,0.0
17.24,0.0
17.25,0.0
17.26,0.0
17.27,0.0
17.28,0.0
17.29,0.0
17.3,0.0
17.31,0.0
17.32,0.0
17.33,0.0
17.34,0.0
17.35,0.0
17.36,0.0
17.37,0.0
17.38,0.0
17.39,0.0
17.4,0.0
17.41,0.0
17.42,0.0
17.43,0.0
17.44,0.0
17.45,0.0
17.46,0.0
17.47,0.0
17.48,0.0
17.49,0.0
17.5,0.0
17.51,0.0
17.52,0.0
17.53,0.0
17.54,0.0
17.55,0.0
17.56,0.0
17.57,0.0
17.58,0.0
17.59,0.0
17.6,0.0
17.61,0.0
17.62,0.0
17.63,0.0
17.64,0.0
17.65,0.0
17.66,0.0
17.67,0.0
17.68,0.0
17.69,0.0
17.7,0.0
17.71,0.0
17.72,0.0
17.73,0.0
17.74,0.0
17.75,0.0
17.76,0.0
17.77,0.0
17.78,0.0
17.79,0.0
17.8,0.0
17.81,0.0
17.82,0.0
17.83,0.0
17.84,0.0
17.85,0.0
17.86,0.0
17.87,0.0
17.88,0.0
17.89,0.0
17.9,0.0
17.91,0.0
17.92,0.0
17.93,0.0
17.94,0.0
17.95,0.0
17.96,0.0
17.97,0.0
17.98,0.0
17.99,0.0
18.0,0.0
18.01,0.0
18.02,0.0
18.03,0.0
18.04,0.0
18.05,0.0
18.06,0.0
18.07,0.0
18.08,0.0
18.09,0.0
18.1,0.0
18.11,0.0
18.12,0.0
18.13,0.0
18.14,0.0
18.15,0.0
18.16,0.0
18.17,0.0
18.18,0.0
18.19,0.0
18.2,0.0
18.21,0.0
18.22,0.0
18.23,0.0
18.24,0.0
18.25,0.0
18.26,0.0
18.27,0.0
18.28,0.0
18.29,0.0
18.3,0.0
18.31,0.0
18.32,0.0
18.33,0.0
18.34,0.0
18.35,0.0
18.36,0.0
18.37,0.0
18.38,0.0
18.39,0.0
18.4,0.0
18.41,0.0
18.42,0.0
18.43,0.0
18.44,0.0
18.45,0.0
18.46,0.0
18.47,0.0
18.48,0.0
18.49,0.0
18.5,0.0
18.51,0.0
18.52,0.0
18.53,0.0
18.54,0.0
18.55,0.0
18.56,0.0
18.57,0.0
18.58,0.0
18.59,0.0
18.6,0.0
18.61,0.0
18.62,0.0
18.63,0.0
18.64,0.0
18.65,0.0
18.66,0.0
18.67,0.0
18.68,0.0
18.69,0.0
18.7,0.0
18.71,0.0
18.72,0.0
18.73,0.0
18.74,0.0
18.75,0.0
18.76,0.0
18.77,0.0
18.78,0.0
18.79,0.0
18.8,0.0
18.81,0.0
18.82,0.0
18.83,0.0
18.84,0.0
18.85,0.0
18.86,0.0
18.87,0.0
18.88,0.0
18.89,0.0
18.9,0.0
18.91,0.0
18.92,0.0
18.93,0.0
18.94,0.0
18.95,0.0
18.96,0.0
18.97,0.0
18.98,0.0
18.99,0.0
19.0,0.0
19.01,0.0
19.02,0.0
19.03,0.0
19.04,0.0
19.05,0.0
19.06,0.0
19.07,0.0
19.08,0.0
19.09,0.0
19.1,0.0
19.11,0.0
19.12,0.0
19.13,0.0
19.14,0.0
19.15,0.0
19.16,0.0
19.17,0.0
19.18,0.0
19.19,0.0
19.2,0.0
19.21,0.0
19.22,0.0
19.23,0.0
19.24,0.0
19.25,0.0
19.26,0.0
19.27,0.0
19.28,0.0
19.29,0.0
19.3,0.0
19.31,0.0
19.32,0.0
19.33,0.0
19.34,0.0
19.35,0.0
19.36,0.0
19.37,0.0
19.38,0.0
19.39,0.0
19.4,0.0
19.41,0.0
19.42,0.0
19.43,0.0
19.44,0.0
19.45,0.0
19.46,0.0
19.47,0.0
19.48,0.0
19.49,0.0
19.5,0.0
19.51,0.0
19.52,0.0
19.53,0.0
19.54,0.0
19.55,0.0
19.56,0.0
19.57,0.0
19.58,0.0
19.59,0.0
19.6,0.0
19.61,0.0
19.62,0.0
19.63,0.0
19.64,0.0
19.65,0.0
19.66,0.0
19.67,0.0
19.68,0.0
19.69,0.0
19.7,0.0
19.71,0.0
19.72,0.0
19.73,0.0
19.74,0.0
19.75,0.0
19.76,0.0
19.77,0.0
19.78,0.0
19.79,0.0
19.8,0.0
19.81,0.0
19.82,0.0
19.83,0.0
19.84,0.0
19.85,0.0
19.86,0.0
19.87,0.0
19.88,0.0
19.89,0.0
19.9,0.0
19.91,0.0
19.92,0.0
19.93,0.0
19.94,0.0
19.95,0.0
19.96,0.0
19.97,0.0
19.98,0.0
19.99,0.0
20.0,0.0


==> figures/plots/data/pr_map_mesh_5.csv <==
0.0,0.7226558782767318
0.01,0.7223689456691599
0.02,0.7210317771975439
0.03,0.7198186751878572
0.04,0.7189004749637853
0.05,0.7182245820961989
0.06,0.7195738357808171
0.07,0.7192812302318451
0.08,0.7190265225940836
0.09,0.730814547860962
0.1,0.7334263278556161
0.11,0.7319391148004505
0.12,0.7352306434064704
0.13,0.7319459750734107
0.14,0.7334002004789696
0.15,0.734231117027255
0.16,0.7372941859580663
0.17,0.7428466834683568
0.18,0.7436680496444953
0.19,0.7473232603534741
0.2,0.7522041535815668
0.21,0.754967046326119
0.22,0.7586617366646252
0.23,0.7599464146500293
0.24,0.7630133924486949
0.25,0.7635994928294174
0.26,0.7676747614233868
0.27,0.769687397504368
0.28,0.7692850504537254
0.29,0.7707321659175023
0.3,0.7713511497390042
0.31,0.7745001995024131
0.32,0.7798069266739249
0.33,0.7837883950889522
0.34,0.7855962036584498
0.35,0.7828835585537327
0.36,0.7831861069354288
0.37,0.7849950253690712
0.38,0.7871670473904759
0.39,0.792485772423679
0.4,0.797666768401273
0.41,0.7984229542374377
0.42,0.8016446729201369
0.43,0.8033129906975652
0.45,0.8104507996010081
1.22,0.8068084974409748
1.26,0.8056551386418304
1.27,0.8071738791672416
1.28,0.8087729331417598
1.29,0.8063303829954405
1.3,0.8053308312966486
1.31,0.8028245520338465
1.32,0.8005731057181262
1.33,0.8000274067876718
1.34,0.7995753287199983
1.35,0.8036143553121474
1.36,0.800754727767029
1.37,0.8001014546810373
1.38,0.7999524357847891
1.39,0.7994442913486755
1.4,0.7985958962679769
1.41,0.7994731147966344
1.42,0.7988945771262841
1.43,0.7989989395950701
1.44,0.7971457344950783
1.45,0.8009925742392388
1.46,0.7981764993335261
1.47,0.795856014481158
1.48,0.7969966255998366
1.49,0.7956321365646725
1.5,0.7985429160417327
1.51,0.7974346350319826
1.52,0.8044250565399889
1.53,0.8046359000717109
1.54,0.8058417946967369
1.55,0.8083281351666315
1.56,0.806373969311794
1.57,0.8073685072298538
1.58,0.8068007650164245
1.59,0.810475998729239
1.6,0.8125245770177718
1.61,0.8140001327122359
1.62,0.8113481738780194
1.63,0.8136495288082325
1.64,0.812595139507012
1.65,0.8130107294327237
1.66,0.8153638940043212
1.67,0.8134462037377805
1.68,0.814271225757063
1.69,0.8134958697089366
1.7,0.8167500095704845
1.71,0.8137866454070734
1.72,0.8136660918556389
1.73,0.8155059639167109
1.74,0.8138116048571736
1.75,0.8132073733326967
1.76,0.8123352952003037
1.77,0.8096988440797082
1.78,0.8083283674853528
1.79,0.8093694830721294
1.8,0.811143204880525
1.81,0.8127777618597145
1.82,0.8135835196631568
1.83,0.8100302939803675
1.84,0.8094662204286764
1.85,0.8082171681390469
1.86,0.8123682713754267
1.87,0.812839169448248
1.88,0.8077029605114953
1.89,0.8071938569247723
1.9,0.8085109830920078
1.91,0.8076962170004611
1.92,0.8080524292749817
1.93,0.8107957454919317
1.94,0.8134148514110139
1.95,0.8127553962301141
1.96,0.8157834953747933
1.97,0.819817194437133
1.98,0.8182379731731578
1.99,0.8225762991731458
2.0,0.8225901263212255
2.01,0.821796296022839
2.02,0.8220402474248775
2.03,0.8191068285925449
2.04,0.8161545838848117
2.05,0.814643125281027
2.06,0.8150205577023364
2.07,0.8129342787669357
2.08,0.8139057382041786
2.09,0.8162560851879902
2.1,0.8147253146637219
2.11,0.8133403755840282
2.12,0.8161309160721913
2.13,0.816300939730947
2.14,0.8144953804430257
2.15,0.8154335991678132
2.16,0.8179908658941635
2.17,0.8186751018425298
2.18,0.8182827967393022
2.19,0.8164121194995336
2.2,0.8123908015357705
2.21,0.8169752451163311
2.22,0.8148738702524053
2.23,0.8145992101037585
2.24,0.8161640088812782
2.25,0.816641707682561
2.26,0.8166320832861327
2.27,0.8185189564811538
2.28,0.815150416416742
2.29,0.8115080618572069
2.3,0.8112302950385757
2.31,0.8090940576134451
2.32,0.8096674943084301
2.33,0.8140673748279555
2.34,0.8096317884202852
2.35,0.8071176721127389
2.36,0.8034397298680814
2.37,0.8030791203515951
2.38,0.8092928616888136
2.39,0.8134394022978125
2.4,0.8136423383112049
2.41,0.813755602944776
2.42,0.8177761679846834
2.43,0.8176105841461769
2.44,0.8160284352702385
2.45,0.816215215570127
2.46,0.8124615169708641
2.47,0.8099778326555458
2.48,0.8119066424556178
2.49,0.808107419710747
2.5,0.8036773035667965
2.51,0.804592523820937
2.52,0.8019637438903029
2.53,0.8023670027344811
2.54,0.8044901623413552
2.55,0.806692692152685
2.56,0.8088073092379748
2.57,0.8101154922893696
2.58,0.8095136122876246
2.59,0.8082111085847015
2.6,0.8102480411106504
2.61,0.8106458203182773
2.62,0.8078454520712249
2.63,0.8038117817225008
2.64,0.8041642210323898
2.65,0.8051230500644557
2.66,0.8015915491837314
2.67,0.8047527902205057
2.68,0.8014126181006822
2.69,0.8010356220647286
2.7,0.8020147807788496
2.71,0.7985321808723379
2.72,0.7992731031842413
2.73,0.7969044508730789
2.74,0.7971391523106766
2.75,0.794918656637312
2.76,0.7928750287108295
2.77,0.7884014295858764
2.78,0.7898712009312944
2.79,0.793274984234662
2.8,0.7945474644941685
2.81,0.7951885060153763
2.82,0.7939657996013028
2.83,0.789524191951317
2.84,0.7955017154813735
2.85,0.7947188807596788
2.86,0.7951821246726102
2.87,0.7946834858896679
2.88,0.7957700157501786
2.89,0.7884800684537676
2.9,0.7897533626983229
2.91,0.7893849042954135
2.92,0.7880365229458182
2.93,0.7835298902477473
2.94,0.7840451850321327
2.95,0.7830819698229944
2.96,0.7880283608216523
2.97,0.7896132787954135
2.98,0.7892498139649279
2.99,0.7927658752768124
3.0,0.7962603396336561
3.01,0.7966624299752308
3.02,0.7956347962396498
3.03,0.7968819284913907
3.04,0.7966201834579028
3.05,0.7931721816168549
3.06,0.7953131461417997
3.07,0.7984749327662238
3.08,0.7970441149347924
3.09,0.7984266283625212
3.1,0.7956890061097772
3.11,0.7965043157105438
3.12,0.800389020771815
3.13,0.8045655810656166
3.14,0.8059677029438308
3.15,0.8047253343694342
3.16,0.8107060516605311
3.17,0.810312378639477
3.18,0.8111830873250037
3.19,0.8145620203700487
3.2,0.8130520277022151
3.21,0.817355371828607
3.22,0.8182637404117407
3.23,0.8199560102803245
3.24,0.8205105327863531
3.25,0.8104777692143206
3.26,0.815156505997101
3.27,0.8169888357625765
3.28,0.8194537321742177
3.29,0.8197026732426389
3.3,0.8175161441605676
3.31,0.8176166174746237
3.32,0.8193809334117145
3.33,0.8234759519022314
3.34,0.8243131661399432
3.35,0.8285640320834836
3.36,0.8339906077003493
3.37,0.8305737364545285
3.38,0.8091458612122228
3.39,0.8145984374241833
3.4,0.8171517825209654
3.41,0.8164842178532259
3.42,0.8132509975290788
3.43,0.818114056480555
3.44,0.8172616692149309
3.45,0.8172781751511751
3.46,0.8076580056951035
3.47,0.8061777181362707
3.48,0.8011845638944091
3.49,0.800005008507156
3.5,0.7958614072193153
3.51,0.7944287051256218
3.52,0.7979172816024384
3.53,0.7965242564411289
3.54,0.7923028296654306
3.55,0.7868244717497396
3.56,0.7846771832749044
3.57,0.7848087986139942
3.58,0.7852250274495716
3.59,0.7832045663026541
3.6,0.7801077294047786
3.61,0.7799749939562711
3.62,0.7808010070647765
3.63,0.778982488673605
3.64,0.7753711810923943
3.65,0.777212910321796
3.66,0.774201505745222
3.67,0.7664362892153689
3.68,0.7700558178326365
3.69,0.7705596515908436
3.7,0.7728743300836364
3.71,0.7635597236004066
3.72,0.7616174013735414
3.73,0.7543248020894987
3.74,0.7541700641367373
3.75,0.761934981960821
3.76,0.7549201599025771
3.77,0.7545627495900786
3.78,0.7577429507919617
3.79,0.753914907147554
3.8,0.7530925873529013
3.81,0.7520304172514967
3.82,0.7454396929979759
3.83,0.7427263821158068
3.84,0.7423363273121606
3.85,0.7379459394165577
3.86,0.7359681839232141
3.87,0.7366771358838969
3.88,0.7586694391415054
3.89,0.7575696126856833
3.9,0.7524251270413518
3.91,0.7411337227045391
3.92,0.7422898421979369
3.93,0.7308027083765195
3.94,0.7314612051306711
3.95,0.7294618288274247
3.96,0.7335124492679739
3.97,0.7291908925226412
3.98,0.7327027595352535
3.99,0.7269376434352217
4.0,0.7296110717855239
4.01,0.7297250798156474
4.02,0.7293927431873151
4.03,0.7319918129361281
4.04,0.7329020448069845
4.05,0.7419349368987894
4.06,0.7436546773267341
4.07,0.7433911847019634
4.08,0.7469945231656764
4.09,0.7460807856358878
4.1,0.7526553840694139
4.11,0.7483061664891062
4.12,0.7462056124650903
4.13,0.7446888481547842
4.14,0.7487346722130258
4.15,0.7402248421376826
4.16,0.741333104121284
4.17,0.741781191929101
4.18,0.7392266991959954
4.19,0.74005736317401
4.2,0.7367750275719877
4.21,0.7458720642024125
4.22,0.7478490314169117
4.23,0.7567613530857511
4.24,0.7544939947221804
4.25,0.7539058761707593
4.26,0.7588571061196905
4.27,0.7568526445518743
4.28,0.7553266118069759
4.29,0.7575910458613698
4.3,0.754596490731308
4.31,0.7543106815332601
4.32,0.7596446744881622
4.33,0.7604322796842496
4.34,0.7545659352816438
4.35,0.7595199957542205
4.36,0.7603163887322147
4.37,0.7590325011852703
4.38,0.7600828463119589
4.39,0.7610954962996819
4.4,0.7628940257862382
4.41,0.7748416708551235
4.42,0.7744252629224339
4.43,0.7889744556051483
4.44,0.7877492227989511
4.45,0.7908103681065374
4.46,0.7963953039915751
4.47,0.80051599909419
4.48,0.797266140661409
4.49,0.8074288166008352
4.5,0.8099812762227212
4.51,0.8123701846830561
4.52,0.8058130091544025
4.53,0.798969696147868
4.54,0.8027835957532415
4.55,0.8011048687610961
4.56,0.7994536347905955
4.57,0.7976244445201824
4.58,0.7929241404008316
4.59,0.7879466500372432
4.6,0.7862063625944921
4.61,0.7887753096354394
4.62,0.7895960840070839
4.63,0.7870577608388637
4.64,0.7850182693092332
4.65,0.7923691984110842
4.66,0.7913286583843817
4.67,0.8019630410284575
4.68,0.805805782916416
4.69,0.8033228410525204
4.7,0.7972382944244727
4.71,0.7988116378724153
4.72,0.8005943862539012
4.73,0.7999871233432551
4.74,0.8019271560881672
4.75,0.7833334651754977
4.76,0.7872575878319052
4.77,0.7948997895419995
4.78,0.7921107458349071
4.79,0.7939707876812611
4.8,0.7997259749006804
4.81,0.7870766154328044
4.82,0.7870249185237735
4.83,0.7849132404872399
4.84,0.790337703753167
4.85,0.7900722593442644
4.86,0.7875528476552605
4.87,0.788769017890595
4.88,0.7880414355565097
4.89,0.7889975372387773
4.9,0.7875392977625949
4.91,0.7906177136885458
4.92,0.7919955516615332
4.93,0.7910104425491863
4.94,0.7918305397301473
4.95,0.7915190880412506
4.96,0.792534186142371
4.97,0.7972984970990604
4.98,0.8041354704471818
4.99,0.8040666099030577
5.0,0.792539094603367
5.01,0.787686483962812
5.02,0.7957353123216167
5.03,0.8008665727735973
5.04,0.799461817287087
5.05,0.7979433650227148
5.06,0.8008127612102959
5.07,0.7996626786851382
5.08,0.797350711694424
5.09,0.7938653575471895
5.1,0.7898559937894115
5.11,0.7873365876155546
5.12,0.7848023482722252
5.13,0.785649132562237
5.14,0.7857703006323672
5.15,0.7853241527143644
5.16,0.7856048474201716
5.17,0.7847064766459345
5.18,0.7832741258254637
5.19,0.7843362798590564
5.2,0.7956480882546191
5.21,0.7972421506419827
5.22,0.7964553686393098
5.23,0.7985096565460433
5.24,0.7963932877286599
5.25,0.8219189136940153
5.26,0.8224184183463625
5.27,0.8196372194728311
5.28,0.8212697827706422
5.29,0.8187971049728088
5.3,0.8153935746269086
5.31,0.8339700661776922
5.32,0.8371806223777891
5.33,0.8362623283310054
5.34,0.8380143973971713
5.35,0.837047210343816
5.36,0.8395731457615104
5.37,0.8392689732924463
5.38,0.8353734275489338
5.39,0.8344071052690538
5.4,0.8370049677684912
5.41,0.8210112726526261
5.42,0.8185150975089789
5.43,0.8145079512124606
5.44,0.812335008702759
5.45,0.8072691375755071
5.46,0.8034968943468599
5.47,0.8033454053014045
5.48,0.7956964619552498
5.49,0.7936617300757852
5.5,0.8132243260561577
5.51,0.816677848884475
5.52,0.8159931653640005
5.53,0.8136766522200068
5.54,0.8125816854156684
5.55,0.8126150547627552
5.56,0.8155954671934231
5.57,0.8215658097552266
5.58,0.8248344622864654
5.59,0.8421424135315266
5.6,0.8475681297419169
5.61,0.8511242342407461
5.62,0.8495770696256886
5.63,0.8474520427733889
5.64,0.8484221410947383
5.65,0.8523208480986251
5.66,0.8497616921894634
5.67,0.8517261569998597
5.68,0.8498889619261571
5.69,0.8528221828566259
5.7,0.8544396785524007
5.71,0.8530218503040149
5.72,0.8546992991552251
5.73,0.8538059500937585
5.74,0.8573718439892762
5.75,0.8565186670657667
5.76,0.8560917396727824
5.77,0.8547322350084261
5.78,0.8527406345538026
5.79,0.8539365993734549
5.8,0.8574362585744139
5.81,0.8581957983201461
5.82,0.8563171229932155
5.83,0.8581386128199193
5.84,0.8561443708419431
5.85,0.8545416995666891
5.86,0.8531658378868873
5.87,0.8530210353028957
5.88,0.8546609188045775
5.89,0.8544738482526929
5.9,0.8460836502246399
5.91,0.8634525419186477
5.92,0.8627150632345382
5.93,0.8593226131095668
5.94,0.8574725684531154
5.95,0.8568669393015879
5.96,0.856705349667174
5.97,0.8553972715179121
5.98,0.8586153626150446
5.99,0.8600831154006754
6.0,0.8638551993083357
6.01,0.858440422558791
6.02,0.8589023396321711
6.03,0.8627465263338293
6.04,0.8630938791191514
6.05,0.864886514999024
6.06,0.8597837010162355
6.07,0.851854924142577
6.08,0.8486470492989978
6.09,0.8489792081113336
6.1,0.8508400904017007
6.11,0.8453972552355679
6.12,0.8459525579118621
6.13,0.8452589970190281
6.14,0.8408952621669603
6.15,0.8370874534501623
6.16,0.838557386344864
6.17,0.8325069835786258
6.18,0.8328939104092141
6.19,0.8261277617896505
6.2,0.8224162507827754
6.21,0.8207626576909551
6.22,0.810161282583146
6.23,0.8090810750340406
6.24,0.8116049320384922
6.25,0.8106623294239177
6.26,0.8036369209568087
6.27,0.8059028816700414
6.28,0.8087749081851584
6.29,0.8109779423720817
6.3,0.8119943331498166
6.31,0.8073658353768833
6.32,0.8069940811977409
6.33,0.8076000149523386
6.34,0.8032995035961973
6.35,0.804343816798496
6.36,0.8026302045598087
6.37,0.8007994201122554
6.38,0.7950036282907218
6.39,0.7938235075401096
6.4,0.800200389828844
6.41,0.8025465987580604
6.42,0.7991114783184898
6.43,0.8105467925082959
6.44,0.8128343309764697
6.45,0.8188750681675423
6.46,0.8219561459647213
6.47,0.8227207720472846
6.48,0.8204594576494052
6.49,0.8174818112695875
6.5,0.8171124351150366
6.51,0.8220799117592343
6.52,0.8202214988770242
6.53,0.8173379283619375
6.54,0.8172412194015171
6.55,0.813955548075535
6.56,0.8195573898313387
6.57,0.825163866759858
6.58,0.8245782894451349
6.59,0.8196827340503129
6.6,0.8143960687980054
6.61,0.818873164936891
6.62,0.8184662626290149
6.63,0.8138847690787345
6.64,0.8166353498833583
6.65,0.8174923292995384
6.66,0.8158334404643115
6.67,0.7842918505961188
6.68,0.7845942694454616
6.69,0.7856938583298777
6.7,0.7898378369060861
6.71,0.7874933258895429
6.72,0.7878629917520893
6.73,0.7850919954306782
6.74,0.7675839685034686
6.75,0.7661744796764757
6.76,0.7696040617980098
6.77,0.7664248713230121
6.78,0.7654490375598727
6.79,0.7652389222941903
6.8,0.7597423205891873
6.81,0.760538507426498
6.82,0.7592761216313312
6.83,0.7504942442692728
6.84,0.7556793007024956
6.85,0.7526565598335447
6.86,0.7522570084082192
6.87,0.7516439276815025
6.88,0.7593799805933547
6.89,0.759004265101722
6.9,0.7648166713828511
6.91,0.7605836952759757
6.92,0.7632029737742803
6.93,0.7607727797302136
6.94,0.7565837415667268
6.95,0.7571092021074869
6.96,0.7580290060596645
6.97,0.7583681486433678
6.98,0.7624296055892759
6.99,0.7565848186801628
7.0,0.7496047576298565
7.01,0.7511979043433892
7.02,0.749969148279897
7.03,0.7519784244552143
7.04,0.7563918600078344
7.05,0.7612318242536877
7.06,0.752485225447538
7.07,0.7483623068342411
7.08,0.7519873288115801
7.09,0.7579751132917871
7.1,0.7611727742851268
7.11,0.7631820307376392
7.12,0.7616521398341619
7.13,0.7678764314202727
7.14,0.7682139879410386
7.15,0.7694760603042942
7.16,0.7717934878869276
7.17,0.8258811511664438
7.18,0.8180141677301151
7.19,0.8127061147722173
7.2,0.8147494586808863
7.21,0.8209888589546029
7.22,0.8273030537899464
7.23,0.8244641029047314
7.24,0.8369896559698181
7.25,0.8364988036683334
7.26,0.8393183648016884
7.27,0.8382004989442058
7.28,0.8107898424430412
7.29,0.8094855584252053
7.3,0.8119521247427065
7.31,0.8119046203144528
7.32,0.810408740229557
7.33,0.8150982430435594
7.34,0.8064404323705918
7.35,0.8015786865323759
7.36,0.8024026529784392
7.37,0.7973059131300008
7.38,0.795900806794424
7.39,0.7960387181321404
7.4,0.7993759751323575
7.41,0.797084651144864
7.42,0.7989616393638439
7.43,0.7985813119017268
7.44,0.8015330862140696
7.45,0.7981612202756098
7.46,0.7966221386895452
7.47,0.7928074372680066
7.48,0.784972487500203
7.49,0.7823038661704482
7.5,0.7791593269518668
7.51,0.7795784231227286
7.52,0.7744113957377712
7.53,0.7717015433276475
7.54,0.7668221759190815
7.55,0.7637944823921095
7.56,0.7679039277280594
7.57,0.7635107023083351
7.58,0.7596883265172852
7.59,0.7533265698550815
7.6,0.7529280465045123
7.61,0.7493555101661041
7.62,0.745348251928755
7.63,0.7415009164907415
7.64,0.7435879884061988
7.65,0.7393183747912276
7.66,0.7440900041544991
7.67,0.7413774876494107
7.68,0.7458416481255457
7.69,0.7371244845416922
7.7,0.7286836294718932
7.71,0.7242360128491285
7.72,0.722953502974618
7.73,0.7284498359271077
7.74,0.7331804939324967
7.75,0.7380894697443002
7.76,0.733951626356436
7.77,0.7316995888136305
7.78,0.7593867787098413
7.79,0.7618773444986149
7.8,0.760002325611823
7.81,0.7557654654490235
7.82,0.7557654654490235
7.83,0.7567150132043037
7.84,0.7642166110486962
7.85,0.7686956249130634
7.86,0.7694361682742836
7.87,0.7717284564510165
7.88,0.7647938058719638
7.89,0.7596674750975296
7.9,0.7476462896701103
7.91,0.7487791582720296
7.92,0.7444100283997087
7.93,0.747744267390874
7.94,0.7516236322992975
7.95,0.7495801096215939
7.96,0.7442278079971429
7.97,0.7419378011361617
7.98,0.7455906514855755
7.99,0.7538208936045853
8.0,0.7573912933730107
8.01,0.7567077992106491
8.02,0.7669546215358786
8.03,0.7320376930295265
8.04,0.7320376930295265
8.05,0.7336549506673562
8.06,0.7299464379505208
8.07,0.7212009506065962
8.08,0.7212009506065962
8.09,0.7344578730618967
8.1,0.7211558653637484
8.11,0.7211558653637484
8.12,0.7256757882911878
8.13,0.7315389044396753
8.14,0.7233638298350537
8.15,0.7262461393506171
8.16,0.7023298560228329
8.17,0.7034193845860744
8.18,0.7103047402565908
8.19,0.7267524095608169
8.2,0.732989556401189
8.21,0.7299636930350718
8.22,0.7276725163897341
8.23,0.7377776526785437
8.24,0.7339268574429568
8.25,0.7299984513583417
8.26,0.7267921847769713
8.27,0.7168326364788805
8.28,0.7137377132131317
8.29,0.698028234759405
8.3,0.6989247547026712
8.31,0.6935005698559987
8.32,0.6833529575594637
8.33,0.6752762425150309
8.34,0.6708637202490383
8.35,0.6708637202490383
8.36,0.6624475864706026
8.37,0.6622204068465508
8.38,0.6649064511921924
8.39,0.6695268465559937
8.4,0.6632014518131165
8.41,0.6721960741712285
8.42,0.6610154580095554
8.43,0.653788671406769
8.44,0.6540676968077531
8.45,0.655877592125796
8.46,0.6590148510903413
8.47,0.6703694679875868
8.48,0.6770014344439904
8.49,0.6770014344439904
8.5,0.6846305905923968
8.51,0.6800092240646393
8.52,0.6746036603240603
8.53,0.7248856444353811
8.54,0.7186051653840178
8.55,0.7248099907951259
8.56,0.7105062058010182
8.57,0.7180741857703864
8.58,0.7180741857703864
8.59,0.701753716716198
8.6,0.715367754395457
8.61,0.7155152906118638
8.62,0.7226487120606306
8.63,0.7104409189679566
8.64,0.7104409189679566
8.65,0.7152995168339435
8.66,0.7274952264463518
8.67,0.7274952264463518
8.68,0.7228580218432613
8.69,0.7081594836817828
8.7,0.7065280201818637
8.71,0.7083157897230515
8.72,0.7105861224928356
8.73,0.698591331428421
8.74,0.7032059433162333
8.75,0.6944585275074573
8.76,0.7001512626095145
8.77,0.7023058799679892
8.78,0.7079835841565497
8.79,0.717964132317042
8.8,0.720790462779932
8.81,0.7219894142517062
8.82,0.7298681784535451
8.83,0.7298681784535451
8.84,0.7252901270712541
8.85,0.7264426060719127
8.86,0.7294640880465584
8.87,0.7320269353455013
8.88,0.7364794773463219
8.89,0.7364794773463219
8.9,0.7279491017775005
8.91,0.7212956850561627
8.92,0.7255070518771888
8.93,0.7255070518771888
8.94,0.7304639390935065
8.95,0.7344550661554297
8.96,0.743707861599243
8.97,0.7304830557688575
8.98,0.724470722111501
8.99,0.724470722111501
9.0,0.7289451336427277
9.01,0.7252175614970037
9.02,0.7448645384127016
9.03,0.7501609363668384
9.04,0.7583524930920696
9.05,0.7530775140176775
9.06,0.7761772577139258
9.07,0.7772352979303432
9.08,0.7866215941857237
9.09,0.8091034086723687
9.1,0.8091034086723687
9.11,0.8359721409616705
9.12,0.8371211943015116
9.13,0.8357714509687386
9.14,0.8357714509687386
9.15,0.8427507161125548
9.16,0.8427507161125548
9.17,0.7855935438908871
9.18,0.7823319087065177
9.19,0.7899846698753387
9.2,0.7840100687988861
9.21,0.778211864923318
9.22,0.7671249398568549
9.23,0.7671249398568549
9.24,0.7641965225501354
9.25,0.7637099464475227
9.26,0.755881549966239
9.27,0.7600104863160834
9.28,0.7600104863160834
9.29,0.7346658792863366
9.3,0.7233974875621878
9.31,0.7233974875621878
9.32,0.7231432235784107
9.33,0.7231432235784107
9.34,0.7259823466461098
9.35,0.7213317449088723
9.36,0.6806972718600088
9.37,0.6787459692906617
9.38,0.6305642750082308
9.39,0.6221639607601288
9.4,0.6511901965484741
9.41,0.6298572798534993
9.42,0.6182293417307145
9.43,0.631802810268126
9.44,0.6174559486801307
9.45,0.6303109621892111
9.46,0.6003514027016253
9.47,0.5863636166615568
9.48,0.5863636166615568
9.49,0.5863636166615568
9.5,0.5693784166250999
9.51,0.5719351353679365
9.52,0.5719351353679365
9.53,0.5149683381621054
9.54,0.48281700809987516
9.55,0.48281700809987516
9.56,0.5145948691104109
9.57,0.5071999701405158
9.58,0.44868681499412794
9.59,0.44868681499412794
9.6,0.45222080612346716
9.61,0.45222080612346716
9.62,0.4789268822137096
9.63,0.4789268822137096
9.64,0.4789268822137096
9.65,0.47695208825498897
9.66,0.4814781307879469
9.67,0.5772933245766736
9.68,0.5917329176714946
9.69,0.5917329176714946
9.7,0.5917329176714946
9.71,0.5917329176714946
9.72,0.5921508091324207
9.73,0.5921508091324207
9.74,0.6129846684146313
9.75,0.639728460888774
9.76,0.639728460888774
9.77,0.639728460888774
9.78,0.639728460888774
9.79,0.6817525785128001
9.8,0.6817525785128001
9.81,0.6902147041140846
9.82,0.6902147041140846
9.83,0.6902147041140846
9.84,0.6902147041140846
9.85,0.6902147041140846
9.86,0.7484314278871694
9.87,0.7484314278871694
9.88,0.8309106053471709
9.89,0.843351703625076
9.9,0.8358850663100902
9.91,0.8478392470890109
9.92,0.8478392470890109
9.93,0.8402807737196735
9.94,0.8402807737196735
9.95,0.8312635641141555
9.96,0.8312635641141555
9.97,0.84534594177793
9.98,0.84534594177793
9.99,0.84534594177793
10.0,0.84534594177793
10.01,0.8237414845111337
10.02,0.8133580968840713
10.03,0.7772985817882665
10.04,0.7867289537540669
10.05,0.7867289537540669
10.06,0.7750450120041003
10.07,0.7750450120041003
10.08,0.7501439301058791
10.09,0.760052509599731
10.1,0.7621235393081445
10.11,0.7621235393081445
10.12,0.7552778700340875
10.13,0.7396591873167544
10.14,0.7396591873167544
10.15,0.7396591873167544
10.16,0.7463342881225317
10.17,0.7463342881225317
10.18,0.7446281237440895
10.19,0.7446281237440895
10.2,0.7446281237440895
10.21,0.7446281237440895
10.22,0.7446281237440895
10.23,0.7446281237440895
10.24,0.7280037683394973
10.25,0.7010860307903755
10.26,0.710121180912913
10.27,0.710121180912913
10.28,0.710121180912913
10.29,0.708528411441249
10.3,0.708528411441249
10.31,0.6923262517907192
10.32,0.6923262517907192
10.33,0.6923262517907192
10.34,0.6923262517907192
10.35,0.7101771837698052
10.36,0.6909511915848752
10.37,0.638573832288011
10.38,0.638573832288011
10.39,0.6179199853045179
10.4,0.6002177800272145
10.41,0.6002177800272145
10.42,0.6002177800272145
10.43,0.6002177800272145
10.44,0.6241265460376769
10.45,0.6241265460376769
10.46,0.6482134605653377
10.47,0.6482134605653377
10.48,0.6482134605653377
10.49,0.6482134605653377
10.5,0.6482134605653377
10.51,0.6888568207427257
10.52,0.6782859244379317
10.53,0.7220309314798836
10.54,0.709330539074387
10.55,0.709330539074387
10.56,0.709330539074387
10.57,0.709330539074387
10.58,0.7312164624400884
10.59,0.7107243030768525
10.6,0.7107243030768525
10.61,0.7107243030768525
10.62,0.7263418362692399
10.63,0.7480173598446336
10.64,0.7480173598446336
10.65,0.7521395343158177
10.66,0.7537414976625557
10.67,0.7537414976625557
10.68,0.7735334786987036
10.69,0.7290945077061017
10.7,0.7290945077061017
10.71,0.7290945077061017
10.72,0.7419565230554482
10.73,0.7419565230554482
10.74,0.7419565230554482
10.75,0.7419565230554482
10.76,0.7359813025463533
10.77,0.7359813025463533
10.78,0.7359813025463533
10.79,0.7299114906841844
10.8,0.7299114906841844
10.81,0.7420528490429634
10.82,0.7393982090224728
10.83,0.7146926443680092
10.84,0.7309599753731043
10.85,0.7219187937430503
10.86,0.7219187937430503
10.87,0.7665615488742464
10.88,0.7665615488742464
10.89,0.7665615488742464
10.9,0.782110717541869
10.91,0.788698497161793
10.92,0.788698497161793
10.93,0.7888220982559775
10.94,0.7881121745133467
10.95,0.7881121745133467
10.96,0.7784580888966844
10.97,0.7784580888966844
10.98,0.7801777200135319
10.99,0.7801777200135319
11.0,0.7855732401055523
11.01,0.7746678843063619
11.02,0.7836320958247135
11.03,0.7836320958247135
11.04,0.7836320958247135
11.05,0.7836320958247135
11.06,0.7836320958247135
11.07,0.7931745414880345
11.08,0.7930198441449502
11.09,0.7930198441449502
11.1,0.7930198441449502
11.11,0.7930198441449502
11.12,0.7920269125929691
11.13,0.7920269125929691
11.14,0.7920269125929691
11.15,0.7912692128740932
11.16,0.7960598228508184
11.17,0.7960598228508184
11.18,0.7879497993402834
11.19,0.8255113721817262
11.2,0.8255113721817262
11.21,0.8255113721817262
11.22,0.8178050688180788
11.23,0.8203308613354804
11.24,0.8203308613354804
11.25,0.8203308613354804
11.26,0.8203308613354804
11.27,0.8203308613354804
11.28,0.8203308613354804
11.29,0.8195577656411827
11.3,0.8195577656411827
11.31,0.8132336749152049
11.32,0.8179256871459163
11.33,0.8514260993582828
11.34,0.8037079602089378
11.35,0.8037079602089378
11.36,0.8038449421720332
11.37,0.8038449421720332
11.38,0.8086320830409641
11.39,0.8086320830409641
11.4,0.8086320830409641
11.41,0.8037142554625557
11.42,0.8037142554625557
11.43,0.8052528302941317
11.44,0.7943742880787485
11.45,0.7943742880787485
11.46,0.7978157735392256
11.47,0.7978157735392256
11.48,0.7975927319915742
11.49,0.7975927319915742
11.5,0.7831811896860629
11.51,0.7831811896860629
11.52,0.7697028848138576
11.53,0.7697028848138576
11.54,0.7697028848138576
11.55,0.7795993169677831
11.56,0.7835222600926698
11.57,0.772177937431683
11.58,0.772028594396512
11.59,0.782769042388043
11.6,0.782769042388043
11.61,0.782769042388043
11.62,0.782769042388043
11.63,0.782769042388043
11.64,0.782769042388043
11.65,0.7829638835552292
11.66,0.7711393536110526
11.67,0.7711393536110526
11.68,0.7711393536110526
11.69,0.8022827227582441
11.7,0.8022827227582441
11.71,0.8022827227582441
11.72,0.8022827227582441
11.73,0.8065141508719751
11.74,0.8065141508719751
11.75,0.8165695318661991
11.76,0.8165695318661991
11.77,0.8165695318661991
11.78,0.8165695318661991
11.79,0.8219498481854105
11.8,0.8219498481854105
11.81,0.8219498481854105
11.82,0.8271480167973634
11.83,0.8271480167973634
11.84,0.8651306797559607
11.85,0.8651306797559607
11.86,0.874929167060342
11.87,0.8159030132112784
11.88,0.7917218533863548
11.89,0.7917218533863548
11.9,0.7917218533863548
11.91,0.7881860651782212
11.92,0.7881860651782212
11.93,0.7881860651782212
11.94,0.7917265292363356
11.95,0.7686884398174708
11.96,0.7604251488004531
11.97,0.7604251488004531
11.98,0.7604251488004531
11.99,0.7604251488004531
12.0,0.7426212459014669
12.01,0.7426212459014669
12.02,0.7426212459014669
12.03,0.7550587147688849
12.04,0.7370842631276137
12.05,0.7291996348805152
12.06,0.7254274836219734
12.07,0.7254274836219734
12.08,0.7254274836219734
12.09,0.7152185571593753
12.1,0.7146900960005017
12.11,0.7146900960005017
12.12,0.7146900960005017
12.13,0.7212490970330272
12.14,0.7212490970330272
12.15,0.6829765808030684
12.16,0.6590754842330236
12.17,0.6629080376198625
12.18,0.6683937529640047
12.19,0.6524669041578004
12.2,0.6524669041578004
12.21,0.6524669041578004
12.22,0.6524669041578004
12.23,0.6403358905310915
12.24,0.6403358905310915
12.25,0.6245037154555374
12.26,0.6298759799066497
12.27,0.6298759799066497
12.28,0.6298759799066497
12.29,0.6020890038050565
12.3,0.6020890038050565
12.31,0.6020890038050565
12.32,0.5837818302027644
12.33,0.5607929674285501
12.34,0.5640168753083536
12.35,0.5640168753083536
12.36,0.5640168753083536
12.37,0.6193623843313633
12.38,0.6674172043510909
12.39,0.6674172043510909
12.4,0.6674172043510909
12.41,0.6491091900208641
12.42,0.6491091900208641
12.43,0.6491091900208641
12.44,0.6296866308030812
12.45,0.6384544365356111
12.46,0.629028551203553
12.47,0.629028551203553
12.48,0.629028551203553
12.49,0.629028551203553
12.5,0.629028551203553
12.51,0.629028551203553
12.52,0.6343437335668995
12.53,0.6180616317027982
12.54,0.6338441899493348
12.55,0.6338441899493348
12.56,0.6189441186074491
12.57,0.6167599080997404
12.58,0.6167599080997404
12.59,0.6167599080997404
12.6,0.6108087851194297
12.61,0.6108087851194297
12.62,0.6108087851194297
12.63,0.5835524683437697
12.64,0.5835524683437697
12.65,0.6648515687324928
12.66,0.6853978468409111
12.67,0.6754866458699897
12.68,0.6697875066870383
12.69,0.6867059677863525
12.7,0.6867059677863525
12.71,0.6867059677863525
12.72,0.6867059677863525
12.73,0.7034233939281379
12.74,0.7034233939281379
12.75,0.7034233939281379
12.76,0.6833084848657768
12.77,0.6696828756770548
12.78,0.6696828756770548
12.79,0.6771530495477001
12.8,0.6771530495477001
12.81,0.6771530495477001
12.82,0.6771530495477001
12.83,0.7126096866507788
12.84,0.7318384920614442
12.85,0.7318384920614442
12.86,0.7277542930571262
12.87,0.7130419903549907
12.88,0.7130419903549907
12.89,0.7130419903549907
12.9,0.7130419903549907
12.91,0.7307209979498693
12.92,0.7307209979498693
12.93,0.629001992040241
12.94,0.5740585504698997
12.95,0.560834115607899
12.96,0.560834115607899
12.97,0.5522860864438974
12.98,0.5522860864438974
12.99,0.5522860864438974
13.0,0.5522860864438974
13.01,0.5522860864438974
13.02,0.5374792536039589
13.03,0.5002303778609276
13.04,0.5002303778609276
13.05,0.5002303778609276
13.06,0.48657234802455773
13.07,0.4650106548705699
13.08,0.4650106548705699
13.09,0.4111477504611116
13.1,0.4111477504611116
13.11,0.4111477504611116
13.12,0.43269214342754964
13.13,0.4083014206745061
13.14,0.4083014206745061
13.15,0.4083014206745061
13.16,0.4083014206745061
13.17,0.38953081309200316
13.18,0.38953081309200316
13.19,0.3519130410671925
13.2,0.3519130410671925
13.21,0.3519130410671925
13.22,0.3519130410671925
13.23,0.3046879576181816
13.24,0.3046879576181816
13.25,0.3046879576181816
13.26,0.3046879576181816
13.27,0.27497900699864825
13.28,0.27497900699864825
13.29,0.19713450697900806
13.3,0.24214624611179728
13.31,0.24214624611179728
13.32,0.2498821173890158
13.33,0.2498821173890158
13.34,0.2498821173890158
13.35,0.269247926811029
13.36,0.2387368951691685
13.37,0.2387368951691685
13.38,0.2387368951691685
13.39,0.24925606646384815
13.4,0.24925606646384815
13.41,0.25102724084945854
13.42,0.25102724084945854
13.43,0.2785179366243695
13.44,0.3158303272811256
13.45,0.31486527848243967
13.46,0.31486527848243967
13.47,0.29816337881972066
13.48,0.29816337881972066
13.49,0.29816337881972066
13.5,0.29816337881972066
13.51,0.29816337881972066
13.52,0.29816337881972066
13.53,0.33673800507503876
13.54,0.33673800507503876
13.55,0.33673800507503876
13.56,0.33673800507503876
13.57,0.33673800507503876
13.58,0.255075458741723
13.59,0.2792902187885821
13.6,0.2792902187885821
13.61,0.2792902187885821
13.62,0.20164423625656383
13.63,0.2333490127898436
13.64,0.2333490127898436
13.65,0.2333490127898436
13.66,0.2333490127898436
13.67,0.2333490127898436
13.68,0.2333490127898436
13.69,0.22418816440962955
13.7,0.20721902378465812
13.71,0.19372625477906633
13.72,0.18774313153128241
13.73,0.18774313153128241
13.74,0.1713974763577867
13.75,0.1713974763577867
13.76,0.1713974763577867
13.77,0.16222269356717614
13.78,0.16222269356717614
13.79,0.16925836465311792
13.8,0.10613252207052776
13.81,0.10613252207052776
13.82,0.0806456008275841
13.83,0.07460030192069322
13.84,0.07460030192069322
13.85,0.0345484272611762
13.86,0.0345484272611762
13.87,0.0345484272611762
13.88,0.03288940033492801
13.89,0.010747228886925374
13.9,0.010747228886925374
13.91,0.0023381111149078553
13.92,0.0023045265005419524
13.93,0.0022114254672984312
13.94,0.0022114254672984312
13.95,0.0022114254672984312
13.96,0.0022114254672984312
13.97,0.0022114254672984312
13.98,0.0022114254672984312
13.99,0.0022114254672984312
14.0,0.0022114254672984312
14.01,0.0022114254672984312
14.02,0.0022114254672984312
14.03,0.0022114254672984312
14.04,0.0022114254672984312
14.05,0.0022114254672984312
14.06,0.0022114254672984312
14.07,0.002044506839491563
14.08,0.002550037934567782
14.09,0.002550037934567782
14.1,0.002550037934567782
14.11,0.002550037934567782
14.12,0.0025557367229522196
14.13,0.0025557367229522196
14.14,0.0025557367229522196
14.15,0.0025557367229522196
14.16,0.0025557367229522196
14.17,0.0025557367229522196
14.18,0.0025557367229522196
14.19,0.0010656696878210568
14.2,0.0010708841610936328
14.21,0.0013817212084140016
14.22,0.0013707672306385466
14.23,0.0013707672306385466
14.24,0.0013725084852891521
14.25,0.0013725084852891521
14.26,0.0011712841177821858
14.27,0.0011669605978370198
14.28,0.0011669605978370198
14.29,0.0011669605978370198
14.3,0.0006018282312499299
14.31,0.0006018282312499299
14.32,0.0006018282312499299
14.33,0.0005152305975760924
14.34,0.0005152305975760924
14.35,0.0005152305975760924
14.36,0.0005152305975760924
14.37,0.0005152305975760924
14.38,0.0003078479467400344
14.39,0.0004915935703190327
14.4,0.0004915935703190327
14.41,0.0004915935703190327
14.42,0.00032309510747097306
14.43,6.910047198660769e-05
14.44,6.413850676666006e-05
14.45,5.874615545236661e-05
14.46,5.874615545236661e-05
14.47,5.874615545236661e-05
14.48,5.3195540534400356e-05
14.49,5.3195540534400356e-05
14.5,5.3195540534400356e-05
14.51,5.3195540534400356e-05
14.52,4.8434888827260156e-05
14.53,4.8434888827260156e-05
14.54,4.8434888827260156e-05
14.55,4.8434888827260156e-05
14.56,4.8434888827260156e-05
14.57,3.993495532620867e-05
14.58,3.993495532620867e-05
14.59,3.993495532620867e-05
14.6,3.993495532620867e-05
14.61,3.993495532620867e-05
14.62,3.993495532620867e-05
14.63,3.993495532620867e-05
14.64,3.993495532620867e-05
14.65,3.993495532620867e-05
14.66,3.993495532620867e-05
14.67,3.993495532620867e-05
14.68,3.993495532620867e-05
14.69,3.993495532620867e-05
14.7,3.993495532620867e-05
14.71,3.993495532620867e-05
14.72,3.428564773690903e-05
14.73,3.428564773690903e-05
14.74,2.5620854119722356e-05
14.75,2.5620854119722356e-05
14.76,2.9078311547010763e-05
14.77,2.9078311547010763e-05
14.78,2.9078311547010763e-05
14.79,2.9078311547010763e-05
14.8,2.9078311547010763e-05
14.81,2.9078311547010763e-05
14.82,2.9078311547010763e-05
14.83,2.9078311547010763e-05
14.84,2.9078311547010763e-05
14.85,2.9078311547010763e-05
14.86,2.9078311547010763e-05
14.87,2.9078311547010763e-05
14.88,2.9078311547010763e-05
14.89,2.9078311547010763e-05
14.9,2.9078311547010763e-05
14.91,2.9078311547010763e-05
14.92,2.9078311547010763e-05
14.93,2.9078311547010763e-05
14.94,2.1492563770981884e-05
14.95,2.1501524956885436e-05
14.96,2.1501524956885436e-05
14.97,2.1501524956885436e-05
14.98,2.5912106135986734e-05
14.99,2.5912106135986734e-05
15.0,2.5912106135986734e-05
15.01,2.5912106135986734e-05
15.02,0.0
15.03,0.0
15.04,0.0
15.05,0.0
15.06,0.0
15.07,0.0
15.08,0.0
15.09,0.0
15.1,0.0
15.11,0.0
15.12,0.0
15.13,0.0
15.14,0.0
15.15,0.0
15.16,0.0
15.17,0.0
15.18,0.0
15.19,0.0
15.2,0.0
15.21,0.0
15.22,0.0
15.23,0.0
15.24,0.0
15.25,0.0
15.26,0.0
15.27,0.0
15.28,0.0
15.29,0.0
15.3,0.0
15.31,0.0
15.32,0.0
15.33,0.0
15.34,0.0
15.35,0.0
15.36,0.0
15.37,0.0
15.38,0.0
15.39,0.0
15.4,0.0
15.41,0.0
15.42,0.0
15.43,0.0
15.44,0.0
15.45,0.0
15.46,0.0
15.47,0.0
15.48,0.0
15.49,0.0
15.5,0.0
15.51,0.0
15.52,0.0
15.53,0.0
15.54,0.0
15.55,0.0
15.56,0.0
15.57,0.0
15.58,0.0
15.59,0.0
15.6,0.0
15.61,0.0
15.62,0.0
15.63,0.0
15.64,0.0
15.65,0.0
15.66,0.0
15.67,0.0
15.68,0.0
15.69,0.0
15.7,0.0
15.71,0.0
15.72,0.0
15.73,0.0
15.74,0.0
15.75,0.0
15.76,0.0
15.77,0.0
15.78,0.0
15.79,0.0
15.8,0.0
15.81,0.0
15.82,0.0
15.83,0.0
15.84,0.0
15.85,0.0
15.86,0.0
15.87,0.0
15.88,0.0
15.89,0.0
15.9,0.0
15.91,0.0
15.92,0.0
15.93,0.0
15.94,0.0
15.95,0.0
15.96,0.0
15.97,0.0
15.98,0.0
15.99,0.0
16.0,0.0
16.01,0.0
16.02,0.0
16.03,0.0
16.04,0.0
16.05,0.0
16.06,0.0
16.07,0.0
16.08,0.0
16.09,0.0
16.1,0.0
16.11,0.0
16.12,0.0
16.13,0.0
16.14,0.0
16.15,0.0
16.16,0.0
16.17,0.0
16.18,0.0
16.19,0.0
16.2,0.0
16.21,0.0
16.22,0.0
16.23,0.0
16.24,0.0
16.25,0.0
16.26,0.0
16.27,0.0
16.28,0.0
16.29,0.0
16.3,0.0
16.31,0.0
16.32,0.0
16.33,0.0
16.34,0.0
16.35,0.0
16.36,0.0
16.37,0.0
16.38,0.0
16.39,0.0
16.4,0.0
16.41,0.0
16.42,0.0
16.43,0.0
16.44,0.0
16.45,0.0
16.46,0.0
16.47,0.0
16.48,0.0
16.49,0.0
16.5,0.0
16.51,0.0
16.52,0.0
16.53,0.0
16.54,0.0
16.55,0.0
16.56,0.0
16.57,0.0
16.58,0.0
16.59,0.0
16.6,0.0
16.61,0.0
16.62,0.0
16.63,0.0
16.64,0.0
16.65,0.0
16.66,0.0
16.67,0.0
16.68,0.0
16.69,0.0
16.7,0.0
16.71,0.0
16.72,0.0
16.73,0.0
16.74,0.0
16.75,0.0
16.76,0.0
16.77,0.0
16.78,0.0
16.79,0.0
16.8,0.0
16.81,0.0
16.82,0.0
16.83,0.0
16.84,0.0
16.85,0.0
16.86,0.0
16.87,0.0
16.88,0.0
16.89,0.0
16.9,0.0
16.91,0.0
16.92,0.0
16.93,0.0
16.94,0.0
16.95,0.0
16.96,0.0
16.97,0.0
16.98,0.0
16.99,0.0
17.0,0.0
17.01,0.0
17.02,0.0
17.03,0.0
17.04,0.0
17.05,0.0
17.06,0.0
17.07,0.0
17.08,0.0
17.09,0.0
17.1,0.0
17.11,0.0
17.12,0.0
17.13,0.0
17.14,0.0
17.15,0.0
17.16,0.0
17.17,0.0
17.18,0.0
17.19,0.0
17.2,0.0
17.21,0.0
17.22,0.0
17.23,0.0
17.24,0.0
17.25,0.0
17.26,0.0
17.27,0.0
17.28,0.0
17.29,0.0
17.3,0.0
17.31,0.0
17.32,0.0
17.33,0.0
17.34,0.0
17.35,0.0
17.36,0.0
17.37,0.0
17.38,0.0
17.39,0.0
17.4,0.0
17.41,0.0
17.42,0.0
17.43,0.0
17.44,0.0
17.45,0.0
17.46,0.0
17.47,0.0
17.48,0.0
17.49,0.0
17.5,0.0
17.51,0.0
17.52,0.0
17.53,0.0
17.54,0.0
17.55,0.0
17.56,0.0
17.57,0.0
17.58,0.0
17.59,0.0
17.6,0.0
17.61,0.0
17.62,0.0
17.63,0.0
17.64,0.0
17.65,0.0
17.66,0.0
17.67,0.0
17.68,0.0
17.69,0.0
17.7,0.0
17.71,0.0
17.72,0.0
17.73,0.0
17.74,0.0
17.75,0.0
17.76,0.0
17.77,0.0
17.78,0.0
17.79,0.0
17.8,0.0
17.81,0.0
17.82,0.0
17.83,0.0
17.84,0.0
17.85,0.0
17.86,0.0
17.87,0.0
17.88,0.0
17.89,0.0
17.9,0.0
17.91,0.0
17.92,0.0
17.93,0.0
17.94,0.0
17.95,0.0
17.96,0.0
17.97,0.0
17.98,0.0
17.99,0.0
18.0,0.0
18.01,0.0
18.02,0.0
18.03,0.0
18.04,0.0
18.05,0.0
18.06,0.0
18.07,0.0
18.08,0.0
18.09,0.0
18.1,0.0
18.11,0.0
18.12,0.0
18.13,0.0
18.14,0.0
18.15,0.0
18.16,0.0
18.17,0.0
18.18,0.0
18.19,0.0
18.2,0.0
18.21,0.0
18.22,0.0
18.23,0.0
18.24,0.0
18.25,0.0
18.26,0.0
18.27,0.0
18.28,0.0
18.29,0.0
18.3,0.0
18.31,0.0
18.32,0.0
18.33,0.0
18.34,0.0
18.35,0.0
18.36,0.0
18.37,0.0
18.38,0.0
18.39,0.0
18.4,0.0
18.41,0.0
18.42,0.0
18.43,0.0
18.44,0.0
18.45,0.0
18.46,0.0
18.47,0.0
18.48,0.0
18.49,0.0
18.5,0.0
18.51,0.0
18.52,0.0
18.53,0.0
18.54,0.0
18.55,0.0
18.56,0.0
18.57,0.0
18.58,0.0
18.59,0.0
18.6,0.0
18.61,0.0
18.62,0.0
18.63,0.0
18.64,0.0
18.65,0.0
18.66,0.0
18.67,0.0
18.68,0.0
18.69,0.0
18.7,0.0
18.71,0.0
18.72,0.0
18.73,0.0
18.74,0.0
18.75,0.0
18.76,0.0
18.77,0.0
18.78,0.0
18.79,0.0
18.8,0.0
18.81,0.0
18.82,0.0
18.83,0.0
18.84,0.0
18.85,0.0
18.86,0.0
18.87,0.0
18.88,0.0
18.89,0.0
18.9,0.0
18.91,0.0
18.92,0.0
18.93,0.0
18.94,0.0
18.95,0.0
18.96,0.0
18.97,0.0
18.98,0.0
18.99,0.0
19.0,0.0
19.01,0.0
19.02,0.0
19.03,0.0
19.04,0.0
19.05,0.0
19.06,0.0
19.07,0.0
19.08,0.0
19.09,0.0
19.1,0.0
19.11,0.0
19.12,0.0
19.13,0.0
19.14,0.0
19.15,0.0
19.16,0.0
19.17,0.0
19.18,0.0
19.19,0.0
19.2,0.0
19.21,0.0
19.22,0.0
19.23,0.0
19.24,0.0
19.25,0.0
19.26,0.0
19.27,0.0
19.28,0.0
19.29,0.0
19.3,0.0
19.31,0.0
19.32,0.0
19.33,0.0
19.34,0.0
19.35,0.0
19.36,0.0
19.37,0.0
19.38,0.0
19.39,0.0
19.4,0.0
19.41,0.0
19.42,0.0
19.43,0.0
19.44,0.0
19.45,0.0
19.46,0.0
19.47,0.0
19.48,0.0
19.49,0.0
19.5,0.0
19.51,0.0
19.52,0.0
19.53,0.0
19.54,0.0
19.55,0.0
19.56,0.0
19.57,0.0
19.58,0.0
19.59,0.0
19.6,0.0
19.61,0.0
19.62,0.0
19.63,0.0
19.64,0.0
19.65,0.0
19.66,0.0
19.67,0.0
19.68,0.0
19.69,0.0
19.7,0.0
19.71,0.0
19.72,0.0
19.73,0.0
19.74,0.0
19.75,0.0
19.76,0.0
19.77,0.0
19.78,0.0
19.79,0.0
19.8,0.0
19.81,0.0
19.82,0.0
19.83,0.0
19.84,0.0
19.85,0.0
19.86,0.0
19.87,0.0
19.88,0.0
19.89,0.0
19.9,0.0
19.91,0.0
19.92,0.0
19.93,0.0
19.94,0.0
19.95,0.0
19.96,0.0
19.97,0.0
19.98,0.0
19.99,0.0
20.0,0.0


==> figures/plots/data/pr_map_mesh_9.csv <==
0.0,0.9496875727782774
0.01,0.9494721906512951
0.02,0.9477891107532781
0.03,0.946003474087167
0.04,0.9439569548238624
0.05,0.9433377445888248
0.06,0.9428333506835335
0.07,0.9426308370881441
0.08,0.9436601421989463
0.09,0.9473247593714318
0.1,0.9487806819284356
0.11,0.9495679377768574
0.12,0.9507263902182611
0.13,0.9511355368937635
0.14,0.950933436437535
0.15,0.9505152736496327
0.16,0.9508833447066259
0.17,0.9517983466056211
0.18,0.9521507060561213
0.19,0.9524938108143827
0.2,0.952910466892574
0.21,0.9529803412169021
0.22,0.9533107770779095
0.23,0.9534537554694592
0.24,0.95423550426309
0.25,0.9545059044170662
0.26,0.955312077882109
0.27,0.9555082145409419
0.28,0.9554131703638347
0.29,0.9557263605200668
0.3,0.9557395373070743
0.31,0.9561165671746085
0.32,0.9564059708289214
0.33,0.9570644052936924
0.34,0.9570363292456568
0.35,0.9573531324803339
0.36,0.9575193776700667
0.37,0.9575439508126654
0.38,0.957834965590239
0.39,0.9585580220086636
0.4,0.9585211222001203
0.41,0.958464642546871
0.42,0.9592661029749799
0.43,0.959949740747743
0.44,0.9604158127168393
0.45,0.9605401707057675
0.46,0.9609213428422985
0.47,0.9609742634793674
0.48,0.961067729062672
0.49,0.96127188639976
0.5,0.9615705953962963
0.51,0.9618471935221337
0.52,0.9621512722111784
0.53,0.962382364136364
0.54,0.9626072229605209
0.55,0.9628219449237103
0.56,0.9631669555842105
0.57,0.9635305377182747
0.58,0.9636056898978133
0.59,0.9637666566762623
0.6,0.9639501993742644
0.61,0.9640905971678737
0.62,0.9645020053510576
0.63,0.9644935302587296
0.64,0.9644798462716393
0.65,0.9649448381120405
0.66,0.9650606444995321
0.67,0.9651668675318454
0.68,0.9650091508684582
0.69,0.9648109511467018
0.7,0.9647942323016746
0.71,0.9647543252599743
0.72,0.9648946267100864
0.73,0.9652476030243106
0.74,0.9653048479136164
0.75,0.9652150217345625
0.76,0.9650470984704193
0.77,0.9651687161423386
0.78,0.9655733419888313
0.79,0.9655540177334664
0.8,0.9656739810657037
0.81,0.9659643286154516
0.82,0.9660044205620424
0.83,0.9659651089792283
0.84,0.966072592159344
0.85,0.9658917678569204
0.86,0.9658824296502757
0.87,0.9660470206425386
0.88,0.966147030695256
0.89,0.9660880461677275
0.9,0.966401597525628
0.91,0.96650004301183
0.92,0.9665155842029209
0.93,0.9664999270970613
0.94,0.9664819839165982
0.95,0.9662303779732853
0.96,0.9660317305570909
0.97,0.9662945226033652
0.98,0.9664291990022855
0.99,0.966171373655317
1.0,0.9661365281149827
1.01,0.9662477025783227
1.02,0.9659368490995629
1.03,0.9658263541256285
1.04,0.9656956571974
1.05,0.9657062469636738
1.06,0.9655135254081317
1.07,0.9656156049474319
1.08,0.9657092289859963
1.09,0.9654414824333127
1.1,0.9654272943185254
1.11,0.9653534728094673
1.12,0.9650324209329826
1.13,0.9651297426542548
1.14,0.9653933458705176
1.15,0.9651706951782357
1.16,0.9650870131158498
1.17,0.965076502554606
1.18,0.965259275338691
1.19,0.9656340496740562
1.2,0.9654217124061363
1.21,0.9657254103676017
1.22,0.9656989943019019
1.23,0.9655009736503217
1.24,0.9651747576152132
1.25,0.9655383239153921
1.26,0.9658823408775555
1.27,0.9659337032826272
1.28,0.9659128550713266
1.29,0.965786086275402
1.3,0.9654780655093521
1.31,0.965184063158773
1.32,0.9650556041216508
1.33,0.9650871578946465
1.34,0.9652710564055997
1.35,0.9657516084008332
1.36,0.9657290229576846
1.37,0.9656348017159723
1.38,0.9653457350681854
1.39,0.9653725692992282
1.4,0.965074537005454
1.41,0.9653763191255037
1.42,0.9651265036700893
1.43,0.9651151688331255
1.44,0.9649647827962573
1.45,0.9655200233782706
1.46,0.9657950380677818
1.47,0.9657887007122383
1.48,0.9659208120883386
1.49,0.9662275364020554
1.5,0.9663227847801307
1.51,0.9661704780235675
1.52,0.9667690792599511
1.53,0.9668523560677962
1.54,0.9670842747310986
1.55,0.9670817539442927
1.56,0.966829923985494
1.57,0.9668504948059732
1.58,0.9669368943090205
1.59,0.9670896327503086
1.6,0.9672581404022935
1.61,0.9672770570474644
1.62,0.9675300792288841
1.63,0.9679511496551453
1.64,0.9679079649572768
1.65,0.9680587714744467
1.66,0.9681110403261726
1.67,0.9676993680597905
1.68,0.9675449078294661
1.69,0.9674738611498265
1.7,0.9679496301908015
1.71,0.9680330069136084
1.72,0.9680291433102526
1.73,0.9682357760214156
1.74,0.9684901053511958
1.75,0.9683504168041644
1.76,0.9681785089648317
1.77,0.9679968972079632
1.78,0.9679686719277509
1.79,0.9679940707797632
1.8,0.9685817476816104
1.81,0.9688769210216395
1.82,0.9690028706528648
1.83,0.969068489060139
1.84,0.9692695220181732
1.85,0.9693683517728267
1.86,0.9698358703267672
1.87,0.9700645291105247
1.88,0.9700415930378039
1.89,0.9697266925005206
1.9,0.9698758932457722
1.91,0.9697475343894008
1.92,0.9701964792965925
1.93,0.9705501562619563
1.94,0.9706016753245568
1.95,0.970679491465266
1.96,0.970638332743645
1.97,0.9708138789773861
1.98,0.9709281567400484
1.99,0.9714144212651343
2.0,0.9716718656102529
2.01,0.9715842747057871
2.02,0.9715813693996306
2.03,0.9713758539479759
2.04,0.9713140443899432
2.05,0.9714100161823297
2.06,0.972034870359568
2.07,0.9721230718978671
2.08,0.9719878934656724
2.09,0.9721271073815212
2.1,0.972082329508244
2.11,0.9721417681190698
2.12,0.9722231167921889
2.13,0.9721799841035671
2.14,0.9723535930642034
2.15,0.9723838237200624
2.16,0.9724712862725032
2.17,0.9729712596871871
2.18,0.9732604524393768
2.19,0.9726593772810929
2.2,0.972372604017169
2.21,0.9722364451161936
2.22,0.9719569710319012
2.23,0.9722001195004203
2.24,0.9719732572559102
2.25,0.9718739724207667
2.26,0.9719210625474838
2.27,0.9720926783363318
2.28,0.9719108875487732
2.29,0.9716106318880312
2.3,0.9715150143716524
2.31,0.9715156428435481
2.32,0.9713752175729
2.33,0.9712835340174428
2.34,0.9707402748447713
2.35,0.9705247900179798
2.36,0.9697207315469388
2.37,0.9696959862440845
2.38,0.9698205641041706
2.39,0.9703124558722969
2.4,0.9701249159326365
2.41,0.9699653246263868
2.42,0.9701730960061067
2.43,0.9700829022012547
2.44,0.9695955187531344
2.45,0.9696225228344241
2.46,0.9697046629583882
2.47,0.9695810115515667
2.48,0.9691816074181714
2.49,0.9688092660630174
2.5,0.9685404941539674
2.51,0.9685807250936059
2.52,0.9681201592508969
2.53,0.9678042755547476
2.54,0.9681403356275374
2.55,0.9682403809158417
2.56,0.9680284326216759
2.57,0.9679593819680241
2.58,0.9680779119974093
2.59,0.9677635291699924
2.6,0.9673696045564611
2.61,0.9669396609418194
2.62,0.9664824976578625
2.63,0.9664417369709946
2.64,0.9664407208858207
2.65,0.9664703925978941
2.66,0.9663509158553251
2.67,0.9662146849601795
2.68,0.9653650242784919
2.69,0.9661639535422268
2.7,0.9661504997278133
2.71,0.9658942165223429
2.72,0.9665653886292327
2.73,0.9659642047685831
2.74,0.9659800039663591
2.75,0.9661512797038644
2.76,0.9659675715219748
2.77,0.9655385821031162
2.78,0.9656769324593296
2.79,0.9658033562134454
2.8,0.9656838917781505
2.81,0.9655724879438186
2.82,0.965590874783655
2.83,0.965263584353454
2.84,0.9646727935200673
2.85,0.9644718473241433
2.86,0.9651890068100613
2.87,0.9649951171086605
2.88,0.9650214005887626
2.89,0.964049068396321
2.9,0.9640514822629779
2.91,0.9644550455159552
2.92,0.9639598571003558
2.93,0.9618769175099178
2.94,0.9624303523081389
2.95,0.9621884443135083
2.96,0.9624247751769069
2.97,0.9624342360241056
2.98,0.9621420775145874
2.99,0.9616710240837847
3.0,0.9611815132434155
3.01,0.9611312280326868
3.02,0.9613156036497058
3.03,0.9617186782808886
3.04,0.9615095036983133
3.05,0.9612558026938354
3.06,0.9611984757439246
3.07,0.9610675190158536
3.08,0.9606670311882635
3.09,0.9609092497585177
3.1,0.9607970236551364
3.11,0.9616367045565798
3.12,0.9620870916729044
3.13,0.9617652661332292
3.14,0.9618382368028058
3.15,0.9617497941825247
3.16,0.9615204055669273
3.17,0.9612073941759551
3.18,0.9623559033420893
3.19,0.9618939251994246
3.2,0.9616189311564934
3.21,0.961591129259724
3.22,0.9613368725757452
3.23,0.9610520552334102
3.24,0.9610025184391855
3.25,0.9607708749919576
3.26,0.9608840878829328
3.27,0.9611718618976413
3.28,0.961039268620668
3.29,0.9611496085037865
3.3,0.9601751162134543
3.31,0.9598204160396171
3.32,0.9598675626885361
3.33,0.9598098948419873
3.34,0.9608401793788596
3.35,0.9607832269404266
3.36,0.9607476773588652
3.37,0.9611314681488582
3.38,0.9606923552859731
3.39,0.9608760196314028
3.4,0.9614020835943731
3.41,0.9614202678370732
3.42,0.9605940530317625
3.43,0.963227816487673
3.44,0.9625233225990633
3.45,0.9621683437383719
3.46,0.9618920663810668
3.47,0.9617792382241547
3.48,0.9623952103527047
3.49,0.9630387666639942
3.5,0.9629777272288882
3.51,0.9624372229827999
3.52,0.962384094770879
3.53,0.9621308351886996
3.54,0.9615841399463515
3.55,0.961145054580654
3.56,0.9612650100952214
3.57,0.961428258895499
3.58,0.960831122431959
3.59,0.9608267589137732
3.6,0.9609604215240897
3.61,0.9606932504833642
3.62,0.9608099211194654
3.63,0.9610044193099354
3.64,0.9607595689652794
3.65,0.9609215770886598
3.66,0.960638249134828
3.67,0.9599016207553093
3.68,0.9598697112617766
3.69,0.9604461972729079
3.7,0.9596307448764888
3.71,0.9593271588965029
3.72,0.9586075183276337
3.73,0.9590448027493539
3.74,0.959319857059205
3.75,0.9594521808231843
3.76,0.9592905841516544
3.77,0.9588460461042276
3.78,0.958658615132772
3.79,0.9581526563368629
3.8,0.9592989423504279
3.81,0.9594252115505718
3.82,0.9592462227474685
3.83,0.9589953929596832
3.84,0.9590996402554375
3.85,0.9578356955954074
3.86,0.9575499432258097
3.87,0.9571734406100081
3.88,0.9573030212124649
3.89,0.9582646640368531
3.9,0.9576827754911549
3.91,0.9573589354574599
3.92,0.9581569397937598
3.93,0.9573800704094545
3.94,0.9580908636002828
3.95,0.9567099880810489
3.96,0.9561855663101655
3.97,0.9559131501867357
3.98,0.9553739263708223
3.99,0.954505306807622
4.0,0.9542165082032654
4.01,0.9545139231028369
4.02,0.9545125595631596
4.03,0.9548658764371867
4.04,0.9553246317676021
4.05,0.955653049669103
4.06,0.955369414753114
4.07,0.9551299187821026
4.08,0.9559041102053836
4.09,0.9555818954481125
4.1,0.9558560374959173
4.11,0.9555679463305244
4.12,0.955166320828354
4.13,0.955187435727036
4.14,0.9546628664310074
4.15,0.9542302256368393
4.16,0.9548707731819359
4.17,0.9550162769764426
4.18,0.954601959341244
4.19,0.9540940039231518
4.2,0.9553363384832294
4.21,0.9548077745797173
4.22,0.9554419923339587
4.23,0.9555205974511056
4.24,0.9553717648313038
4.25,0.9549140057168217
4.26,0.9547377439691701
4.27,0.9540679797777678
4.28,0.9544045824921702
4.29,0.9547964967842031
4.3,0.9539141454917046
4.31,0.9539996254145894
4.32,0.9537502426374693
4.33,0.9539925401060256
4.34,0.9538144491658556
4.35,0.9557180008522838
4.36,0.9559797940151104
4.37,0.9560761190556507
4.38,0.9560409857676829
4.39,0.9559697147002214
4.4,0.9560717410466407
4.41,0.9559258117633022
4.42,0.9554773489568593
4.43,0.955653588401722
4.44,0.9556766321356174
4.45,0.9573786036591058
4.46,0.9577709272970294
4.47,0.9578779828466185
4.48,0.9570775832782284
4.49,0.9578936073641188
4.5,0.9589670679425853
4.51,0.9599546029327284
4.52,0.9596615973617229
4.53,0.9588825103860058
4.54,0.958480799937305
4.55,0.9583009362800633
4.56,0.9584121923073254
4.57,0.9584831456812101
4.58,0.9577042932797496
4.59,0.9570739929001113
4.6,0.9565839366745578
4.61,0.9565551065004588
4.62,0.9566045241571125
4.63,0.9548431677025214
4.64,0.9552512926372425
4.65,0.9551466014805458
4.66,0.9551396646410683
4.67,0.9567675466511073
4.68,0.9571081909087299
4.69,0.9565001599763958
4.7,0.9558553817913046
4.71,0.9560745798433675
4.72,0.9564103485966323
4.73,0.9564952215163385
4.74,0.9565666556047613
4.75,0.9559673078203601
4.76,0.9564335767186162
4.77,0.957767364675968
4.78,0.9572170420014818
4.79,0.9569708637452297
4.8,0.9567281247310304
4.81,0.9563131582147751
4.82,0.956751827269078
4.83,0.9569598236338499
4.84,0.9564593300520222
4.85,0.9562955078869108
4.86,0.9553099761452477
4.87,0.9552145231730692
4.88,0.9553229559097927
4.89,0.9552380719231042
4.9,0.953974853417496
4.91,0.9534566975389732
4.92,0.9545167782122277
4.93,0.955061376322043
4.94,0.9557466129396065
4.95,0.9560727861930406
4.96,0.9558199743637846
4.97,0.955498288870416
4.98,0.956867021962359
4.99,0.9569267962365763
5.0,0.956762989384274
5.01,0.9550781524531455
5.02,0.955747800224167
5.03,0.956023579666717
5.04,0.9556324554632293
5.05,0.9558587191848801
5.06,0.9556913385402297
5.07,0.955229834875747
5.08,0.9555336933688184
5.09,0.9560903989517234
5.1,0.9550176459087415
5.11,0.953839886415177
5.12,0.953905816373116
5.13,0.9559726440491704
5.14,0.95604740630358
5.15,0.9560485816302543
5.16,0.9558156308963324
5.17,0.9552561719779756
5.18,0.954471849979902
5.19,0.9547909943232935
5.2,0.9551758597097956
5.21,0.9562431025964997
5.22,0.955266562639677
5.23,0.9553071013877769
5.24,0.9534451673619332
5.25,0.954298100887435
5.26,0.9537924381044077
5.27,0.9532163273210366
5.28,0.9528704433941128
5.29,0.9531621407683815
5.3,0.9540760427585663
5.31,0.9538779605725338
5.32,0.9534964428554178
5.33,0.952535657086912
5.34,0.9530966425473859
5.35,0.9533184432348292
5.36,0.954971314468687
5.37,0.9547307804680912
5.38,0.9543021426086357
5.39,0.9540007312224456
5.4,0.9558346444541984
5.41,0.9568946733392218
5.42,0.9562407872584808
5.43,0.9553079481918194
5.44,0.9545025925669868
5.45,0.953241390959532
5.46,0.95253715307196
5.47,0.9531394578131185
5.48,0.952281512966641
5.49,0.9526100408230156
5.5,0.9514200522486315
5.51,0.9525704331138486
5.52,0.9520777186484141
5.53,0.9519190600766949
5.54,0.9520595758351827
5.55,0.951008062920847
5.56,0.9520063576239578
5.57,0.9532809884220826
5.58,0.9538095597013116
5.59,0.954151953963046
5.6,0.9564461394403598
5.61,0.9581782690148417
5.62,0.9567054386661455
5.63,0.9565418727495659
5.64,0.9569282924243004
5.65,0.9570293006735923
5.66,0.9566222672895381
5.67,0.9569034524641986
5.68,0.9573250887782502
5.69,0.9580129762579246
5.7,0.9587266630328565
5.71,0.9587618282704475
5.72,0.9600790374608656
5.73,0.9601437422378505
5.74,0.9626766607877384
5.75,0.9615771311828107
5.76,0.9615929467376455
5.77,0.9618767718351338
5.78,0.9622468912034896
5.79,0.9623401682688724
5.8,0.9630258712102878
5.81,0.9635200113112424
5.82,0.9634902568204984
5.83,0.964120050660537
5.84,0.9642726834264241
5.85,0.9637278560662639
5.86,0.9633718139648878
5.87,0.9634903723572702
5.88,0.9643748533683039
5.89,0.964413383219744
5.9,0.9596242679867687
5.91,0.9597300530297962
5.92,0.9582811457406947
5.93,0.9591479132579199
5.94,0.9586658501853795
5.95,0.9592499796184578
5.96,0.9550699227995882
5.97,0.9552263141597395
5.98,0.9548917415108308
5.99,0.9546297645328226
6.0,0.955402091739512
6.01,0.9514586659995534
6.02,0.951329533329001
6.03,0.9515782698392994
6.04,0.9506468571032811
6.05,0.9509094240088897
6.06,0.9498235983004698
6.07,0.9488857758718064
6.08,0.9477921114741571
6.09,0.9474152999323692
6.1,0.9470933927457105
6.11,0.9457542735816106
6.12,0.9464366251234725
6.13,0.9468259040149065
6.14,0.9464389570254548
6.15,0.9460640782457042
6.16,0.9458426827923354
6.17,0.9445914239354886
6.18,0.944466959531782
6.19,0.943960155575971
6.2,0.9442901570983832
6.21,0.9438214274021216
6.22,0.9415021267636696
6.23,0.9411228111055555
6.24,0.9410428382890056
6.25,0.9409078534103914
6.26,0.9414567367368027
6.27,0.9429766260979823
6.28,0.9427127028932102
6.29,0.9427964566532226
6.3,0.9415609072072212
6.31,0.9399270896694738
6.32,0.9403405315093325
6.33,0.9401728792339433
6.34,0.9393980687908565
6.35,0.9396423053308612
6.36,0.9395219767094849
6.37,0.9379298631378123
6.38,0.935354092381615
6.39,0.9345889863724903
6.4,0.9410657483932782
6.41,0.9417273940908416
6.42,0.9425009148435498
6.43,0.9410157671464714
6.44,0.941573337579065
6.45,0.9427102762565832
6.46,0.9493015865241479
6.47,0.9484281314481984
6.48,0.949079383599957
6.49,0.9486994882254761
6.5,0.9491041398117175
6.51,0.9552201307755718
6.52,0.9533138189840871
6.53,0.9520224585943701
6.54,0.9535318982552976
6.55,0.9543019672699762
6.56,0.9546883949822876
6.57,0.9541076026314612
6.58,0.9542802516600488
6.59,0.9511597701088057
6.6,0.9491040377429488
6.61,0.9506708212803181
6.62,0.9480830375257193
6.63,0.9423763536981523
6.64,0.9415761679726766
6.65,0.9415816725565541
6.66,0.9415518806099573
6.67,0.9421323340382487
6.68,0.9426315333081349
6.69,0.9422579615457811
6.7,0.9415275437811441
6.71,0.9410348419607641
6.72,0.9415121036347888
6.73,0.9408650937351927
6.74,0.9347030100627234
6.75,0.9358583667008786
6.76,0.935247773436005
6.77,0.9319124618896905
6.78,0.9308075988904505
6.79,0.9305074044575916
6.8,0.9307097820318002
6.81,0.9322658650458513
6.82,0.9306501051040259
6.83,0.9293392110443468
6.84,0.9301311182687808
6.85,0.9294887358746585
6.86,0.9259992637417435
6.87,0.9270467386740519
6.88,0.9268530464876655
6.89,0.923471842589873
6.9,0.9232179623642729
6.91,0.922077552673534
6.92,0.9242120961125181
6.93,0.9246544445107936
6.94,0.9245731402365279
6.95,0.9237812040445855
6.96,0.9243605225540569
6.97,0.9249097794695954
6.98,0.9246651676149458
6.99,0.9237027645206487
7.0,0.9216104285919932
7.01,0.9212648286744318
7.02,0.923896763262953
7.03,0.9249915954581726
7.04,0.9254070800968974
7.05,0.9250154301903244
7.06,0.9238475695827986
7.07,0.9234790494231876
7.08,0.9238543147831694
7.09,0.9268063589820846
7.1,0.9279354722286309
7.11,0.9271693963702288
7.12,0.9280581066074616
7.13,0.9335708279648646
7.14,0.9339953330225285
7.15,0.9339613970055528
7.16,0.9352038544181308
7.17,0.9348299222024057
7.18,0.9332753064312096
7.19,0.9336131679713763
7.2,0.9339344828991591
7.21,0.9352781112608676
7.22,0.9364938405313765
7.23,0.9366473568171256
7.24,0.9415082293433389
7.25,0.9411793232926828
7.26,0.9424618039530824
7.27,0.9424188378753728
7.28,0.9366829383016202
7.29,0.9363549911709587
7.3,0.9369804790732676
7.31,0.9360008486363158
7.32,0.9368096656626291
7.33,0.9373383984506929
7.34,0.9319131692430328
7.35,0.9265086690294101
7.36,0.9281179188716323
7.37,0.9267162549013253
7.38,0.9278853745339937
7.39,0.9324922755610795
7.4,0.9326600226793808
7.41,0.9316594014380567
7.42,0.9313426654514859
7.43,0.9306036628950487
7.44,0.9302561842298078
7.45,0.9294239893575634
7.46,0.9279089323648022
7.47,0.9290333700035345
7.48,0.9218094635418598
7.49,0.9208478342756425
7.5,0.9216489654636515
7.51,0.9215282428515951
7.52,0.9149428186209758
7.53,0.9139640965263142
7.54,0.9129351769480689
7.55,0.911939417264456
7.56,0.9113551933188871
7.57,0.9047005562966774
7.58,0.9038149019893514
7.59,0.9020206205993033
7.6,0.901626013923696
7.61,0.9014526957979124
7.62,0.901472286218695
7.63,0.8998508173746628
7.64,0.9001314486961073
7.65,0.8984960464473168
7.66,0.897339001869107
7.67,0.8978509251583526
7.68,0.8974447569817359
7.69,0.8930788068194538
7.7,0.8897366499162491
7.71,0.8800390908138342
7.72,0.8746342140534179
7.73,0.8741784151725073
7.74,0.8754414134983725
7.75,0.8789265216797267
7.76,0.876814538370364
7.77,0.8787126115454511
7.78,0.8847607576648857
7.79,0.8910077572335459
7.8,0.8908491814934976
7.81,0.8943600012589837
7.82,0.8943600012589837
7.83,0.8966475600455946
7.84,0.9035155794053475
7.85,0.9099961753505567
7.86,0.9123098113629329
7.87,0.9124644993008436
7.88,0.9112261512541326
7.89,0.9111891247077721
7.9,0.907185679198367
7.91,0.9079099520023448
7.92,0.9059486908751224
7.93,0.9069726405617875
7.94,0.9073260362552023
7.95,0.9064726600279918
7.96,0.9076279118476849
7.97,0.9039136305555406
7.98,0.9132367804056566
7.99,0.9141599464790945
8.0,0.914065630949235
8.01,0.9147817797961869
8.02,0.9222453756795759
8.03,0.9223807261799889
8.04,0.9223807261799889
8.05,0.9223070027723035
8.06,0.9237358967378145
8.07,0.9306798118561407
8.08,0.9306798118561407
8.09,0.9354651803054509
8.1,0.929471327168799
8.11,0.929471327168799
8.12,0.9313070800598525
8.13,0.932792824876398
8.14,0.9315073095213041
8.15,0.9328333101524494
8.16,0.9290326547275221
8.17,0.9269949709074482
8.18,0.9294102745528272
8.19,0.9359151188998301
8.2,0.937079484560154
8.21,0.9419924579145613
8.22,0.9455623300664117
8.23,0.945977705967701
8.24,0.9470207953294899
8.25,0.9457487565537216
8.26,0.9446695563289671
8.27,0.9417873446730968
8.28,0.9424740538213746
8.29,0.9380738015064544
8.3,0.9382257054478226
8.31,0.9365606700063045
8.32,0.9326734151856748
8.33,0.9292319790209979
8.34,0.9285201482171852
8.35,0.9285201482171852
8.36,0.9284081057975582
8.37,0.9301068866787507
8.38,0.9298793500732598
8.39,0.9301953246740325
8.4,0.9323564195821394
8.41,0.9329533851575765
8.42,0.932546616506651
8.43,0.9315742576660442
8.44,0.9333084666281398
8.45,0.9340219713403793
8.46,0.9329457364724986
8.47,0.933609659839998
8.48,0.9345856857289292
8.49,0.9345856857289292
8.5,0.9360591320517738
8.51,0.935715086459943
8.52,0.9331574741175306
8.53,0.9345073821019295
8.54,0.934269210125397
8.55,0.9344326335427089
8.56,0.9347579876325984
8.57,0.9371831953753185
8.58,0.9371831953753185
8.59,0.9348058063685145
8.6,0.9414950993425909
8.61,0.9401232002971552
8.62,0.9418780235310812
8.63,0.9411692714404034
8.64,0.9411692714404034
8.65,0.9420782606771622
8.66,0.9425899762935293
8.67,0.9425899762935293
8.68,0.9389738622091197
8.69,0.9321376870725526
8.7,0.9307269546370374
8.71,0.9346395082472228
8.72,0.9363485896335787
8.73,0.9353745747587843
8.74,0.9337332625384687
8.75,0.9339442292364848
8.76,0.9329724034821222
8.77,0.9322734310322378
8.78,0.9330159964820749
8.79,0.9339321957790998
8.8,0.9331368285671262
8.81,0.9314879241914441
8.82,0.938321013994893
8.83,0.938321013994893
8.84,0.9379523697523604
8.85,0.9371952249921055
8.86,0.9348824766997192
8.87,0.9346640122794037
8.88,0.9345530260587229
8.89,0.9345530260587229
8.9,0.9322540460787312
8.91,0.9318158972655459
8.92,0.9330981252715356
8.93,0.9330981252715356
8.94,0.9320968135499299
8.95,0.9319533730352415
8.96,0.9340212146328438
8.97,0.9335440645005041
8.98,0.9326576661877376
8.99,0.9326576661877376
9.0,0.9310971049291507
9.01,0.9294650265434142
9.02,0.9317470435488392
9.03,0.934125638218655
9.04,0.9342625598576507
9.05,0.9344462138415954
9.06,0.9342049189212368
9.07,0.9325261032378944
9.08,0.9357426671170175
9.09,0.9371119515848054
9.1,0.9371119515848054
9.11,0.9383158930950214
9.12,0.9362295054194675
9.13,0.9338973411412353
9.14,0.9338973411412353
9.15,0.9324674420889695
9.16,0.9324674420889695
9.17,0.9290524915657582
9.18,0.9298661073847205
9.19,0.9359076608252397
9.2,0.9361359561890349
9.21,0.9336889792362312
9.22,0.9322483877949742
9.23,0.9322483877949742
9.24,0.930858550645425
9.25,0.9310895004999203
9.26,0.9334601440719176
9.27,0.9353109947463589
9.28,0.9353109947463589
9.29,0.9131154509729422
9.3,0.9114740952087494
9.31,0.9114740952087494
9.32,0.9073762830104
9.33,0.9073762830104
9.34,0.9065675884101653
9.35,0.9058342445809382
9.36,0.8877274106213916
9.37,0.8827478081188962
9.38,0.8688255777365751
9.39,0.8576540502534321
9.4,0.8639426292067874
9.41,0.8654922920613328
9.42,0.8606329307360918
9.43,0.8632042448530091
9.44,0.8587778311792871
9.45,0.8635591968998155
9.46,0.8525811917929298
9.47,0.8322331189798751
9.48,0.8322331189798751
9.49,0.8322331189798751
9.5,0.8305264140339431
9.51,0.828999243322856
9.52,0.828999243322856
9.53,0.8060340859504133
9.54,0.7981109572416948
9.55,0.7981109572416948
9.56,0.8104140778231917
9.57,0.8017777935744417
9.58,0.7723574159117382
9.59,0.7723574159117382
9.6,0.7547594138146453
9.61,0.7547594138146453
9.62,0.7725220669386176
9.63,0.7725220669386176
9.64,0.7725220669386176
9.65,0.7607607188347725
9.66,0.7826176995427471
9.67,0.7928909136334824
9.68,0.7955780309487194
9.69,0.7955780309487194
9.7,0.7955780309487194
9.71,0.7955780309487194
9.72,0.783050783368906
9.73,0.783050783368906
9.74,0.7962046152605995
9.75,0.8074170013206012
9.76,0.8074170013206012
9.77,0.8074170013206012
9.78,0.8074170013206012
9.79,0.8456699582839743
9.8,0.8456699582839743
9.81,0.8532504807473993
9.82,0.8532504807473993
9.83,0.8532504807473993
9.84,0.8532504807473993
9.85,0.8532504807473993
9.86,0.88386002508371
9.87,0.88386002508371
9.88,0.9038781803697487
9.89,0.9176851779842301
9.9,0.9154593682410492
9.91,0.9136327733283677
9.92,0.9136327733283677
9.93,0.9124910941130995
9.94,0.9124910941130995
9.95,0.9096163890048319
9.96,0.9096163890048319
9.97,0.9196095174590501
9.98,0.9196095174590501
9.99,0.9196095174590501
10.0,0.9196095174590501
10.01,0.9165007857335603
10.02,0.9200680484519536
10.03,0.9121997915188824
10.04,0.9120376837347967
10.05,0.9120376837347967
10.06,0.9055531080160772
10.07,0.9055531080160772
10.08,0.9036933455076706
10.09,0.9044448911370967
10.1,0.9245783039326058
10.11,0.9245783039326058
10.12,0.9245289628598827
10.13,0.9204848868899355
10.14,0.9204848868899355
10.15,0.9204848868899355
10.16,0.9193744796307344
10.17,0.9193744796307344
10.18,0.9220032444402684
10.19,0.9220032444402684
10.2,0.9220032444402684
10.21,0.9220032444402684
10.22,0.9220032444402684
10.23,0.9220032444402684
10.24,0.9147127220215691
10.25,0.9092883855238488
10.26,0.9135170862231814
10.27,0.9135170862231814
10.28,0.9135170862231814
10.29,0.9140877856327656
10.3,0.9140877856327656
10.31,0.9071251158156278
10.32,0.9071251158156278
10.33,0.9071251158156278
10.34,0.9071251158156278
10.35,0.9097484597622222
10.36,0.9084356449729545
10.37,0.8677546606334958
10.38,0.8677546606334958
10.39,0.8671867923331245
10.4,0.8676451192739795
10.41,0.8676451192739795
10.42,0.8676451192739795
10.43,0.8676451192739795
10.44,0.8748749637867325
10.45,0.8748749637867325
10.46,0.8854313813086472
10.47,0.8854313813086472
10.48,0.8854313813086472
10.49,0.8854313813086472
10.5,0.8854313813086472
10.51,0.8928044225129143
10.52,0.8883113208058706
10.53,0.8948489650221774
10.54,0.8929173194469394
10.55,0.8929173194469394
10.56,0.8929173194469394
10.57,0.8929173194469394
10.58,0.8915031455006586
10.59,0.889356865502081
10.6,0.889356865502081
10.61,0.889356865502081
10.62,0.8864670904187061
10.63,0.8903094881031329
10.64,0.8903094881031329
10.65,0.8855763077652111
10.66,0.8823171010734812
10.67,0.8823171010734812
10.68,0.8908992334431496
10.69,0.8962278217090316
10.7,0.8962278217090316
10.71,0.8962278217090316
10.72,0.8999612501872275
10.73,0.8999612501872275
10.74,0.8999612501872275
10.75,0.8999612501872275
10.76,0.8962332060057634
10.77,0.8962332060057634
10.78,0.8962332060057634
10.79,0.8961267990044979
10.8,0.8961267990044979
10.81,0.8990378968533604
10.82,0.8962653793902674
10.83,0.879333384372884
10.84,0.887652842241571
10.85,0.8837157740665899
10.86,0.8837157740665899
10.87,0.9131127607216394
10.88,0.9131127607216394
10.89,0.9131127607216394
10.9,0.9156155999997903
10.91,0.9167409384386139
10.92,0.9167409384386139
10.93,0.9208064853028859
10.94,0.92080811718728
10.95,0.92080811718728
10.96,0.9142838311660823
10.97,0.9142838311660823
10.98,0.9136172014835837
10.99,0.9136172014835837
11.0,0.9159351802379548
11.01,0.9123161070521582
11.02,0.9109362938584199
11.03,0.9109362938584199
11.04,0.9109362938584199
11.05,0.9109362938584199
11.06,0.9109362938584199
11.07,0.9129384895992961
11.08,0.9147132764606731
11.09,0.9147132764606731
11.1,0.9147132764606731
11.11,0.9147132764606731
11.12,0.9165560696879654
11.13,0.9165560696879654
11.14,0.9165560696879654
11.15,0.9216055041858017
11.16,0.9249136350513723
11.17,0.9249136350513723
11.18,0.9229180836951811
11.19,0.9176775283922975
11.2,0.9176775283922975
11.21,0.9176775283922975
11.22,0.9154433257952436
11.23,0.9171555198801353
11.24,0.9171555198801353
11.25,0.9171555198801353
11.26,0.9171555198801353
11.27,0.9171555198801353
11.28,0.9171555198801353
11.29,0.9140218099694559
11.3,0.9140218099694559
11.31,0.9127962214051278
11.32,0.9170554518277312
11.33,0.9356527728741664
11.34,0.9097047167700117
11.35,0.9097047167700117
11.36,0.89218430224594
11.37,0.89218430224594
11.38,0.889659903824516
11.39,0.889659903824516
11.4,0.889659903824516
11.41,0.8839141981834655
11.42,0.8839141981834655
11.43,0.8756940394425734
11.44,0.8680052389398272
11.45,0.8680052389398272
11.46,0.8672545779467926
11.47,0.8672545779467926
11.48,0.8649806972264775
11.49,0.8649806972264775
11.5,0.8682749624840302
11.51,0.8682749624840302
11.52,0.8672972224097772
11.53,0.8672972224097772
11.54,0.8672972224097772
11.55,0.8712061926376113
11.56,0.8763715750277882
11.57,0.8676379607699641
11.58,0.8577679278750783
11.59,0.8696587830980123
11.6,0.8696587830980123
11.61,0.8696587830980123
11.62,0.8696587830980123
11.63,0.8696587830980123
11.64,0.8696587830980123
11.65,0.8624777905516509
11.66,0.8470380299100924
11.67,0.8470380299100924
11.68,0.8470380299100924
11.69,0.869682571601122
11.7,0.869682571601122
11.71,0.869682571601122
11.72,0.869682571601122
11.73,0.8520186715651455
11.74,0.8520186715651455
11.75,0.8621821521179927
11.76,0.8621821521179927
11.77,0.8621821521179927
11.78,0.8621821521179927
11.79,0.8834384311439422
11.8,0.8834384311439422
11.81,0.8834384311439422
11.82,0.8905010188986415
11.83,0.8905010188986415
11.84,0.9084957729089153
11.85,0.9084957729089153
11.86,0.9316572979439701
11.87,0.9114981740497923
11.88,0.9208619343864763
11.89,0.9208619343864763
11.9,0.9208619343864763
11.91,0.92416694043935
11.92,0.92416694043935
11.93,0.92416694043935
11.94,0.9247501557142492
11.95,0.8886314423500541
11.96,0.8784619775842724
11.97,0.8784619775842724
11.98,0.8784619775842724
11.99,0.8784619775842724
12.0,0.8718567145803152
12.01,0.8718567145803152
12.02,0.8718567145803152
12.03,0.8772499787913745
12.04,0.8702905109975883
12.05,0.8685137091336191
12.06,0.8678636818189481
12.07,0.8678636818189481
12.08,0.8678636818189481
12.09,0.8570639780062769
12.1,0.8646472644918156
12.11,0.8646472644918156
12.12,0.8646472644918156
12.13,0.8673043216607108
12.14,0.8673043216607108
12.15,0.8217806208415991
12.16,0.814222870025703
12.17,0.8215793724271935
12.18,0.8199601259120797
12.19,0.8093466126424074
12.2,0.8093466126424074
12.21,0.8093466126424074
12.22,0.8093466126424074
12.23,0.8108579147504129
12.24,0.8108579147504129
12.25,0.7996045343657187
12.26,0.8046746970351174
12.27,0.8046746970351174
12.28,0.8046746970351174
12.29,0.7911142369960946
12.3,0.7911142369960946
12.31,0.7911142369960946
12.32,0.7803423179975506
12.33,0.7886107018929578
12.34,0.7847098587734886
12.35,0.7847098587734886
12.36,0.7847098587734886
12.37,0.7968986239685452
12.38,0.7910167388292834
12.39,0.7910167388292834
12.4,0.7910167388292834
12.41,0.7696353806664057
12.42,0.7696353806664057
12.43,0.7696353806664057
12.44,0.7568736366657898
12.45,0.7826189209166042
12.46,0.7833813198154631
12.47,0.7833813198154631
12.48,0.7833813198154631
12.49,0.7833813198154631
12.5,0.7833813198154631
12.51,0.7833813198154631
12.52,0.7915066665622077
12.53,0.7799727858909692
12.54,0.7869172597444211
12.55,0.7869172597444211
12.56,0.7735484018199601
12.57,0.7880220125014085
12.58,0.7880220125014085
12.59,0.7880220125014085
12.6,0.7751190049471872
12.61,0.7751190049471872
12.62,0.7751190049471872
12.63,0.7650676610539565
12.64,0.7650676610539565
12.65,0.8401071841966194
12.66,0.8497375834765222
12.67,0.8463145659696201
12.68,0.8483535479383423
12.69,0.8582803528080596
12.7,0.8582803528080596
12.71,0.8582803528080596
12.72,0.8582803528080596
12.73,0.8638238653859472
12.74,0.8638238653859472
12.75,0.8638238653859472
12.76,0.8570438490682807
12.77,0.8414434099160497
12.78,0.8414434099160497
12.79,0.8356276566241798
12.8,0.8356276566241798
12.81,0.8356276566241798
12.82,0.8356276566241798
12.83,0.8277786387690299
12.84,0.8440665712870058
12.85,0.8440665712870058
12.86,0.840521130343784
12.87,0.8405340464042917
12.88,0.8405340464042917
12.89,0.8405340464042917
12.9,0.8405340464042917
12.91,0.8615913805060296
12.92,0.8615913805060296
12.93,0.8361837710757349
12.94,0.8173737033350262
12.95,0.7977702069568429
12.96,0.7977702069568429
12.97,0.7683376068436898
12.98,0.7683376068436898
12.99,0.7683376068436898
13.0,0.7683376068436898
13.01,0.7683376068436898
13.02,0.7612458016177474
13.03,0.7390970731377892
13.04,0.7390970731377892
13.05,0.7390970731377892
13.06,0.7295003758466247
13.07,0.6974118550222795
13.08,0.6974118550222795
13.09,0.7083399851744335
13.1,0.7083399851744335
13.11,0.7083399851744335
13.12,0.726486935144508
13.13,0.7043483325267083
13.14,0.7043483325267083
13.15,0.7043483325267083
13.16,0.7043483325267083
13.17,0.6836679402582111
13.18,0.6836679402582111
13.19,0.6543000764806359
13.2,0.6543000764806359
13.21,0.6543000764806359
13.22,0.6543000764806359
13.23,0.6160011873797225
13.24,0.6160011873797225
13.25,0.6160011873797225
13.26,0.6160011873797225
13.27,0.6242392471336675
13.28,0.6242392471336675
13.29,0.6253779548536837
13.3,0.6286371430967053
13.31,0.6286371430967053
13.32,0.6404828857254413
13.33,0.6404828857254413
13.34,0.6404828857254413
13.35,0.6450793645383001
13.36,0.6243168397435773
13.37,0.6243168397435773
13.38,0.6243168397435773
13.39,0.6326936561922313
13.4,0.6326936561922313
13.41,0.6286263356231658
13.42,0.6286263356231658
13.43,0.630157984762103
13.44,0.6361452676493486
13.45,0.6576377550677049
13.46,0.6576377550677049
13.47,0.683653830671929
13.48,0.683653830671929
13.49,0.683653830671929
13.5,0.683653830671929
13.51,0.683653830671929
13.52,0.683653830671929
13.53,0.7130887623797719
13.54,0.7130887623797719
13.55,0.7130887623797719
13.56,0.7130887623797719
13.57,0.7130887623797719
13.58,0.6772001241753491
13.59,0.6593829083703464
13.6,0.6593829083703464
13.61,0.6593829083703464
13.62,0.5567105468504341
13.63,0.6105909719024236
13.64,0.6105909719024236
13.65,0.6105909719024236
13.66,0.6105909719024236
13.67,0.6105909719024236
13.68,0.6105909719024236
13.69,0.6012484732765752
13.7,0.5560310401601838
13.71,0.5369699303736204
13.72,0.5202996114731693
13.73,0.5202996114731693
13.74,0.4450066032798313
13.75,0.4450066032798313
13.76,0.4450066032798313
13.77,0.4312160533826558
13.78,0.4312160533826558
13.79,0.36513686873905804
13.8,0.33184522169918756
13.81,0.33184522169918756
13.82,0.2776296383329016
13.83,0.26445117236009846
13.84,0.26445117236009846
13.85,0.1710157612139438
13.86,0.1710157612139438
13.87,0.1710157612139438
13.88,0.165655086619632
13.89,0.09411952294842035
13.9,0.09411952294842035
13.91,0.04713946268975656
13.92,0.05386471058873446
13.93,0.05495795822959016
13.94,0.05495795822959016
13.95,0.05495795822959016
13.96,0.05495795822959016
13.97,0.05495795822959016
13.98,0.05495795822959016
13.99,0.05495795822959016
14.0,0.05495795822959016
14.01,0.05495795822959016
14.02,0.05495795822959016
14.03,0.05495795822959016
14.04,0.05495795822959016
14.05,0.05495795822959016
14.06,0.05495795822959016
14.07,0.05301713099487195
14.08,0.05649463553589456
14.09,0.05649463553589456
14.1,0.05649463553589456
14.11,0.05649463553589456
14.12,0.06357004866299865
14.13,0.06357004866299865
14.14,0.06357004866299865
14.15,0.06357004866299865
14.16,0.06357004866299865
14.17,0.06357004866299865
14.18,0.06357004866299865
14.19,0.03944688587938603
14.2,0.04445791383050871
14.21,0.050183447501623984
14.22,0.05025037034848092
14.23,0.05025037034848092
14.24,0.05702520465178184
14.25,0.05702520465178184
14.26,0.03505960787007962
14.27,0.029948819447023118
14.28,0.029948819447023118
14.29,0.029948819447023118
14.3,0.019895281053911244
14.31,0.019895281053911244
14.32,0.019895281053911244
14.33,0.01700426059301615
14.34,0.01700426059301615
14.35,0.01700426059301615
14.36,0.01700426059301615
14.37,0.01700426059301615
14.38,0.014357535701949139
14.39,0.019997187415812863
14.4,0.019997187415812863
14.41,0.019997187415812863
14.42,0.0118616722383851
14.43,0.0010520174445817416
14.44,0.0007889695055451432
14.45,0.0008446558394434485
14.46,0.0008446558394434485
14.47,0.0008446558394434485
14.48,0.0007045045597037072
14.49,0.0007045045597037072
14.5,0.0007045045597037072
14.51,0.0007045045597037072
14.52,0.0006150935964897184
14.53,0.0006150935964897184
14.54,0.0006150935964897184
14.55,0.0006150935964897184
14.56,0.0006150935964897184
14.57,0.00035025014872742065
14.58,0.00035025014872742065
14.59,0.00035025014872742065
14.6,0.00035025014872742065
14.61,0.00035025014872742065
14.62,0.00035025014872742065
14.63,0.00035025014872742065
14.64,0.00035025014872742065
14.65,0.00035025014872742065
14.66,0.00035025014872742065
14.67,0.00035025014872742065
14.68,0.00035025014872742065
14.69,0.00035025014872742065
14.7,0.00035025014872742065
14.71,0.00035025014872742065
14.72,0.0002454121916419502
14.73,0.0002454121916419502
14.74,0.00024999145789510164
14.75,0.00024999145789510164
14.76,0.00024712788598553595
14.77,0.00024712788598553595
14.78,0.00024712788598553595
14.79,0.00024712788598553595
14.8,0.00024712788598553595
14.81,0.00024712788598553595
14.82,0.00024712788598553595
14.83,0.00024712788598553595
14.84,0.00024712788598553595
14.85,0.00024712788598553595
14.86,0.00024712788598553595
14.87,0.00024712788598553595
14.88,0.00024712788598553595
14.89,0.00024712788598553595
14.9,0.00024712788598553595
14.91,0.00024712788598553595
14.92,0.00024712788598553595
14.93,0.00024712788598553595
14.94,0.00017698440592835564
14.95,0.00013357130392560156
14.96,0.00013357130392560156
14.97,0.00013357130392560156
14.98,2.5912106135986734e-05
14.99,2.5912106135986734e-05
15.0,2.5912106135986734e-05
15.01,2.5912106135986734e-05
15.02,0
15.03,0
15.04,0
15.05,0
15.06,0
15.07,0
15.08,0
15.09,0
15.1,0
15.11,0
15.12,0
15.13,0
15.14,0
15.15,0
15.16,0
15.17,0
15.18,0
15.19,0
15.2,0
15.21,0
15.22,0
15.23,0
15.24,0
15.25,0
15.26,0
15.27,0
15.28,0
15.29,0
15.3,0
15.31,0
15.32,0
15.33,0
15.34,0
15.35,0
15.36,0
15.37,0
15.38,0
15.39,0
15.4,0
15.41,0
15.42,0
15.43,0
15.44,0
15.45,0
15.46,0
15.47,0
15.48,0
15.49,0
15.5,0
15.51,0
15.52,0
15.53,0
15.54,0
15.55,0
15.56,0
15.57,0
15.58,0
15.59,0
15.6,0
15.61,0
15.62,0
15.63,0
15.64,0
15.65,0
15.66,0
15.67,0
15.68,0
15.69,0
15.7,0
15.71,0
15.72,0
15.73,0
15.74,0
15.75,0
15.76,0
15.77,0
15.78,0
15.79,0
15.8,0
15.81,0
15.82,0
15.83,0
15.84,0
15.85,0
15.86,0
15.87,0
15.88,0
15.89,0
15.9,0
15.91,0
15.92,0
15.93,0
15.94,0
15.95,0
15.96,0
15.97,0
15.98,0
15.99,0
16.0,0
16.01,0
16.02,0
16.03,0
16.04,0
16.05,0
16.06,0
16.07,0
16.08,0
16.09,0
16.1,0
16.11,0
16.12,0
16.13,0
16.14,0
16.15,0
16.16,0
16.17,0
16.18,0
16.19,0
16.2,0
16.21,0
16.22,0
16.23,0
16.24,0
16.25,0
16.26,0
16.27,0
16.28,0
16.29,0
16.3,0
16.31,0
16.32,0
16.33,0
16.34,0
16.35,0
16.36,0
16.37,0
16.38,0
16.39,0
16.4,0
16.41,0
16.42,0
16.43,0
16.44,0
16.45,0
16.46,0
16.47,0
16.48,0
16.49,0
16.5,0
16.51,0
16.52,0
16.53,0
16.54,0
16.55,0
16.56,0
16.57,0
16.58,0
16.59,0
16.6,0
16.61,0
16.62,0
16.63,0
16.64,0
16.65,0
16.66,0
16.67,0
16.68,0
16.69,0
16.7,0
16.71,0
16.72,0
16.73,0
16.74,0
16.75,0
16.76,0
16.77,0
16.78,0
16.79,0
16.8,0
16.81,0
16.82,0
16.83,0
16.84,0
16.85,0
16.86,0
16.87,0
16.88,0
16.89,0
16.9,0
16.91,0
16.92,0
16.93,0
16.94,0
16.95,0
16.96,0
16.97,0
16.98,0
16.99,0
17.0,0
17.01,0
17.02,0
17.03,0
17.04,0
17.05,0
17.06,0
17.07,0
17.08,0
17.09,0
17.1,0
17.11,0
17.12,0
17.13,0
17.14,0
17.15,0
17.16,0
17.17,0
17.18,0
17.19,0
17.2,0
17.21,0
17.22,0
17.23,0
17.24,0
17.25,0
17.26,0
17.27,0
17.28,0
17.29,0
17.3,0
17.31,0
17.32,0
17.33,0
17.34,0
17.35,0
17.36,0
17.37,0
17.38,0
17.39,0
17.4,0
17.41,0
17.42,0
17.43,0
17.44,0
17.45,0
17.46,0
17.47,0
17.48,0
17.49,0
17.5,0
17.51,0
17.52,0
17.53,0
17.54,0
17.55,0
17.56,0
17.57,0
17.58,0
17.59,0
17.6,0
17.61,0
17.62,0
17.63,0
17.64,0
17.65,0
17.66,0
17.67,0
17.68,0
17.69,0
17.7,0
17.71,0
17.72,0
17.73,0
17.74,0
17.75,0
17.76,0
17.77,0
17.78,0
17.79,0
17.8,0
17.81,0
17.82,0
17.83,0
17.84,0
17.85,0
17.86,0
17.87,0
17.88,0
17.89,0
17.9,0
17.91,0
17.92,0
17.93,0
17.94,0
17.95,0
17.96,0
17.97,0
17.98,0
17.99,0
18.0,0
18.01,0
18.02,0
18.03,0
18.04,0
18.05,0
18.06,0
18.07,0
18.08,0
18.09,0
18.1,0
18.11,0
18.12,0
18.13,0
18.14,0
18.15,0
18.16,0
18.17,0
18.18,0
18.19,0
18.2,0
18.21,0
18.22,0
18.23,0
18.24,0
18.25,0
18.26,0
18.27,0
18.28,0
18.29,0
18.3,0
18.31,0
18.32,0
18.33,0
18.34,0
18.35,0
18.36,0
18.37,0
18.38,0
18.39,0
18.4,0
18.41,0
18.42,0
18.43,0
18.44,0
18.45,0
18.46,0
18.47,0
18.48,0
18.49,0
18.5,0
18.51,0
18.52,0
18.53,0
18.54,0
18.55,0
18.56,0
18.57,0
18.58,0
18.59,0
18.6,0
18.61,0
18.62,0
18.63,0
18.64,0
18.65,0
18.66,0
18.67,0
18.68,0
18.69,0
18.7,0
18.71,0
18.72,0
18.73,0
18.74,0
18.75,0
18.76,0
18.77,0
18.78,0
18.79,0
18.8,0
18.81,0
18.82,0
18.83,0
18.84,0
18.85,0
18.86,0
18.87,0
18.88,0
18.89,0
18.9,0
18.91,0
18.92,0
18.93,0
18.94,0
18.95,0
18.96,0
18.97,0
18.98,0
18.99,0
19.0,0
19.01,0
19.02,0
19.03,0
19.04,0
19.05,0
19.06,0
19.07,0
19.08,0
19.09,0
19.1,0
19.11,0
19.12,0
19.13,0
19.14,0
19.15,0
19.16,0
19.17,0
19.18,0
19.19,0
19.2,0
19.21,0
19.22,0
19.23,0
19.24,0
19.25,0
19.26,0
19.27,0
19.28,0
19.29,0
19.3,0
19.31,0
19.32,0
19.33,0
19.34,0
19.35,0
19.36,0
19.37,0
19.38,0
19.39,0
19.4,0
19.41,0
19.42,0
19.43,0
19.44,0
19.45,0
19.46,0
19.47,0
19.48,0
19.49,0
19.5,0
19.51,0
19.52,0
19.53,0
19.54,0
19.55,0
19.56,0
19.57,0
19.58,0
19.59,0
19.6,0
19.61,0
19.62,0
19.63,0
19.64,0
19.65,0
19.66,0
19.67,0
19.68,0
19.69,0
19.7,0
19.71,0
19.72,0
19.73,0
19.74,0
19.75,0
19.76,0
19.77,0
19.78,0
19.79,0
19.8,0
19.81,0
19.82,0
19.83,0
19.84,0
19.85,0
19.86,0
19.87,0
19.88,0
19.89,0
19.9,0
19.91,0
19.92,0
19.93,0
19.94,0
19.95,0
19.96,0
19.97,0
19.98,0
19.99,0
20.0,0


==> figures/plots/data/pr_map_ssd_mobilenet.csv <==
0.0,0.9827619769432354
0.01,0.982645731699953
0.02,0.9825544991328301
0.03,0.9819316215951757
0.04,0.980660174371195
0.05,0.9802830461048765
0.06,0.980502766279113
0.07,0.9810991950795551
0.08,0.9807765677483365
0.09,0.9811364689765006
0.1,0.9807976968179316
0.11,0.9807358900213935
0.12,0.9817898534583727
0.13,0.9819877098085376
0.14,0.9817773759827029
0.15,0.9806892524460777
0.16,0.9808428510175953
0.17,0.9803008521214058
0.18,0.9797165153018931
0.19,0.9795493345953137
0.2,0.9794770836209746
0.21,0.9792833236802697
0.22,0.9786316323640168
0.23,0.978106189643739
0.24,0.9782634945260367
0.25,0.9790708923058363
0.26,0.9786648409969929
0.27,0.9786033149158876
0.28,0.9784989240904094
0.29,0.978388689723594
0.3,0.9783515415755324
0.31,0.978035955755739
0.32,0.9779810240688789
0.33,0.9777401408094488
0.34,0.9773092329583778
0.35,0.9774626721715418
0.36,0.9774143486508323
0.37,0.977541556136114
0.38,0.9771902830416366
0.39,0.9769540744471921
0.4,0.9768356949531879
0.41,0.9768333185910199
0.42,0.9766344767649606
0.43,0.976517417173755
0.44,0.976672642299095
0.45,0.975768979400391
0.46,0.9756495251949108
0.47,0.9749698999352848
0.48,0.9749056378813548
0.49,0.9750316854496763
0.5,0.9753684660762247
0.51,0.9754439833922672
0.52,0.9752228520761959
0.53,0.9745326198528795
0.54,0.9746815331647715
0.55,0.9736531396080621
0.56,0.9733566113303055
0.57,0.9729039258941673
0.58,0.9725772653798171
0.59,0.9721618496161977
0.6,0.9722233341860871
0.61,0.972176997293644
0.62,0.97146394997017
0.63,0.971215081336137
0.64,0.970757398851733
0.65,0.9704037958364289
0.66,0.9699274565650218
0.67,0.9694048983761172
0.68,0.9690235326306368
0.69,0.96841382307507
0.7,0.9682941144714579
0.71,0.9679433751891308
0.72,0.9673987901259541
0.73,0.9666877932711763
0.74,0.9659170211405586
0.75,0.9651983526617253
0.76,0.9647368193588859
0.77,0.963950716731133
0.78,0.9628361484038299
0.79,0.9624937870243586
0.8,0.9615690738008215
0.81,0.9608254041078528
0.82,0.9604872549558006
0.83,0.9601679476244458
0.84,0.9597278474713286
0.85,0.9586556526134911
0.86,0.958053677910833
0.87,0.9565396839571533
0.88,0.9561315718924468
0.89,0.9554939155023654
0.9,0.954321812197769
0.91,0.9536276167237905
0.92,0.9527749389643513
0.93,0.9519539569259329
0.94,0.9515507265430676
0.95,0.9507531594673008
0.96,0.9496001734427266
0.97,0.9494248645303831
0.98,0.9486680110037129
0.99,0.9474457612865905
1.0,0.9458771321775391
1.01,0.9444587311116877
1.02,0.9432365840896091
1.03,0.9426985460590698
1.04,0.9416569315381611
1.05,0.9401349413718093
1.06,0.9393366422985441
1.07,0.9382278246274495
1.08,0.9373451161190046
1.09,0.9361349410377718
1.1,0.9343256986617762
1.11,0.9327058572544691
1.12,0.9309791688960168
1.13,0.9288805259482438
1.14,0.9276713345617897
1.15,0.9257736912336179
1.16,0.9245672792998403
1.17,0.92369747838259
1.18,0.9223346179762422
1.19,0.9212068845098527
1.2,0.919213055793469
1.21,0.9175301429641318
1.22,0.9159479842513336
1.23,0.9151175575572214
1.24,0.9138751065543365
1.25,0.9116436966726217
1.26,0.910963030259741
1.27,0.9090530101457914
1.28,0.9081411187484534
1.29,0.9057139752667142
1.3,0.9042960467805115
1.31,0.902162403657367
1.32,0.8991255942840319
1.33,0.8968739231732042
1.34,0.894764463305908
1.35,0.8936006061403081
1.36,0.8914632245896722
1.37,0.8903080721955732
1.38,0.8883913469624447
1.39,0.8861018623141768
1.4,0.8840190615209581
1.41,0.8807541842885831
1.42,0.8793201875675013
1.43,0.8764034130775462
1.44,0.8722639802395723
1.45,0.8705948431711797
1.46,0.8694980833109396
1.47,0.8659230626368953
1.48,0.8631488052391799
1.49,0.8611668716924189
1.5,0.8576018092953698
1.51,0.8550580585020299
1.52,0.852490866833138
1.53,0.8512709978553387
1.54,0.8482905980201263
1.55,0.8482731512916004
1.56,0.8450513035389208
1.57,0.8423685353678732
1.58,0.8390771401223884
1.59,0.8369097734230851
1.6,0.8367770697118945
1.61,0.8341664366268596
1.62,0.8323999409329804
1.63,0.8301449842683883
1.64,0.8267021663369057
1.65,0.8240859162894358
1.66,0.8220041250177037
1.67,0.818307478055519
1.68,0.8156300339516812
1.69,0.8129648828290743
1.7,0.8113739890782397
1.71,0.8081626758183781
1.72,0.8062883974356773
1.73,0.8045597256843371
1.74,0.801155530927695
1.75,0.7998329005932663
1.76,0.7934479855818833
1.77,0.7908672423963318
1.78,0.7872734169118988
1.79,0.7848867835517218
1.8,0.7817713362309748
1.81,0.780829583987031
1.82,0.7782573950977684
1.83,0.7752118448720924
1.84,0.7735760821165253
1.85,0.7687274653776094
1.86,0.7640454294874668
1.87,0.7601332021506029
1.88,0.7566936081013055
1.89,0.7529742014283155
1.9,0.7510867579828882
1.91,0.7502709287658827
1.92,0.7462465162180146
1.93,0.7429042722167466
1.94,0.7405947440263161
1.95,0.7387605529398227
1.96,0.7334194403472255
1.97,0.7299637984498119
1.98,0.7265673320159913
1.99,0.721395692082064
2.0,0.7213823514800172
2.01,0.7173423462437349
2.02,0.712137394345456
2.03,0.7070041627449825
2.04,0.7032651970552769
2.05,0.6990202704579694
2.06,0.6959069575087178
2.07,0.6923621779109159
2.08,0.6896827267480501
2.09,0.6859318530114439
2.1,0.6805902817539096
2.11,0.6767559688458195
2.12,0.6734477518978045
2.13,0.6712206944823418
2.14,0.672098342255719
2.15,0.6696795442789337
2.16,0.6628721363275523
2.17,0.6609003738423527
2.18,0.6583766918345738
2.19,0.6542509686278698
2.2,0.6477643968319294
2.21,0.6457487439997687
2.22,0.6403517902235681
2.23,0.6365396051665569
2.24,0.6336283626390008
2.25,0.6281622315893017
2.26,0.6274090969782432
2.27,0.6244009477332588
2.28,0.6224568263232381
2.29,0.6192308590986783
2.3,0.6135750442164253
2.31,0.6100314038769966
2.32,0.6044430000076452
2.33,0.6022332224159995
2.34,0.5974602174517003
2.35,0.5944089307252653
2.36,0.5916853261818126
2.37,0.587460550599092
2.38,0.5830945332623689
2.39,0.5806175971077966
2.4,0.575440849899041
2.41,0.5715907977869296
2.42,0.5687363721570854
2.43,0.5668815891400594
2.44,0.5647386647239084
2.45,0.5619149333303803
2.46,0.5592672703327953
2.47,0.5574740842298914
2.48,0.5555575521774965
2.49,0.552342107513446
2.5,0.5476442529842187
2.51,0.5432788201877908
2.52,0.5408996012731373
2.53,0.5398569477952097
2.54,0.5365753870156188
2.55,0.5344844528825881
2.56,0.5296061317197956
2.57,0.5253473036876345
2.58,0.5211879953166271
2.59,0.5209302108545546
2.6,0.5188345060975345
2.61,0.5196546903664399
2.62,0.5163451148201345
2.63,0.5110725326267408
2.64,0.503316975521991
2.65,0.4982899063233935
2.66,0.4948264802850001
2.67,0.4902991563825042
2.68,0.48359139395490425
2.69,0.4796895227111934
2.7,0.4776645027446145
2.71,0.472510596223758
2.72,0.4713969086084963
2.73,0.46546399746774686
2.74,0.4613370400291565
2.75,0.4578668573431284
2.76,0.45552231963156664
2.77,0.4513882247974258
2.78,0.4472228735927226
2.79,0.4436524220975651
2.8,0.44409074861621683
2.81,0.44019285726289553
2.82,0.4401507989798209
2.83,0.434211229502375
2.84,0.4288270319416469
2.85,0.4213065787718195
2.86,0.41661957824816326
2.87,0.4137562976736465
2.88,0.4117914424192772
2.89,0.41246038340596963
2.9,0.41200644404911185
2.91,0.4085427530704733
2.92,0.4075263427377322
2.93,0.40283029340291504
2.94,0.3968314872798589
2.95,0.39138175392871255
2.96,0.3908726658179502
2.97,0.38852697025264415
2.98,0.38661952887540857
2.99,0.38671118125519016
3.0,0.3821674233169052
3.01,0.383039114431256
3.02,0.38404965769099797
3.03,0.3778680325267083
3.04,0.3726027882667157
3.05,0.36612565506223504
3.06,0.36555557962131846
3.07,0.36422467005181547
3.08,0.3630407782781312
3.09,0.3567338582594138
3.1,0.35291904601229496
3.11,0.3501511419969929
3.12,0.3486306019741281
3.13,0.3462794066510434
3.14,0.3453822349591596
3.15,0.3441338960153632
3.16,0.3440603630319835
3.17,0.34302333479347774
3.18,0.3414013389908317
3.19,0.34346140259081454
3.2,0.340008242294745
3.21,0.336289465192139
3.22,0.33204466521905657
3.23,0.33443433946263207
3.24,0.3317227428648852
3.25,0.33243543172450524
3.26,0.32793335739853136
3.27,0.3270706774515159
3.28,0.32816258555696215
3.29,0.32403629199879797
3.3,0.3211750061901775
3.31,0.3201992241587321
3.32,0.31927472475840724
3.33,0.31894148887888074
3.34,0.3168731080477043
3.35,0.3179206534484866
3.36,0.31898553197584506
3.37,0.3170447501450878
3.38,0.3160283654414631
3.39,0.3114810328910268
3.4,0.30993988627101204
3.41,0.3075546497744431
3.42,0.304407641080147
3.43,0.3049043050324031
3.44,0.3045621165490199
3.45,0.30556002091402157
3.46,0.30138004443103655
3.47,0.29628336060306737
3.48,0.2920316612757947
3.49,0.2903798704136359
3.5,0.29207549521347737
3.51,0.2887963834395039
3.52,0.28454001004011764
3.53,0.2852497386900983
3.54,0.2838667785064872
3.55,0.283900941980238
3.56,0.27802956773438314
3.57,0.27695787982845554
3.58,0.27620792723926796
3.59,0.27327996933977233
3.6,0.27060754600726433
3.61,0.2647421682683615
3.62,0.2647412490286586
3.63,0.2651634788508454
3.64,0.26416643628065145
3.65,0.2671326620219981
3.66,0.2635390811469685
3.67,0.26081975904850824
3.68,0.26117757902897976
3.69,0.25761085680750206
3.7,0.2589260287851493
3.71,0.26012956005463406
3.72,0.2601971455743993
3.73,0.2535982886110053
3.74,0.2554053297094363
3.75,0.25078792221449986
3.76,0.2514012408400079
3.77,0.24944868055068606
3.78,0.24699406997726392
3.79,0.2451532458967947
3.8,0.2430710736114743
3.81,0.23930478298129165
3.82,0.23946060592684687
3.83,0.23985265131567832
3.84,0.23742714078322857
3.85,0.23640317532851274
3.86,0.23413233087675336
3.87,0.2338157662580201
3.88,0.23174850762642407
3.89,0.2285551012485939
3.9,0.22621920445927646
3.91,0.22824200713255902
3.92,0.22332177534715505
3.93,0.22004036226252874
3.94,0.21880315405053988
3.95,0.21493249101499945
3.96,0.2104073754099059
3.97,0.21042020305656123
3.98,0.20962519072673655
3.99,0.21002113457420854
4.0,0.2080777344954125
4.01,0.20852358127882284
4.02,0.21284701087601562
4.03,0.21272499358051652
4.04,0.21281808559384985
4.05,0.21257922718885652
4.06,0.2153642797843407
4.07,0.21353239502156235
4.08,0.21569580555079276
4.09,0.21634367623792086
4.1,0.21965966634691605
4.11,0.21948569077669539
4.12,0.21826897747572938
4.13,0.2139218149012883
4.14,0.2123088491188735
4.15,0.20506892969077073
4.16,0.20828115722976048
4.17,0.2113028860910976
4.18,0.20839729824868491
4.19,0.20873674158234418
4.2,0.20380024213824083
4.21,0.20365206244797746
4.22,0.20309602828755643
4.23,0.20392566810334803
4.24,0.202497326583753
4.25,0.20222316798564396
4.26,0.20031622752266326
4.27,0.19899841089725537
4.28,0.19555458163466105
4.29,0.19912858787198087
4.3,0.19729164748976202
4.31,0.2013802041222396
4.32,0.20003423675067014
4.33,0.20002916103426285
4.34,0.20110469630453098
4.35,0.19984404900938504
4.36,0.19993090586901321
4.37,0.19678175486605304
4.38,0.19667962927057892
4.39,0.19733836771193294
4.4,0.19807285956881485
4.41,0.19333678349120045
4.42,0.19504393083231775
4.43,0.1942793769355184
4.44,0.1941496109453476
4.45,0.1915657657691789
4.46,0.19350365012062348
4.47,0.19230896193049024
4.48,0.19122692225489685
4.49,0.18897349561689025
4.5,0.1880402710199587
4.51,0.18552681652134484
4.52,0.18441707282671863
4.53,0.18254836567893987
4.54,0.18413218311695442
4.55,0.18388959755892562
4.56,0.18468174120254974
4.57,0.1872092308720528
4.58,0.1836526266934314
4.59,0.18203966289156776
4.6,0.17854409979591632
4.61,0.17868757968414245
4.62,0.17720199717798996
4.63,0.17628294374106238
4.64,0.17606346929209565
4.65,0.17613805516500203
4.66,0.1716420285545683
4.67,0.16883255131500982
4.68,0.1692766451055923
4.69,0.16780933545063695
4.7,0.16967701477187913
4.71,0.16954683882758173
4.72,0.16808375625957897
4.73,0.1682490467382148
4.74,0.16402320347881225
4.75,0.16471276662354953
4.76,0.16211227152432345
4.77,0.16118952461816122
4.78,0.16034958872381008
4.79,0.1574112095112536
4.8,0.15943537637657662
4.81,0.1499320155311071
4.82,0.14793059918631038
4.83,0.1433251058298401
4.84,0.14458919971403303
4.85,0.1437954668981994
4.86,0.1394564706013812
4.87,0.14304687008430833
4.88,0.14166467061317808
4.89,0.14183625318120108
4.9,0.13849904759672582
4.91,0.14090919984472391
4.92,0.141378517613222
4.93,0.13990488684690405
4.94,0.13924869203082532
4.95,0.1403912366015975
4.96,0.14005287136908223
4.97,0.13997939164871306
4.98,0.13226243464308224
4.99,0.1287804688565546
5.0,0.12467286727493142
5.01,0.12295507412891303
5.02,0.11778671298868781
5.03,0.11379571866527906
5.04,0.11371874472892748
5.05,0.11342897293966595
5.06,0.11101003168291108
5.07,0.10895299590421027
5.08,0.10764702366189756
5.09,0.10832549445830934
5.1,0.10477398383297196
5.11,0.10475957371984915
5.12,0.10403264637504905
5.13,0.10356616784707222
5.14,0.1034142392644332
5.15,0.10584327511832528
5.16,0.10550604535157516
5.17,0.10310853276144194
5.18,0.10468974237786838
5.19,0.10085366715663249
5.2,0.09903607652919266
5.21,0.09776504043763294
5.22,0.09677492289126625
5.23,0.09543159922971085
5.24,0.09389610525691948
5.25,0.09379678940009419
5.26,0.09579100375295051
5.27,0.09625005668436201
5.28,0.0975954498745687
5.29,0.09572746890689778
5.3,0.09408062032628307
5.31,0.09623441230682933
5.32,0.0932659293265744
5.33,0.08957311936860461
5.34,0.0873047359743564
5.35,0.08724904258898233
5.36,0.08959518134017211
5.37,0.08416567748902615
5.38,0.08416968298398553
5.39,0.08404025084833316
5.4,0.08582068043468691
5.41,0.0847413802659698
5.42,0.08205200638524449
5.43,0.08173045144027478
5.44,0.08351273820131958
5.45,0.08079929226233525
5.46,0.08111944013539209
5.47,0.0808947285150226
5.48,0.08451995870042145
5.49,0.0859423969386475
5.5,0.08704985409720027
5.51,0.08360800742253743
5.52,0.08266620016382493
5.53,0.0814121900197907
5.54,0.08124999455488409
5.55,0.0803125106911183
5.56,0.08315238926190645
5.57,0.08410745324975322
5.58,0.08186245538760585
5.59,0.08029357251210927
5.6,0.08163363205833891
5.61,0.08225244380242304
5.62,0.08021144756167235
5.63,0.08031582595518208
5.64,0.07842320887040867
5.65,0.0773515008457865
5.66,0.07796514632013672
5.67,0.0765024814451336
5.68,0.07154912279681365
5.69,0.07063203440417946
5.7,0.07403395119343137
5.71,0.07274027085062179
5.72,0.07292748249162713
5.73,0.07637458595039072
5.74,0.07726108780803641
5.75,0.0789538145048075
5.76,0.07942400740375495
5.77,0.08016963351130253
5.78,0.07773955255786374
5.79,0.07719920725267014
5.8,0.07467785358226896
5.81,0.07894460620088102
5.82,0.07976317588367893
5.83,0.08187812169801209
5.84,0.07998656879296108
5.85,0.07912346054770868
5.86,0.0729813630880058
5.87,0.07698573387307503
5.88,0.07477573803473836
5.89,0.07406731443946447
5.9,0.0722858805335556
5.91,0.07056286195429218
5.92,0.06877309813734996
5.93,0.07266484303759545
5.94,0.06838514839048353
5.95,0.06608732058336805
5.96,0.0638506616755798
5.97,0.060684497913413064
5.98,0.06282902728214484
5.99,0.06039672514530331
6.0,0.060638539537432645
6.01,0.06144430668399891
6.02,0.06131083203259646
6.03,0.06249785880951437
6.04,0.06065482645381872
6.05,0.059636310340283966
6.06,0.056162508450331196
6.07,0.04942673355741472
6.08,0.04924259616990792
6.09,0.05034234393534772
6.1,0.051111723443131654
6.11,0.050442903654829674
6.12,0.05036298355592412
6.13,0.05012204484713646
6.14,0.04996736099310547
6.15,0.04622728916517792
6.16,0.047255570943231184
6.17,0.04730434618596607
6.18,0.04821656576473931
6.19,0.046634224416651444
6.2,0.04469886439762603
6.21,0.04488378254716043
6.22,0.04325704916952541
6.23,0.042186310326741416
6.24,0.04151316228652385
6.25,0.038041260601792706
6.26,0.038562901766756745
6.27,0.036681430254627306
6.28,0.03551833645628158
6.29,0.035826716237498946
6.3,0.03624274205304718
6.31,0.03555542533356702
6.32,0.03405932891689762
6.33,0.03486573724125758
6.34,0.03497984215749441
6.35,0.0351449397721844
6.36,0.03611873227392939
6.37,0.035294571751683414
6.38,0.03563630664606636
6.39,0.03721922363840389
6.4,0.03824724573320553
6.41,0.03762862935779152
6.42,0.0385234374135746
6.43,0.035195253447588414
6.44,0.03558638520873762
6.45,0.03576994297848623
6.46,0.034144443403253
6.47,0.03658650545672207
6.48,0.036442294434199905
6.49,0.03593591548337996
6.5,0.03488448704907704
6.51,0.03532359011549359
6.52,0.03544645883389679
6.53,0.0353344943594046
6.54,0.03508326019082961
6.55,0.034812618960529056
6.56,0.03566578426231416
6.57,0.03687736177149989
6.58,0.03544520320250696
6.59,0.037114263919111316
6.6,0.03429042440110968
6.61,0.03628563259170316
6.62,0.037814011594619466
6.63,0.03850608764757785
6.64,0.038856553717637486
6.65,0.04086695281796947
6.66,0.0395254097956679
6.67,0.039784170200903295
6.68,0.04090754953238825
6.69,0.0436861505712566
6.7,0.04419522090569773
6.71,0.04460366892922211
6.72,0.04494275517604246
6.73,0.04378973927396055
6.74,0.044402372364244165
6.75,0.047689619975261326
6.76,0.04581482456484305
6.77,0.04799338035601002
6.78,0.04924009180447591
6.79,0.049195135582484104
6.8,0.05174346479588859
6.81,0.049120839049046336
6.82,0.049731748401597824
6.83,0.047802635966680586
6.84,0.048700171807576444
6.85,0.04883625331099759
6.86,0.04826732492789635
6.87,0.04468136447556273
6.88,0.04408324275221125
6.89,0.04138523231814495
6.9,0.04033985302778716
6.91,0.0423576590337371
6.92,0.04416605793555765
6.93,0.046208298929246584
6.94,0.04709651522155437
6.95,0.04799896218039786
6.96,0.049394562680033276
6.97,0.048289031193516456
6.98,0.04918224208186864
6.99,0.05176784023119683
7.0,0.05225141753860628
7.01,0.05166103760881905
7.02,0.05245685333790204
7.03,0.05040304364673652
7.04,0.04903279537442643
7.05,0.05130743517964242
7.06,0.05314625637129983
7.07,0.052419474112880164
7.08,0.054509943752125985
7.09,0.0483678520822545
7.1,0.04872266584479049
7.11,0.045904561175160126
7.12,0.04524840190715023
7.13,0.04593084901693322
7.14,0.04560913305065782
7.15,0.04792326905653922
7.16,0.05158946263807694
7.17,0.05237047519096935
7.18,0.04912430284475414
7.19,0.045069279853887145
7.2,0.04407699565265624
7.21,0.04340160645153565
7.22,0.04584607705340678
7.23,0.04573093295693359
7.24,0.045559045259881095
7.25,0.04329023712249639
7.26,0.043455274600963364
7.27,0.04363792866991728
7.28,0.04371417961455962
7.29,0.04424172539839408
7.3,0.04426737932364882
7.31,0.04447013707094268
7.32,0.0449457891450898
7.33,0.04516600717060247
7.34,0.04520302565903928
7.35,0.044957422860510216
7.36,0.04394637767981774
7.37,0.04475520002290475
7.38,0.04505851242226742
7.39,0.04656205501697576
7.4,0.044562941592127286
7.41,0.042175877724607375
7.42,0.03906264159282045
7.43,0.038238973072068305
7.44,0.03761929962617358
7.45,0.03567037549811249
7.46,0.036681423302228636
7.47,0.03446314441997901
7.48,0.033620207844296195
7.49,0.03222475387135874
7.5,0.0317862938517594
7.51,0.03226089851031217
7.52,0.031385296285195145
7.53,0.032127845851619374
7.54,0.03289038772324626
7.55,0.03131365893078135
7.56,0.028625399303290725
7.57,0.028455030895258027
7.58,0.030237540799549094
7.59,0.030631633137921353
7.6,0.029785379622836148
7.61,0.029850554155958057
7.62,0.030294642148628113
7.63,0.02813804945216661
7.64,0.02992261469099181
7.65,0.026629896075565377
7.66,0.024449957597930623
7.67,0.02360983595391949
7.68,0.024275640883906827
7.69,0.02478246199867768
7.7,0.023415142612192054
7.71,0.024507925986928067
7.72,0.023299278878644927
7.73,0.023279636490303707
7.74,0.023587144240441435
7.75,0.02348005702745225
7.76,0.023678458650215593
7.77,0.02311747804288669
7.78,0.02267769421605794
7.79,0.02402666339057548
7.8,0.0225944595614074
7.81,0.02222164598993686
7.82,0.02201323679042906
7.83,0.021283451139013965
7.84,0.020845362729636694
7.85,0.020832283015307956
7.86,0.02169981653255767
7.87,0.021307253444546207
7.88,0.021557766357554943
7.89,0.021395452256324783
7.9,0.020895286152588986
7.91,0.021517418957755604
7.92,0.021584588224488322
7.93,0.021167311351052296
7.94,0.02141424519299184
7.95,0.02351224913398091
7.96,0.021725969727735234
7.97,0.021681692594886122
7.98,0.02193110571201477
7.99,0.021684204028154956
8.0,0.021422950247704107
8.01,0.021322914059016873
8.02,0.02360152007054461
8.03,0.023524354923813256
8.04,0.023500114559221085
8.05,0.024217488940745067
8.06,0.024789304533209156
8.07,0.024215554157536432
8.08,0.023183618214471204
8.09,0.023442063594130456
8.1,0.0242145228552665
8.11,0.024194135865494314
8.12,0.022642883258407482
8.13,0.022619175371485906
8.14,0.021775355626947802
8.15,0.022302303031122708
8.16,0.022555470409033548
8.17,0.023002688196991593
8.18,0.02264461752640816
8.19,0.02231802953161084
8.2,0.025371961684642678
8.21,0.024112431189189376
8.22,0.023362550613566443
8.23,0.024379801961478466
8.24,0.024882927693597286
8.25,0.024619778288999996
8.26,0.023139505088434834
8.27,0.02322091704463299
8.28,0.024064822785062792
8.29,0.0227534763326594
8.3,0.02415464814701098
8.31,0.02482278628529202
8.32,0.024376914065708435
8.33,0.025488028434113057
8.34,0.028434995004356173
8.35,0.02859099490835485
8.36,0.0274379116114084
8.37,0.027281680405147925
8.38,0.027482341593862838
8.39,0.024890900670041485
8.4,0.026235629390881064
8.41,0.025550487070904123
8.42,0.026201802921072024
8.43,0.02686314972839532
8.44,0.0255777508421321
8.45,0.018482536294608793
8.46,0.019437780071327064
8.47,0.01892134628659074
8.48,0.017825955037316796
8.49,0.01759951847158098
8.5,0.018456051678473053
8.51,0.019216646490688067
8.52,0.016376735908766427
8.53,0.01648707780087238
8.54,0.01615127912555406
8.55,0.017744566656234608
8.56,0.018594386773545742
8.57,0.019422814056934072
8.58,0.018930395324592685
8.59,0.0200438666793926
8.6,0.020552173874915182
8.61,0.020565235807285927
8.62,0.020746120130442348
8.63,0.020361287252817176
8.64,0.020353268066564668
8.65,0.01984507182536532
8.66,0.019832500232872276
8.67,0.01999697927660524
8.68,0.02022227806444926
8.69,0.020048907753931863
8.7,0.017485226198121533
8.71,0.017266168467594822
8.72,0.018297386739978036
8.73,0.018922962389646338
8.74,0.01884090221767588
8.75,0.019486840097675307
8.76,0.02008100318596727
8.77,0.02048623740958461
8.78,0.021014944414354517
8.79,0.019777784168432018
8.8,0.017534570485786594
8.81,0.017751894983867648
8.82,0.018069600192908444
8.83,0.018207091978893742
8.84,0.018122925681404216
8.85,0.018060508824407778
8.86,0.01842747708616415
8.87,0.018472821073474983
8.88,0.018585812089526806
8.89,0.018348833880819218
8.9,0.018994624754433604
8.91,0.01763689979555941
8.92,0.017981447396397558
8.93,0.01762548800102965
8.94,0.01736191174673687
8.95,0.017509098589182846
8.96,0.016790435328725203
8.97,0.017811196512857397
8.98,0.017252680870378265
8.99,0.01721133706419835
9.0,0.01868705034739889
9.01,0.016962749649570025
9.02,0.01659514857854004
9.03,0.01753669346739924
9.04,0.01799300933495067
9.05,0.01696511226782869
9.06,0.01625001449328576
9.07,0.015877449906505806
9.08,0.015533138942645998
9.09,0.0140731081603284
9.1,0.014196008956150474
9.11,0.014413918213071428
9.12,0.014096104418192994
9.13,0.014565984112667959
9.14,0.014565984112667959
9.15,0.014568984358212496
9.16,0.014601923003357149
9.17,0.015341737332190016
9.18,0.015285307890005725
9.19,0.015539803491936325
9.2,0.0158298438262721
9.21,0.015943418015585624
9.22,0.014983093011005533
9.23,0.014628303188164514
9.24,0.014468477755577606
9.25,0.013774896402337025
9.26,0.01439093223328905
9.27,0.01413363026311033
9.28,0.014200592935976947
9.29,0.013944420920504987
9.3,0.013526677412484558
9.31,0.013164031578136262
9.32,0.01317275171955682
9.33,0.013504833512854359
9.34,0.01370193393712602
9.35,0.014370877588678646
9.36,0.014159900143731908
9.37,0.014275765700167257
9.38,0.014385082402144735
9.39,0.014414686599850655
9.4,0.014038947958606272
9.41,0.014685756581630066
9.42,0.01421343529621135
9.43,0.014010652896273746
9.44,0.014133271677471528
9.45,0.014782360100552526
9.46,0.015428413954699493
9.47,0.014967728679192879
9.48,0.01653101291257569
9.49,0.016693707351177794
9.5,0.014974994061468934
9.51,0.01533373128988378
9.52,0.014849753952249134
9.53,0.013208139163890839
9.54,0.0128268666183067
9.55,0.012923460608786977
9.56,0.012868870433662707
9.57,0.013008434094317962
9.58,0.012923684854241578
9.59,0.012893152379843209
9.6,0.012403314991131694
9.61,0.012403314991131694
9.62,0.01306410088732198
9.63,0.015568962304717365
9.64,0.015568962304717365
9.65,0.01598879082890508
9.66,0.016176714341137762
9.67,0.015323811168112895
9.68,0.015271853842084519
9.69,0.015253685878433112
9.7,0.015036990879811672
9.71,0.015090979329085956
9.72,0.015093694565422276
9.73,0.015911823171393173
9.74,0.015763840300221717
9.75,0.015738597897507502
9.76,0.015061925947976174
9.77,0.015327965548483409
9.78,0.015327965548483409
9.79,0.01481398560908995
9.8,0.015524189322391082
9.81,0.01545366827647076
9.82,0.01570902950799315
9.83,0.015243409797430893
9.84,0.014430301806613699
9.85,0.013685784946070366
9.86,0.013878655158987039
9.87,0.014153746325411545
9.88,0.014133789705357872
9.89,0.013794031186508024
9.9,0.01409147023769791
9.91,0.013997656061674349
9.92,0.013997656061674349
9.93,0.014669927548673281
9.94,0.015057338319042487
9.95,0.013649872548247097
9.96,0.01371867903376847
9.97,0.013808889083257218
9.98,0.012988373858409948
9.99,0.0133863498235814
10.0,0.013236037209759195
10.01,0.013095187668555764
10.02,0.01309105436543862
10.03,0.014376731094283671
10.04,0.0139823772624243
10.05,0.014935319322628584
10.06,0.015470998157906169
10.07,0.015470998157906169
10.08,0.016258932952519154
10.09,0.015801187179247587
10.1,0.016358321092567223
10.11,0.016358321092567223
10.12,0.015616636978241517
10.13,0.01250227579606644
10.14,0.01250227579606644
10.15,0.012096358245501712
10.16,0.011436262738369653
10.17,0.011436262738369653
10.18,0.011505614462583661
10.19,0.011695661877012016
10.2,0.011695661877012016
10.21,0.011426815649132015
10.22,0.01134837785288226
10.23,0.011066849188573313
10.24,0.011052834214146798
10.25,0.011443574221769632
10.26,0.011207596892029855
10.27,0.011207596892029855
10.28,0.011207596892029855
10.29,0.01189016873174178
10.3,0.012197604496954468
10.31,0.012278490193723386
10.32,0.012117085604283198
10.33,0.012117085604283198
10.34,0.012838955014493723
10.35,0.013064604470170976
10.36,0.012519116558316924
10.37,0.011764667844675857
10.38,0.011764667844675857
10.39,0.01234104184962098
10.4,0.013300732361242318
10.41,0.012533774575172744
10.42,0.012533774575172744
10.43,0.012227003595792407
10.44,0.011818699050414435
10.45,0.011818699050414435
10.46,0.011700084463884982
10.47,0.011700084463884982
10.48,0.012237395276840705
10.49,0.011403163999936907
10.5,0.01134373279634346
10.51,0.011547462096079803
10.52,0.011698753448489313
10.53,0.010408518734062238
10.54,0.010906133312170664
10.55,0.009212930977865953
10.56,0.009212930977865953
10.57,0.009212930977865953
10.58,0.009308135036139963
10.59,0.00838562011087161
10.6,0.00838562011087161
10.61,0.01160231369319294
10.62,0.0113462761507179
10.63,0.010465321885597983
10.64,0.010465321885597983
10.65,0.016003727308902243
10.66,0.016478875128874047
10.67,0.016478875128874047
10.68,0.015876668105609427
10.69,0.015618857111250755
10.7,0.015471627307617215
10.71,0.016625431291703574
10.72,0.015812916718453106
10.73,0.015812916718453106
10.74,0.015949266216042906
10.75,0.016879007610754986
10.76,0.017473257298537066
10.77,0.0168799087111716
10.78,0.016445597528145686
10.79,0.016223866128721915
10.8,0.016223866128721915
10.81,0.01561792724062261
10.82,0.016221496680012035
10.83,0.0166198235166917
10.84,0.01608275227247868
10.85,0.016065704226165607
10.86,0.016914909530281283
10.87,0.017869657161647973
10.88,0.01831316686504651
10.89,0.01831316686504651
10.9,0.01666393043691377
10.91,0.014846864618657115
10.92,0.01458928972179425
10.93,0.014120362778682507
10.94,0.014032502783264171
10.95,0.014032502783264171
10.96,0.01696024733333129
10.97,0.016996318726073545
10.98,0.016036455678851782
10.99,0.016036455678851782
11.0,0.016007736802916266
11.01,0.016847805984887037
11.02,0.017479017975790326
11.03,0.018044993847076397
11.04,0.018044993847076397
11.05,0.018988218422758683
11.06,0.018988218422758683
11.07,0.018138517255876025
11.08,0.017290931509017497
11.09,0.017665830629540073
11.1,0.016989383996032576
11.11,0.01222986747182117
11.12,0.012463306158278523
11.13,0.012463306158278523
11.14,0.012240481940275608
11.15,0.010256739748669757
11.16,0.01048070263676264
11.17,0.01048070263676264
11.18,0.010557532891664721
11.19,0.010043499328566328
11.2,0.009983997622350659
11.21,0.009983997622350659
11.22,0.010052754736921746
11.23,0.0098731019096248
11.24,0.009871329083201633
11.25,0.009307210361520204
11.26,0.00944225426305859
11.27,0.009686053299851624
11.28,0.009792039504253816
11.29,0.010048115670270414
11.3,0.009909326187500173
11.31,0.010468953010615826
11.32,0.010008683100527454
11.33,0.009510197341864696
11.34,0.01048510045089311
11.35,0.011015814203884625
11.36,0.011825182444307305
11.37,0.011825182444307305
11.38,0.010856630697861084
11.39,0.0106051150660495
11.4,0.010594083644229896
11.41,0.012000295045668945
11.42,0.012399128344993444
11.43,0.01291768208866354
11.44,0.013831933900057783
11.45,0.013391257744591153
11.46,0.012125271002812757
11.47,0.011276389926512179
11.48,0.011225375353183638
11.49,0.011225375353183638
11.5,0.014052585586509613
11.51,0.014052585586509613
11.52,0.014135286879366972
11.53,0.014135286879366972
11.54,0.014135286879366972
11.55,0.012969966974939174
11.56,0.012859433225845311
11.57,0.01322315043321555
11.58,0.014616853142316692
11.59,0.015275527087087267
11.6,0.015613536274158414
11.61,0.01624097082447454
11.62,0.01624097082447454
11.63,0.01624097082447454
11.64,0.017630362779042452
11.65,0.016570964486461115
11.66,0.014848916305173562
11.67,0.014848916305173562
11.68,0.015475481822867742
11.69,0.018652934576136794
11.7,0.017874200930023596
11.71,0.01716061729054603
11.72,0.01716061729054603
11.73,0.01735395794720669
11.74,0.018089179751961396
11.75,0.016955361446325447
11.76,0.016955361446325447
11.77,0.016955361446325447
11.78,0.016955361446325447
11.79,0.01644764808287456
11.8,0.01736557019060125
11.81,0.016747979638186587
11.82,0.015235198791666831
11.83,0.015235198791666831
11.84,0.012305684264816744
11.85,0.01110511087802143
11.86,0.009406281686416353
11.87,0.009074406737907988
11.88,0.009932290616990185
11.89,0.010260275447951278
11.9,0.012555855462405013
11.91,0.010967409615693242
11.92,0.010967409615693242
11.93,0.010967409615693242
11.94,0.010728462817453963
11.95,0.010916186429885004
11.96,0.010682860052439855
11.97,0.010682860052439855
11.98,0.010682860052439855
11.99,0.010682860052439855
12.0,0.008420355518392993
12.01,0.008420355518392993
12.02,0.008420355518392993
12.03,0.008219161607018105
12.04,0.007978258088044678
12.05,0.008429626232049488
12.06,0.010598482301976006
12.07,0.010729442647452313
12.08,0.011124376465169734
12.09,0.011488084348324734
12.1,0.012472651807879983
12.11,0.012472651807879983
12.12,0.012472651807879983
12.13,0.012143093127260926
12.14,0.012143093127260926
12.15,0.011069671866126488
12.16,0.015664583396514723
12.17,0.01539132297027497
12.18,0.013768582618794939
12.19,0.012407074487784506
12.2,0.013545991598615024
12.21,0.012979051868540837
12.22,0.012979051868540837
12.23,0.013251199671569366
12.24,0.012893813340005883
12.25,0.013492910737624675
12.26,0.01347252283360858
12.27,0.01347252283360858
12.28,0.01347252283360858
12.29,0.013668147557814956
12.3,0.013668147557814956
12.31,0.013668147557814956
12.32,0.014867946210059149
12.33,0.014737446924909059
12.34,0.014662315043062524
12.35,0.015635783109034664
12.36,0.014665292813782552
12.37,0.014475203911329209
12.38,0.014366364275744687
12.39,0.014366364275744687
12.4,0.013116659908427817
12.41,0.014666627957336248
12.42,0.018263628126469592
12.43,0.018263628126469592
12.44,0.018575270304137664
12.45,0.01916130421262402
12.46,0.019417155977826964
12.47,0.018881232779974125
12.48,0.018881232779974125
12.49,0.018881232779974125
12.5,0.018409562502300497
12.51,0.01802508722120085
12.52,0.018854114760468076
12.53,0.020078605448865156
12.54,0.02069044706709679
12.55,0.020946195704373623
12.56,0.020096760898785437
12.57,0.02020825360959748
12.58,0.01964572947654511
12.59,0.020310061327467856
12.6,0.019562255445407257
12.61,0.019562255445407257
12.62,0.019562255445407257
12.63,0.019651050763207792
12.64,0.019651050763207792
12.65,0.021661888068662222
12.66,0.015662860595166212
12.67,0.015053641228627622
12.68,0.0159139885856488
12.69,0.01604411853090522
12.7,0.015944228383734153
12.71,0.017381709617225877
12.72,0.017381709617225877
12.73,0.016855913943646075
12.74,0.017494211434855585
12.75,0.017494211434855585
12.76,0.017311803952813364
12.77,0.019083426902895405
12.78,0.019083426902895405
12.79,0.01842651607013256
12.8,0.01842651607013256
12.81,0.01842651607013256
12.82,0.01842651607013256
12.83,0.01855759369139179
12.84,0.01801328886436794
12.85,0.015012580334386403
12.86,0.015219665746894335
12.87,0.01585969897242384
12.88,0.01585969897242384
12.89,0.01585969897242384
12.9,0.01585969897242384
12.91,0.01598796636217254
12.92,0.013504454744498512
12.93,0.017053366772631803
12.94,0.01683906503424512
12.95,0.0155134088341158
12.96,0.014965217538222338
12.97,0.016327040194964452
12.98,0.016327040194964452
12.99,0.015844422599526054
13.0,0.016194522696433192
13.01,0.016819724676561718
13.02,0.015157709212222086
13.03,0.012603948457128516
13.04,0.012603948457128516
13.05,0.012603948457128516
13.06,0.012706912281372306
13.07,0.012605333909525413
13.08,0.013161257372253923
13.09,0.011294327508267858
13.1,0.011294327508267858
13.11,0.012401895168865314
13.12,0.01187045303713805
13.13,0.01211913028737379
13.14,0.01211913028737379
13.15,0.01332823236114427
13.16,0.01332823236114427
13.17,0.014051816877326961
13.18,0.013535084584661615
13.19,0.014192346705338718
13.2,0.014192346705338718
13.21,0.014192346705338718
13.22,0.01372648249775819
13.23,0.014291479474955621
13.24,0.014291479474955621
13.25,0.01479886746208808
13.26,0.014712881130242206
13.27,0.014790992754670674
13.28,0.014790992754670674
13.29,0.014413190843288768
13.3,0.01379262461740608
13.31,0.012611658255128595
13.32,0.012485662722725686
13.33,0.012860849504818
13.34,0.013307746870794673
13.35,0.01372765775044255
13.36,0.014189188024628435
13.37,0.014189188024628435
13.38,0.014189188024628435
13.39,0.013619866627996132
13.4,0.013331483199950745
13.41,0.012920551957689819
13.42,0.012920551957689819
13.43,0.009493787483755659
13.44,0.009520268964952255
13.45,0.010004858211160345
13.46,0.010558423935884565
13.47,0.00860665493653539
13.48,0.00860665493653539
13.49,0.00878676316573109
13.5,0.00878676316573109
13.51,0.00849855177958382
13.52,0.00849855177958382
13.53,0.00915874740473923
13.54,0.008959598792685052
13.55,0.008959598792685052
13.56,0.008959598792685052
13.57,0.008959598792685052
13.58,0.008781008113062068
13.59,0.00917295423190212
13.6,0.00917295423190212
13.61,0.00829086397050528
13.62,0.008072260250652013
13.63,0.008078655690590783
13.64,0.008078655690590783
13.65,0.007445105728866765
13.66,0.007445105728866765
13.67,0.007675624609967566
13.68,0.007919785087567702
13.69,0.007733818489109608
13.7,0.00821508144501053
13.71,0.00796808162933099
13.72,0.008058188973647884
13.73,0.008058188973647884
13.74,0.007749604852115383
13.75,0.007143868291826153
13.76,0.006958727705877753
13.77,0.006420771869554094
13.78,0.006420771869554094
13.79,0.006448746393841904
13.8,0.006614937217993603
13.81,0.006879550720541039
13.82,0.0067813971723320755
13.83,0.006309856198131553
13.84,0.006392492268777492
13.85,0.006597467558594621
13.86,0.0070417624387976345
13.87,0.0070417624387976345
13.88,0.006893013763841055
13.89,0.007059226358916484
13.9,0.007036252786804142
13.91,0.007116147339017893
13.92,0.007083880417938831
13.93,0.007894567842449372
13.94,0.007894567842449372
13.95,0.008011262695929264
13.96,0.008011262695929264
13.97,0.008346137328140083
13.98,0.008346137328140083
13.99,0.008346137328140083
14.0,0.008346137328140083
14.01,0.00857105364608792
14.02,0.00857105364608792
14.03,0.00857105364608792
14.04,0.008814096668217156
14.05,0.008814096668217156
14.06,0.008814096668217156
14.07,0.008724837378321719
14.08,0.008771447977012212
14.09,0.008771447977012212
14.1,0.008771447977012212
14.11,0.008771447977012212
14.12,0.009213224025609238
14.13,0.009213224025609238
14.14,0.009213224025609238
14.15,0.00853488571368136
14.16,0.00853488571368136
14.17,0.008474933095278685
14.18,0.008361308715996395
14.19,0.008541410094979992
14.2,0.008976158363613818
14.21,0.0091531827083314
14.22,0.008933157197932208
14.23,0.008933157197932208
14.24,0.011382539885452425
14.25,0.011382539885452425
14.26,0.014203894949683339
14.27,0.013562834024646643
14.28,0.013562834024646643
14.29,0.014210501467306316
14.3,0.014435026170065306
14.31,0.014435026170065306
14.32,0.014435026170065306
14.33,0.015841823801516802
14.34,0.01616303270328026
14.35,0.01660084419296953
14.36,0.016423308801802247
14.37,0.015569752803622843
14.38,0.01571385516590174
14.39,0.01622875282130129
14.4,0.01678764960815868
14.41,0.01621361140334079
14.42,0.016829237378524146
14.43,0.014287955724028205
14.44,0.014069248447836838
14.45,0.013696737488697045
14.46,0.013696737488697045
14.47,0.013696737488697045
14.48,0.01584446252231236
14.49,0.015356286181710428
14.5,0.015356286181710428
14.51,0.015356286181710428
14.52,0.014617687839203397
14.53,0.014617687839203397
14.54,0.013751601164436368
14.55,0.013177433437315731
14.56,0.013177433437315731
14.57,0.014542543559390064
14.58,0.014542543559390064
14.59,0.014542543559390064
14.6,0.013663210065462906
14.61,0.013663210065462906
14.62,0.013663210065462906
14.63,0.013663210065462906
14.64,0.012680522379181974
14.65,0.012391098029613724
14.66,0.012391098029613724
14.67,0.012733764513219954
14.68,0.013484717830533
14.69,0.013484717830533
14.7,0.013551278336324931
14.71,0.013551278336324931
14.72,0.014225840046256306
14.73,0.014225840046256306
14.74,0.011753287774706215
14.75,0.01044433004792851
14.76,0.008260847560878134
14.77,0.007273384652076896
14.78,0.007273384652076896
14.79,0.007273384652076896
14.8,0.007273384652076896
14.81,0.007273384652076896
14.82,0.007273384652076896
14.83,0.007273384652076896
14.84,0.007273384652076896
14.85,0.007139827057233994
14.86,0.006924477367814845
14.87,0.007086992617084446
14.88,0.007211925869846774
14.89,0.006873531718893005
14.9,0.006873531718893005
14.91,0.007102426141287443
14.92,0.007102426141287443
14.93,0.007102426141287443
14.94,0.00930487139758519
14.95,0.009948711101165148
14.96,0.009193707555071165
14.97,0.008748267661013323
14.98,0.006163890552187418
14.99,0.006207244058566967
15.0,0.006207244058566967
15.01,0.006207244058566967
15.02,0.006539077893519835
15.03,0.006539077893519835
15.04,0.01196967110022557
15.05,0.011874879065084297
15.06,0.011238410752621917
15.07,0.010483646887834729
15.08,0.009889575598502526
15.09,0.009889575598502526
15.1,0.010609793132708307
15.11,0.010609793132708307
15.12,0.010609793132708307
15.13,0.010609793132708307
15.14,0.010937726745089155
15.15,0.011129463062072242
15.16,0.011129463062072242
15.17,0.011129463062072242
15.18,0.010509163080624077
15.19,0.010509163080624077
15.2,0.008967303749813603
15.21,0.008967303749813603
15.22,0.008967303749813603
15.23,0.008967303749813603
15.24,0.008967303749813603
15.25,0.010580984055281432
15.26,0.010580984055281432
15.27,0.015735523666086146
15.28,0.015735523666086146
15.29,0.015735523666086146
15.3,0.017265861592895625
15.31,0.017265861592895625
15.32,0.017265861592895625
15.33,0.017265861592895625
15.34,0.017265861592895625
15.35,0.0173260998110399
15.36,0.021545827545221045
15.37,0.020281445386427406
15.38,0.020281445386427406
15.39,0.020281445386427406
15.4,0.020281445386427406
15.41,0.020281445386427406
15.42,0.019891236912719986
15.43,0.020019199041436408
15.44,0.017165634393758067
15.45,0.017165634393758067
15.46,0.018454639054625032
15.47,0.02071988568704132
15.48,0.02071988568704132
15.49,0.02071988568704132
15.5,0.02071988568704132
15.51,0.02071988568704132
15.52,0.01840136925761889
15.53,0.01840136925761889
15.54,0.012411728141895952
15.55,0.012660382378783936
15.56,0.013616148642652672
15.57,0.014703490827615044
15.58,0.016081255387562797
15.59,0.016081255387562797
15.6,0.015830871141538003
15.61,0.019423904666534597
15.62,0.019423904666534597
15.63,0.017326299742810403
15.64,0.017029290088243335
15.65,0.01771053898154308
15.66,0.01732404725359311
15.67,0.01609212854805919
15.68,0.01716769410934035
15.69,0.01716769410934035
15.7,0.01861211689307056
15.71,0.017902377227543113
15.72,0.017902377227543113
15.73,0.017902377227543113
15.74,0.01696469659021085
15.75,0.01696469659021085
15.76,0.01696469659021085
15.77,0.01232150283235928
15.78,0.012126842781474025
15.79,0.012126842781474025
15.8,0.010166605611021224
15.81,0.010166605611021224
15.82,0.010166605611021224
15.83,0.009650144929475442
15.84,0.009650144929475442
15.85,0.009650144929475442
15.86,0.00939859865238694
15.87,0.009561175210810872
15.88,0.009561175210810872
15.89,0.009561175210810872
15.9,0.00954535251188705
15.91,0.008927376729066594
15.92,0.008066359934467315
15.93,0.007704047365026957
15.94,0.007704047365026957
15.95,0.007579341071764203
15.96,0.0074393792167682105
15.97,0.008309259885984036
15.98,0.008309259885984036
15.99,0.01050758189775362
16.0,0.01050758189775362
16.01,0.010907482963028459
16.02,0.011297767560469988
16.03,0.011297767560469988
16.04,0.011035302729044395
16.05,0.011092576785462445
16.06,0.011092576785462445
16.07,0.011092576785462445
16.08,0.010999476121096556
16.09,0.012061271993132167
16.1,0.012115245514953058
16.11,0.01029818065388715
16.12,0.01029818065388715
16.13,0.01094543942525731
16.14,0.010899723047188734
16.15,0.010899723047188734
16.16,0.011236741370893394
16.17,0.011487959283950454
16.18,0.011487959283950454
16.19,0.011524341980969112
16.2,0.011925607665195752
16.21,0.011519932933340337
16.22,0.011595493412097825
16.23,0.011449253203297219
16.24,0.01106095493550302
16.25,0.01106095493550302
16.26,0.01106095493550302
16.27,0.010794541741031347
16.28,0.010657606793130665
16.29,0.011383480317888021
16.3,0.01105303521900481
16.31,0.011172046745086288
16.32,0.012193505527215421
16.33,0.012642582935054221
16.34,0.012642582935054221
16.35,0.012642582935054221
16.36,0.013218117884435589
16.37,0.013218117884435589
16.38,0.0131059952118654
16.39,0.0131059952118654
16.4,0.013094999569126662
16.41,0.014049404173206928
16.42,0.014622514968508114
16.43,0.014622514968508114
16.44,0.014622514968508114
16.45,0.015016627943139769
16.46,0.015550423240288882
16.47,0.014187947078474037
16.48,0.014187947078474037
16.49,0.012927063977964684
16.5,0.012927063977964684
16.51,0.013259598492008789
16.52,0.013259598492008789
16.53,0.013259598492008789
16.54,0.013862124708720527
16.55,0.013862124708720527
16.56,0.013862124708720527
16.57,0.013281389800270823
16.58,0.013512238468182041
16.59,0.012268903107047422
16.6,0.012162109897857798
16.61,0.012162109897857798
16.62,0.012162109897857798
16.63,0.011383850051929814
16.64,0.01241516352747755
16.65,0.01241516352747755
16.66,0.012459264142103799
16.67,0.011535035082552545
16.68,0.011535035082552545
16.69,0.011493167257361738
16.7,0.011695642681394367
16.71,0.012489849998940893
16.72,0.012515677318567748
16.73,0.012378513547571308
16.74,0.014518076088065471
16.75,0.01348883341997585
16.76,0.01348883341997585
16.77,0.01407229312893678
16.78,0.015591008731275153
16.79,0.013825318190366809
16.8,0.013825318190366809
16.81,0.013966560583535854
16.82,0.011673739464217129
16.83,0.011673739464217129
16.84,0.011673739464217129
16.85,0.011673739464217129
16.86,0.010824668786851746
16.87,0.010824668786851746
16.88,0.01105784063675938
16.89,0.011931731960390263
16.9,0.01133928061013103
16.91,0.01133928061013103
16.92,0.01133928061013103
16.93,0.010646929956130417
16.94,0.010646929956130417
16.95,0.010646929956130417
16.96,0.009851431854415388
16.97,0.010243813090316524
16.98,0.009160663358059967
16.99,0.008148432012856246
17.0,0.008336560176233144
17.01,0.0072126667515339075
17.02,0.00719849977188417
17.03,0.00719849977188417
17.04,0.00719849977188417
17.05,0.006978676662658435
17.06,0.006978676662658435
17.07,0.007055205681765583
17.08,0.007055205681765583
17.09,0.007055205681765583
17.1,0.007055205681765583
17.11,0.006908022190541945
17.12,0.006908022190541945
17.13,0.007094692894856758
17.14,0.007094692894856758
17.15,0.007094692894856758
17.16,0.007094692894856758
17.17,0.007288998081891075
17.18,0.008198830232299606
17.19,0.008198830232299606
17.2,0.008447373552129515
17.21,0.008447373552129515
17.22,0.007909399689541446
17.23,0.007928132021032848
17.24,0.007928132021032848
17.25,0.009133951478696719
17.26,0.009133951478696719
17.27,0.00850790548050857
17.28,0.007455457672118793
17.29,0.008247326108763685
17.3,0.008247326108763685
17.31,0.008247326108763685
17.32,0.00890418973871347
17.33,0.00890418973871347
17.34,0.00890418973871347
17.35,0.00890418973871347
17.36,0.009259078929955873
17.37,0.009259078929955873
17.38,0.008875882732244354
17.39,0.00828435608074274
17.4,0.008163195479447178
17.41,0.009137333341935845
17.42,0.009137333341935845
17.43,0.009583471570525076
17.44,0.008870027797816277
17.45,0.008870027797816277
17.46,0.009352388730018013
17.47,0.009164516634341152
17.48,0.010042612955816458
17.49,0.01090749644802022
17.5,0.010066097554379438
17.51,0.010066097554379438
17.52,0.009218000225014386
17.53,0.009218000225014386
17.54,0.011291195975608233
17.55,0.012111740959403353
17.56,0.012111740959403353
17.57,0.012111740959403353
17.58,0.012111740959403353
17.59,0.012005845037563223
17.6,0.012005845037563223
17.61,0.013596373666530041
17.62,0.012098916122460517
17.63,0.012098916122460517
17.64,0.012279863436122892
17.65,0.012279863436122892
17.66,0.012279863436122892
17.67,0.01084254163583923
17.68,0.010089863089434045
17.69,0.010089863089434045
17.7,0.009773889269382361
17.71,0.009773889269382361
17.72,0.010347286614458837
17.73,0.010347286614458837
17.74,0.010347286614458837
17.75,0.009428903557505138
17.76,0.009428903557505138
17.77,0.009690140002408322
17.78,0.009690140002408322
17.79,0.009157950928697783
17.8,0.010702911007180748
17.81,0.010702911007180748
17.82,0.00985942655599635
17.83,0.00985942655599635
17.84,0.009571410356654902
17.85,0.009571410356654902
17.86,0.009571410356654902
17.87,0.009571410356654902
17.88,0.010723099934773115
17.89,0.010723099934773115
17.9,0.012330585088331236
17.91,0.01214739698927851
17.92,0.01214739698927851
17.93,0.011491762320687188
17.94,0.01234838335243141
17.95,0.01234838335243141
17.96,0.01242315845572514
17.97,0.011974803235724111
17.98,0.011974803235724111
17.99,0.011300837154491646
18.0,0.015026477334291213
18.01,0.015423074550995333
18.02,0.016953861913118554
18.03,0.01569119940722894
18.04,0.013971397833650043
18.05,0.014251478592029451
18.06,0.014251478592029451
18.07,0.014251478592029451
18.08,0.014251478592029451
18.09,0.014377646793456426
18.1,0.014377646793456426
18.11,0.014647138459959215
18.12,0.016482940290539896
18.13,0.015658126751562446
18.14,0.015570866524136839
18.15,0.015570866524136839
18.16,0.015570866524136839
18.17,0.020713247162021806
18.18,0.024544245093662678
18.19,0.024544245093662678
18.2,0.0271337430373841
18.21,0.0271337430373841
18.22,0.0271337430373841
18.23,0.0271337430373841
18.24,0.0271337430373841
18.25,0.02348000494898133
18.26,0.02348000494898133
18.27,0.02348000494898133
18.28,0.02482019307583603
18.29,0.02482019307583603
18.3,0.021062389826784378
18.31,0.021062389826784378
18.32,0.01775347236530741
18.33,0.01775347236530741
18.34,0.018577520914623773
18.35,0.018577520914623773
18.36,0.018577520914623773
18.37,0.01784933949220622
18.38,0.01681766145008184
18.39,0.01768753766479269
18.4,0.016322195929616846
18.41,0.015919048242160228
18.42,0.015919048242160228
18.43,0.01712212428827612
18.44,0.01712212428827612
18.45,0.01712212428827612
18.46,0.0173216057107936
18.47,0.016472233499233126
18.48,0.016472233499233126
18.49,0.017347371199923658
18.5,0.01467020448593973
18.51,0.011806583543886796
18.52,0.011117597689008059
18.53,0.012151593790398894
18.54,0.012151593790398894
18.55,0.013878803660110961
18.56,0.013878803660110961
18.57,0.013666120340300502
18.58,0.013069906613256584
18.59,0.013069906613256584
18.6,0.013069906613256584
18.61,0.013069906613256584
18.62,0.013069906613256584
18.63,0.014071056041141446
18.64,0.014071056041141446
18.65,0.013368250243065857
18.66,0.013368250243065857
18.67,0.017652355996714074
18.68,0.012366437620413409
18.69,0.012183934949118036
18.7,0.01160455086049056
18.71,0.01160455086049056
18.72,0.01160455086049056
18.73,0.011551757334450121
18.74,0.011551757334450121
18.75,0.012847679602476167
18.76,0.012932926482328747
18.77,0.013131869179900129
18.78,0.011199928981165242
18.79,0.01247504851847502
18.8,0.01247504851847502
18.81,0.012918925886676669
18.82,0.014685365777932821
18.83,0.014685365777932821
18.84,0.014685365777932821
18.85,0.014685365777932821
18.86,0.014685365777932821
18.87,0.015391566611017397
18.88,0.013199849248719704
18.89,0.018036981304048925
18.9,0.018036981304048925
18.91,0.018036981304048925
18.92,0.01749543437496576
18.93,0.019032442046198948
18.94,0.019032442046198948
18.95,0.021096263778654208
18.96,0.021096263778654208
18.97,0.01987690365411897
18.98,0.01987690365411897
18.99,0.01987690365411897
19.0,0.026239149020420818
19.01,0.0278423717591525
19.02,0.029749716194518973
19.03,0.027789762695068537
19.04,0.02733565280277982
19.05,0.02626841372607554
19.06,0.024991260811657923
19.07,0.025749970642825314
19.08,0.0271668704492841
19.09,0.02448220206540456
19.1,0.02448220206540456
19.11,0.022912862445307557
19.12,0.02119483380516525
19.13,0.02119483380516525
19.14,0.02119483380516525
19.15,0.026539997985405885
19.16,0.026539997985405885
19.17,0.02167435790286392
19.18,0.02167435790286392
19.19,0.022332784897987557
19.2,0.022311216987235614
19.21,0.022311216987235614
19.22,0.022311216987235614
19.23,0.022755407183753164
19.24,0.022755407183753164
19.25,0.022755407183753164
19.26,0.023935007504367858
19.27,0.0242820923129213
19.28,0.0242820923129213
19.29,0.023563455571888027
19.3,0.023563455571888027
19.31,0.024533828823544074
19.32,0.024533828823544074
19.33,0.024533828823544074
19.34,0.02302545508471566
19.35,0.02302545508471566
19.36,0.02302545508471566
19.37,0.02302545508471566
19.38,0.026530939555734934
19.39,0.018896424325692943
19.4,0.018896424325692943
19.41,0.017637552292372894
19.42,0.018233747336631363
19.43,0.018233747336631363
19.44,0.017195555914705875
19.45,0.014029322908304304
19.46,0.014029322908304304
19.47,0.01635821932664441
19.48,0.017058647189580965
19.49,0.016156625972117918
19.5,0.010240541154644395
19.51,0.010991070001826354
19.52,0.010991070001826354
19.53,0.011486550469754579
19.54,0.010728884712786676
19.55,0.010728884712786676
19.56,0.011055840644566198
19.57,0.011055840644566198
19.58,0.011055840644566198
19.59,0.012082184770392246
19.6,0.01208767414009089
19.61,0.0129072320398205
19.62,0.014564185357530228
19.63,0.014564185357530228
19.64,0.014450175130775084
19.65,0.012139649250238683
19.66,0.012139649250238683
19.67,0.012139649250238683
19.68,0.012139649250238683
19.69,0.012244738841645173
19.7,0.012881809064974714
19.71,0.011196575596618255
19.72,0.01174148300017998
19.73,0.01174148300017998
19.74,0.01174148300017998
19.75,0.013685303853666113
19.76,0.012588773496218291
19.77,0.010770842257837417
19.78,0.010770842257837417
19.79,0.010770842257837417
19.8,0.010770842257837417
19.81,0.010770842257837417
19.82,0.010770842257837417
19.83,0.010647080467299898
19.84,0.010954265216305496
19.85,0.010954265216305496
19.86,0.010954265216305496
19.87,0.010954265216305496
19.88,0.010954265216305496
19.89,0.012153608735943263
19.9,0.012153608735943263
19.91,0.013656811244284013
19.92,0.013656811244284013
19.93,0.013656811244284013
19.94,0.014392056523611347
19.95,0.014342635648698258
19.96,0.014342635648698258
19.97,0.014342635648698258
19.98,0.011218786348904409
19.99,0.013189318965195514
20.0,0.018421191835576386


==> figures/plots/data/pr_map_yolo.csv <==
0.0,0.9632058822950852
0.01,0.9628935027271868
0.02,0.9626991722116466
0.03,0.9619204700924937
0.04,0.9607137970592062
0.05,0.9579791088840152
0.06,0.9574316849894534
0.07,0.9571345905204272
0.08,0.9565077156431372
0.09,0.9561477312947325
0.1,0.9556406571220492
0.11,0.9558465941213352
0.12,0.955770692623842
0.13,0.9561778454423643
0.14,0.9552386901141362
0.15,0.9544375895372325
0.16,0.9542254234249126
0.17,0.9539710765623053
0.18,0.9538341800964303
0.19,0.9531541573290057
0.2,0.9544063240206931
0.21,0.953813736832726
0.22,0.9541355703765698
0.23,0.9534528574567271
0.24,0.953651577149789
0.25,0.9525750510993344
0.26,0.9522988048048953
0.27,0.9518535972575173
0.28,0.9516752679699554
0.29,0.9511842262109824
0.3,0.9509449534457515
0.31,0.9510987680192445
0.32,0.9507399163168658
0.33,0.9508587630426615
0.34,0.9504425828033662
0.35,0.950193081537229
0.36,0.9503061887699307
0.37,0.95050425817571
0.38,0.9501050464545713
0.39,0.9496760826556562
0.4,0.9496457906169051
0.41,0.9494679249772845
0.42,0.9482708089328186
0.43,0.9476553157582139
0.44,0.9473053303364141
0.45,0.9466011755927832
0.46,0.9462804503283191
0.47,0.9458928536131224
0.48,0.9452035519647226
0.49,0.9445845137270117
0.5,0.9443295993008382
0.51,0.9438321798569763
0.52,0.9434673879689217
0.53,0.9432260866205776
0.54,0.9427085487787296
0.55,0.942456224279348
0.56,0.9417068748176174
0.57,0.9414609620329447
0.58,0.9409922014751957
0.59,0.9404390002068364
0.6,0.9393719430546742
0.61,0.9384970584271835
0.62,0.9377217140251233
0.63,0.9366991656079323
0.64,0.9367677015696756
0.65,0.9356718723683298
0.66,0.9351361469471926
0.67,0.9342924481503836
0.68,0.933376022992432
0.69,0.9324756324467598
0.7,0.9313351591044701
0.71,0.9306043926609676
0.72,0.9291069432266108
0.73,0.9280980055384409
0.74,0.9264453980648429
0.75,0.925109372542946
0.76,0.9239532742290142
0.77,0.9222881604035886
0.78,0.9211239829829674
0.79,0.9206430261601487
0.8,0.9188712092130085
0.81,0.917284621998185
0.82,0.9166191176873334
0.83,0.9154777844622082
0.84,0.914132471299897
0.85,0.9125964532796071
0.86,0.9111138169964798
0.87,0.9094952041004564
0.88,0.907470354817733
0.89,0.9061714521476996
0.9,0.9038522179859433
0.91,0.9024484292805011
0.92,0.9009896885271453
0.93,0.8995923847748745
0.94,0.8980013854070352
0.95,0.8969934006636127
0.96,0.8953155569383509
0.97,0.8935093942855077
0.98,0.8922483919183232
0.99,0.890854813730007
1.0,0.888798884214296
1.01,0.8867965263818126
1.02,0.8844321755561253
1.03,0.8821781646485666
1.04,0.8806756027928923
1.05,0.8783069559708444
1.06,0.8763147988708653
1.07,0.874107651353839
1.08,0.8716494020613625
1.09,0.8693026410773897
1.1,0.8678321998829124
1.11,0.8655731159971626
1.12,0.8626049037660972
1.13,0.8612888122980407
1.14,0.8587670420445815
1.15,0.8569113278991796
1.16,0.8549435929625916
1.17,0.8525853404536805
1.18,0.8503271722685734
1.19,0.8488440097063493
1.2,0.8469703724701103
1.21,0.8442862816027036
1.22,0.8424358855936366
1.23,0.8410351423792994
1.24,0.8387929151003235
1.25,0.8374976403219135
1.26,0.8359308760229955
1.27,0.8342624629756236
1.28,0.8324628920152842
1.29,0.8293521749649242
1.3,0.8273472715455125
1.31,0.8251621986423233
1.32,0.8220777000919463
1.33,0.8204118226700087
1.34,0.8189908124790044
1.35,0.8171094715948896
1.36,0.8149168337613061
1.37,0.8127413481410047
1.38,0.8125083324619002
1.39,0.8104188269534603
1.4,0.8096441452234228
1.41,0.8074964146879879
1.42,0.8070176958541561
1.43,0.8057590968714311
1.44,0.8032722992596758
1.45,0.799979281968386
1.46,0.798151414451566
1.47,0.7962140718982529
1.48,0.794372682358659
1.49,0.7920113010356514
1.5,0.7910476320105484
1.51,0.7898679363628874
1.52,0.7880356333319507
1.53,0.7861904136206269
1.54,0.7841737907238333
1.55,0.7836012029564483
1.56,0.7824326646029347
1.57,0.7794995006629696
1.58,0.7775025441016027
1.59,0.7770926607179408
1.6,0.777233116340713
1.61,0.7757854674143877
1.62,0.7764740278527209
1.63,0.7739553521548818
1.64,0.7723908287973628
1.65,0.7711285389807929
1.66,0.7703422400944567
1.67,0.7696180648742708
1.68,0.7691136962410322
1.69,0.7660056988702645
1.7,0.7641021391875711
1.71,0.7641650558149387
1.72,0.7626282018512629
1.73,0.7589601807556996
1.74,0.7577032117584579
1.75,0.7552902507308132
1.76,0.7538323937670587
1.77,0.7521107896158519
1.78,0.7501389543368396
1.79,0.7484342886890789
1.8,0.7461573548837128
1.81,0.7457107595492766
1.82,0.7453770957668361
1.83,0.7425994847790661
1.84,0.7406324988494454
1.85,0.7378173841993234
1.86,0.7347191918992468
1.87,0.7329730196933228
1.88,0.7299527662418767
1.89,0.7269401391487225
1.9,0.725654948830762
1.91,0.7233696941444329
1.92,0.7212464675410609
1.93,0.7189398936913359
1.94,0.7164937180550296
1.95,0.7177161792731475
1.96,0.7159647509071961
1.97,0.7119328747438468
1.98,0.7108018719007323
1.99,0.7095225350112376
2.0,0.7079195421807072
2.01,0.7064020170536379
2.02,0.7068660450003761
2.03,0.7046045547156161
2.04,0.7014208792083675
2.05,0.6968380810848689
2.06,0.6942953922897067
2.07,0.6932979895103842
2.08,0.6918971384728813
2.09,0.6882105816907312
2.1,0.6849371113826197
2.11,0.680455872459373
2.12,0.6765821305657677
2.13,0.6755858441203928
2.14,0.6736757606579139
2.15,0.6731267825765495
2.16,0.668029883346474
2.17,0.6657390676269025
2.18,0.6641822777909818
2.19,0.6636867111916166
2.2,0.6623451654525804
2.21,0.6598621629133686
2.22,0.6579192083776865
2.23,0.655363393116678
2.24,0.6535518526206949
2.25,0.6535274936177181
2.26,0.6511911062618521
2.27,0.6508084812493148
2.28,0.6487616122758121
2.29,0.6446759407688506
2.3,0.6441642144035333
2.31,0.6423072510387844
2.32,0.6372284599198335
2.33,0.6351733778720092
2.34,0.6307211580416895
2.35,0.6306568546704298
2.36,0.6277402917642152
2.37,0.6241610095294776
2.38,0.6231727932649512
2.39,0.6230348021742667
2.4,0.6192526585018419
2.41,0.6175118131380083
2.42,0.6116282392219504
2.43,0.6090500039561523
2.44,0.6072421144899164
2.45,0.6019077780853938
2.46,0.6018055656295619
2.47,0.598583603835886
2.48,0.5930546344400399
2.49,0.5919179432892062
2.5,0.5873917475176903
2.51,0.5846812622770788
2.52,0.5793880440542127
2.53,0.577354309716089
2.54,0.5769963677456417
2.55,0.5776887873924305
2.56,0.5760887729517007
2.57,0.5723429669459529
2.58,0.5712414858587656
2.59,0.5685756558977508
2.6,0.5666270813899275
2.61,0.5698613689415287
2.62,0.5704017380364331
2.63,0.5643356133912218
2.64,0.5595191215968334
2.65,0.5570117166380412
2.66,0.5556634592272156
2.67,0.5540055532094507
2.68,0.5491503161729402
2.69,0.5449676295982676
2.7,0.5406208337310483
2.71,0.5379506149065131
2.72,0.5382817851109234
2.73,0.5372950841563917
2.74,0.5339139648161348
2.75,0.530135248117665
2.76,0.5300915391123024
2.77,0.5262200803701497
2.78,0.5224869761290306
2.79,0.5196142887247085
2.8,0.5168955203224189
2.81,0.514688850247348
2.82,0.5158224052669039
2.83,0.5135527424492511
2.84,0.515533172272059
2.85,0.512738262951132
2.86,0.512084567778263
2.87,0.5106395395601226
2.88,0.5078206362297362
2.89,0.5080420719820689
2.9,0.5063305978606181
2.91,0.503674851538278
2.92,0.5050606217700714
2.93,0.5048645200152018
2.94,0.5032220708579295
2.95,0.5056918719217517
2.96,0.5031527584084649
2.97,0.5046631763094015
2.98,0.5037562136782966
2.99,0.4999772313704288
3.0,0.5009100302454502
3.01,0.5014066395682236
3.02,0.5018972442164309
3.03,0.5043941050897691
3.04,0.5014827338084171
3.05,0.49753670131608824
3.06,0.49736615552105806
3.07,0.49817649650658863
3.08,0.49564075654252804
3.09,0.4949906346421025
3.1,0.49325751780086774
3.11,0.48846202633631153
3.12,0.48201252028531505
3.13,0.48156352989507567
3.14,0.4776440250700435
3.15,0.4745646509287997
3.16,0.4716143035639854
3.17,0.46956227098561726
3.18,0.4679327007303453
3.19,0.46709104631884596
3.2,0.4651051375907522
3.21,0.46458665699629315
3.22,0.460326867985006
3.23,0.4588895049359787
3.24,0.4600044802375146
3.25,0.4624376984945919
3.26,0.4582150602549871
3.27,0.4579304315052172
3.28,0.46047674187462495
3.29,0.46186301541717156
3.3,0.462106617615412
3.31,0.46173968152397993
3.32,0.45651700023417646
3.33,0.4545727048547964
3.34,0.44830060900900265
3.35,0.44703734509314463
3.36,0.44582402432453594
3.37,0.4463905449802752
3.38,0.44527018777708
3.39,0.4410014198250363
3.4,0.43913693348208716
3.41,0.4387426098636646
3.42,0.43677339965672085
3.43,0.4343963113504557
3.44,0.43007392841106473
3.45,0.4268112612632312
3.46,0.42161971962445627
3.47,0.4210395289743361
3.48,0.42212429132463
3.49,0.42135659508955847
3.5,0.421020428335041
3.51,0.41781426303094865
3.52,0.41604101482137373
3.53,0.41234542538744506
3.54,0.4093019858491862
3.55,0.4092242281748244
3.56,0.40788951605522894
3.57,0.40406492814739475
3.58,0.402934387179076
3.59,0.40184605382644645
3.6,0.3972841387325933
3.61,0.3975568348652831
3.62,0.39900377131687564
3.63,0.39970637147182986
3.64,0.3999037541286796
3.65,0.39714567164072617
3.66,0.39774938400193066
3.67,0.3951447752950409
3.68,0.3961849162848165
3.69,0.3951425808000224
3.7,0.3921354723783337
3.71,0.388976643977975
3.72,0.38857843339641873
3.73,0.3856267636630073
3.74,0.382602636575337
3.75,0.3763725056022971
3.76,0.3771591955577814
3.77,0.37103067300026005
3.78,0.3650577556310209
3.79,0.3635277929824617
3.8,0.35886537801019147
3.81,0.351338711743113
3.82,0.3504563012275227
3.83,0.34731592314167736
3.84,0.35044260216562784
3.85,0.34691014767067635
3.86,0.3461637189234324
3.87,0.3421592475368577
3.88,0.33769688371305673
3.89,0.33916740294488257
3.9,0.3378083310304686
3.91,0.33259257254559815
3.92,0.33311192923523814
3.93,0.32973711476984274
3.94,0.33470193985065283
3.95,0.3260845471188368
3.96,0.3238056005190088
3.97,0.3207088624527825
3.98,0.3105887388972455
3.99,0.3122679163098329
4.0,0.3071719646199592
4.01,0.3025237333280237
4.02,0.3021422149659006
4.03,0.29958126392789886
4.04,0.3028552996313991
4.05,0.3025652039740519
4.06,0.3022442999542691
4.07,0.3034454873677487
4.08,0.3011794923026562
4.09,0.30079925759883036
4.1,0.30385609404810027
4.11,0.2987227662081577
4.12,0.29756940553268285
4.13,0.29715931350550356
4.14,0.295851938931812
4.15,0.29274850826377075
4.16,0.2871705535680789
4.17,0.2869917455978967
4.18,0.28078340100359983
4.19,0.27892805225902534
4.2,0.2771304242039975
4.21,0.2792182150529321
4.22,0.2757089900941004
4.23,0.27440578771847884
4.24,0.27428807758867335
4.25,0.2734506379360543
4.26,0.2690898049186627
4.27,0.269985059517351
4.28,0.2702199204567759
4.29,0.26565528217244305
4.3,0.26882264901269565
4.31,0.2735253035624136
4.32,0.2709558286107895
4.33,0.2708382925369791
4.34,0.2684001213290736
4.35,0.26724642447667235
4.36,0.2636099787868845
4.37,0.26079249853993103
4.38,0.26121331799239045
4.39,0.25644384329785536
4.4,0.25538662341059354
4.41,0.25476185961823755
4.42,0.24850219391782835
4.43,0.2506995606711923
4.44,0.24583001276618896
4.45,0.24339024085341765
4.46,0.24353362867408046
4.47,0.24490498783993775
4.48,0.2505095181005422
4.49,0.24390239300097163
4.5,0.2472721868552797
4.51,0.2528409443056032
4.52,0.25049010579293296
4.53,0.2486564030471953
4.54,0.24398745641221353
4.55,0.2375573452541062
4.56,0.2326439827402861
4.57,0.23006192376436743
4.58,0.226969572093335
4.59,0.22654655442782215
4.6,0.2213176806848328
4.61,0.21609837253333156
4.62,0.21959880797951956
4.63,0.21708215624498534
4.64,0.21637676633069067
4.65,0.21541085752481356
4.66,0.21538439077289817
4.67,0.20869057069996225
4.68,0.21364778158825418
4.69,0.21682162276330258
4.7,0.21805269253818402
4.71,0.2141056940396476
4.72,0.21683937525434194
4.73,0.21760300111246217
4.74,0.21385071408068446
4.75,0.2115234806128575
4.76,0.21132668976331612
4.77,0.21053359747478828
4.78,0.21336568607213033
4.79,0.2142895535568386
4.8,0.21350298356399774
4.81,0.20806778098752673
4.82,0.21097396140439628
4.83,0.2131295369209487
4.84,0.21108140310827955
4.85,0.21272594880676404
4.86,0.21324204313487305
4.87,0.20843999082901277
4.88,0.20973172623199943
4.89,0.2084760978024109
4.9,0.2060673004442133
4.91,0.20570052285619403
4.92,0.2108655974655456
4.93,0.21161512150181097
4.94,0.20913816309988636
4.95,0.2197095329110094
4.96,0.21270221225599642
4.97,0.21167552124058708
4.98,0.20718899646165043
4.99,0.2041742376181067
5.0,0.19918363753906207
5.01,0.18978465856985205
5.02,0.1886119005001198
5.03,0.18774340766322467
5.04,0.18445150800874144
5.05,0.18394190165525673
5.06,0.18534929771443945
5.07,0.18236859924915
5.08,0.18285249766894116
5.09,0.1801987224637126
5.1,0.17781897409683337
5.11,0.18575603221419076
5.12,0.18479827871735713
5.13,0.178759057369963
5.14,0.18263516669136998
5.15,0.18423881655327512
5.16,0.18529815222311674
5.17,0.18842301980956486
5.18,0.18453751568705928
5.19,0.17637102705046515
5.2,0.17695416125526
5.21,0.18031407889428452
5.22,0.17759894894479059
5.23,0.17537897072600653
5.24,0.17360523260237243
5.25,0.17509457862387462
5.26,0.17268743479971263
5.27,0.17120286241515753
5.28,0.16663162788551325
5.29,0.16476796886293052
5.3,0.16063395320489368
5.31,0.15411782726087644
5.32,0.15054240848729739
5.33,0.14668894859610454
5.34,0.1465833059547473
5.35,0.14178154131604936
5.36,0.13998197069113416
5.37,0.14231766053463055
5.38,0.14386339163373194
5.39,0.14680573614969675
5.4,0.14755527209456812
5.41,0.15043047368858267
5.42,0.1420519079194694
5.43,0.13787387258709397
5.44,0.14463846613582812
5.45,0.1311719114766392
5.46,0.14043018384368677
5.47,0.139674031693029
5.48,0.1409435834931859
5.49,0.1403495282108264
5.5,0.13840913005102612
5.51,0.1433118322436302
5.52,0.1390299274695715
5.53,0.13661974218967685
5.54,0.13783695116732728
5.55,0.13956386297682044
5.56,0.13824436736378107
5.57,0.1458846666610882
5.58,0.14216959238285756
5.59,0.14277531601156493
5.6,0.1447490984410018
5.61,0.1412910818449453
5.62,0.137749499320485
5.63,0.13573347083132925
5.64,0.1281330699515638
5.65,0.12339430424997616
5.66,0.11980355257638672
5.67,0.11923026315600309
5.68,0.1170646988277245
5.69,0.12193120448567245
5.7,0.1149120500554997
5.71,0.11484182479917844
5.72,0.11213946065665689
5.73,0.11844426037315609
5.74,0.11766385840531111
5.75,0.12504170793759511
5.76,0.12183285552059452
5.77,0.12324186041960894
5.78,0.12518972542277101
5.79,0.12787858914536743
5.8,0.12905949938221556
5.81,0.13545732391198378
5.82,0.13386905082185782
5.83,0.1301500461611707
5.84,0.12683678000655
5.85,0.12891183717633975
5.86,0.1287055403422434
5.87,0.12753856779617193
5.88,0.12602119086676322
5.89,0.12307552606870036
5.9,0.12341526107345685
5.91,0.1209653034950932
5.92,0.12125674385101476
5.93,0.1201208541923457
5.94,0.11719642882479422
5.95,0.1184700933303799
5.96,0.11318549124815919
5.97,0.1096636493954844
5.98,0.10750079208084129
5.99,0.1078346104065348
6.0,0.11374871020009658
6.01,0.1111950795455621
6.02,0.11002113077637668
6.03,0.11431734031202077
6.04,0.11737703322756549
6.05,0.11467233235940505
6.06,0.11260732970954818
6.07,0.10187084594882799
6.08,0.10065946613536711
6.09,0.10077657022566174
6.1,0.10086581532382469
6.11,0.09940239799155903
6.12,0.09657461537451681
6.13,0.09981172476729251
6.14,0.1013931430872792
6.15,0.10236289080189707
6.16,0.10338741738470768
6.17,0.10205795720919354
6.18,0.10213682064937009
6.19,0.09760404826953359
6.2,0.10264945873686598
6.21,0.09870695421037917
6.22,0.1016350689013574
6.23,0.09898065128604219
6.24,0.10070559618754905
6.25,0.09095256689007454
6.26,0.09177677701092098
6.27,0.09247962884046103
6.28,0.09479722433087226
6.29,0.09562028063252405
6.3,0.09419659172531625
6.31,0.09138734145283552
6.32,0.09387617653070245
6.33,0.09550876901585209
6.34,0.09894139454599744
6.35,0.09072978763898129
6.36,0.08685267055000284
6.37,0.08643775853873611
6.38,0.08351939530411144
6.39,0.08241025572542388
6.4,0.0796549446242039
6.41,0.07571233754761902
6.42,0.08256105732339705
6.43,0.08503921828109223
6.44,0.0849822456093532
6.45,0.08226150885072142
6.46,0.07918364823330763
6.47,0.08514809160769779
6.48,0.08503014179191001
6.49,0.0852962278034168
6.5,0.0787160339252159
6.51,0.07686890336272728
6.52,0.07646070502030604
6.53,0.06941897286732619
6.54,0.06550622707571559
6.55,0.06630633916121116
6.56,0.06697744637127769
6.57,0.07413482234243032
6.58,0.07306115913308327
6.59,0.08128411530552601
6.6,0.07921485591625985
6.61,0.08174653822476503
6.62,0.08236919368363582
6.63,0.07311559884635331
6.64,0.07510128702526023
6.65,0.07827912232888275
6.66,0.08214464371942778
6.67,0.08529971164552139
6.68,0.08306192367617005
6.69,0.08455698074993584
6.7,0.08259212417073555
6.71,0.0807924047473099
6.72,0.08192056483755839
6.73,0.08268077368590555
6.74,0.08006857515100933
6.75,0.07770734155934954
6.76,0.08219607159711298
6.77,0.07860551941875112
6.78,0.07815148146647685
6.79,0.07568650648356914
6.8,0.084266360370993
6.81,0.08468274390600834
6.82,0.08510168805964455
6.83,0.08583714997655531
6.84,0.08875641945066014
6.85,0.08963461583985315
6.86,0.09067833181613452
6.87,0.08776814755009157
6.88,0.084168767438064
6.89,0.08377817134830154
6.9,0.08195709267464467
6.91,0.07984247693467289
6.92,0.07654183627228922
6.93,0.0711377470946766
6.94,0.06839121526070098
6.95,0.07056048389343027
6.96,0.07468241761955573
6.97,0.06839313328372774
6.98,0.06865555445290955
6.99,0.0688383460300067
7.0,0.06776596507018273
7.01,0.06899116491273109
7.02,0.07330977395669562
7.03,0.07767764371783462
7.04,0.08045311300480865
7.05,0.08084325741789619
7.06,0.08068679123129652
7.07,0.07032692428821812
7.08,0.07307063066374721
7.09,0.06693601657009014
7.1,0.06838191015308825
7.11,0.06637334685444699
7.12,0.06751810119280491
7.13,0.07168142680722762
7.14,0.06440872117479449
7.15,0.06061196588201898
7.16,0.06379898139382816
7.17,0.06248377310676759
7.18,0.0548703605293153
7.19,0.054835389517866304
7.2,0.058953694895128445
7.21,0.058829320840627926
7.22,0.05793705014080652
7.23,0.05624151280380616
7.24,0.05619151982256972
7.25,0.05526080899649242
7.26,0.053467028211052516
7.27,0.0547766085921314
7.28,0.0555568430715951
7.29,0.056787317026643865
7.3,0.04847314646390673
7.31,0.04835438688479157
7.32,0.04769175518390067
7.33,0.043422534590460554
7.34,0.04337410075616793
7.35,0.04355573834171255
7.36,0.043364202431057874
7.37,0.04415226752935586
7.38,0.05182181660410938
7.39,0.04829939242942007
7.4,0.049505573466270186
7.41,0.05241397194891017
7.42,0.04914692371010421
7.43,0.052651107980876785
7.44,0.051867415039478594
7.45,0.052596567081972544
7.46,0.048626901139258716
7.47,0.05203471311297725
7.48,0.05229210360370008
7.49,0.05249097586318258
7.5,0.05082851140111609
7.51,0.049901886974653996
7.52,0.04906468942638698
7.53,0.046832169152963746
7.54,0.04237697154090893
7.55,0.042383342695933766
7.56,0.04584118519096707
7.57,0.04944197835165607
7.58,0.04504544644065656
7.59,0.04228302584222529
7.6,0.04210064287391923
7.61,0.04195156885688579
7.62,0.04127957291391191
7.63,0.041258160113912715
7.64,0.04346016811214403
7.65,0.04363802575533073
7.66,0.037609655967726766
7.67,0.0367598463386983
7.68,0.04276971282391249
7.69,0.047546660629319816
7.7,0.04002777433103357
7.71,0.04130141266248374
7.72,0.04595909516235012
7.73,0.04602693451763008
7.74,0.04666258282021496
7.75,0.04633808612249444
7.76,0.04336956588583373
7.77,0.03987291952586869
7.78,0.040619378133563415
7.79,0.039866069395658794
7.8,0.035445472019138086
7.81,0.034693368263635484
7.82,0.04003651065237297
7.83,0.03974836213124595
7.84,0.032165490258087806
7.85,0.030860709451559033
7.86,0.031095324389229517
7.87,0.030467512841703563
7.88,0.023861765661492958
7.89,0.02389084882535787
7.9,0.02656360474464821
7.91,0.0260619421742657
7.92,0.026027154118985076
7.93,0.025786888428546144
7.94,0.02726276156015938
7.95,0.03555771484902844
7.96,0.03687729066622871
7.97,0.03664992597285198
7.98,0.03728334819879125
7.99,0.037535339934506674
8.0,0.03653459478775502
8.01,0.03808051512827582
8.02,0.03974128635132167
8.03,0.039036114188121904
8.04,0.03875110876246359
8.05,0.04334916520143942
8.06,0.03719155998338112
8.07,0.03713693617646482
8.08,0.03698321764538525
8.09,0.03666026902186152
8.1,0.03999059346377698
8.11,0.04075619055633679
8.12,0.04110999608440978
8.13,0.03773663484151196
8.14,0.03640369456685162
8.15,0.03708810205708657
8.16,0.03697881143000448
8.17,0.0369559810259196
8.18,0.03667967063006277
8.19,0.027276336300581766
8.2,0.02888524933862399
8.21,0.027972508570819947
8.22,0.026198015423613667
8.23,0.025943278626087675
8.24,0.026319640978016697
8.25,0.026487671245767112
8.26,0.024644765203057115
8.27,0.02343758692698856
8.28,0.02391143360542471
8.29,0.024778222010147025
8.3,0.026820403548470144
8.31,0.026358622901673835
8.32,0.030224472381256345
8.33,0.037841377980372425
8.34,0.04146208763065728
8.35,0.04220421492222426
8.36,0.04094113060475821
8.37,0.042943636356981084
8.38,0.04449359581952052
8.39,0.045506334039518155
8.4,0.04362423229451835
8.41,0.043299113973124796
8.42,0.05011730640637923
8.43,0.04944780834842567
8.44,0.04812112846124964
8.45,0.039719106892010136
8.46,0.03963751755422302
8.47,0.036744222867002935
8.48,0.03670203813753728
8.49,0.040825564035518805
8.5,0.047183713397905294
8.51,0.044574437036637306
8.52,0.040763634659155466
8.53,0.0407763221333507
8.54,0.04169550429305911
8.55,0.03549440810481773
8.56,0.03650290412817361
8.57,0.03513623711054433
8.58,0.035678832794652136
8.59,0.03594851708700957
8.6,0.036689264136251655
8.61,0.04207752792770657
8.62,0.042365868323947405
8.63,0.04214067470152411
8.64,0.04258613310715741
8.65,0.04340450981652062
8.66,0.04389442604238063
8.67,0.04441386613983376
8.68,0.04399692477340771
8.69,0.04418703922984685
8.7,0.04606780363432742
8.71,0.047853402126718805
8.72,0.047769304960405885
8.73,0.052562186393604195
8.74,0.053902766303581554
8.75,0.05388848566808841
8.76,0.056952825643675986
8.77,0.05908979855480425
8.78,0.058926015716766894
8.79,0.0600098511765855
8.8,0.05884699436423862
8.81,0.06008940015131377
8.82,0.05350441731184003
8.83,0.04747536410031856
8.84,0.04453063530727094
8.85,0.046162812700054325
8.86,0.0463611111026967
8.87,0.04839997263686831
8.88,0.04934383080302778
8.89,0.0498495434968648
8.9,0.05011752437307231
8.91,0.05002330432757878
8.92,0.042071234889693894
8.93,0.04277798488074763
8.94,0.04310023974442083
8.95,0.04259735522357786
8.96,0.037282401384582824
8.97,0.035905860945026374
8.98,0.03518650693442589
8.99,0.029457160070909774
9.0,0.02299732423587286
9.01,0.022660772805134975
9.02,0.022479044123922553
9.03,0.022195212589121164
9.04,0.022738151875606
9.05,0.02334996039394852
9.06,0.021094847176866056
9.07,0.02228425966460256
9.08,0.022217411698211478
9.09,0.019138091468373447
9.1,0.018840507949181372
9.11,0.014170907836687457
9.12,0.014394678224483336
9.13,0.014400354596870342
9.14,0.014250582296833111
9.15,0.01387077965486651
9.16,0.014022473347066302
9.17,0.014311217519465097
9.18,0.014548802853418828
9.19,0.013757042130204197
9.2,0.013966530256971156
9.21,0.009652513565618791
9.22,0.009966483963812762
9.23,0.008685820431755439
9.24,0.008674037225325087
9.25,0.008037947014061185
9.26,0.007933035902800527
9.27,0.007966180657061476
9.28,0.008049602398573686
9.29,0.008033809651853246
9.3,0.008152757658174295
9.31,0.007889492483747575
9.32,0.0076746702835929935
9.33,0.007612297558189293
9.34,0.00764768078736924
9.35,0.007412777992155593
9.36,0.007402126171408713
9.37,0.007053811863440209
9.38,0.0067025061176669174
9.39,0.006701079745469328
9.4,0.006834511140566057
9.41,0.0069754333914195865
9.42,0.007031872900930603
9.43,0.006920249532288442
9.44,0.006783382227060588
9.45,0.006912625663649767
9.46,0.00699156454094061
9.47,0.00696777714959846
9.48,0.006968866895000645
9.49,0.006624930766188849
9.5,0.007003089275818045
9.51,0.007170013231614458
9.52,0.007540970455425068
9.53,0.007529000046569274
9.54,0.007527992139111844
9.55,0.0076091940149081915
9.56,0.00734671916657503
9.57,0.007124708252356647
9.58,0.007034775320501309
9.59,0.007027816644814919
9.6,0.007010122572086191
9.61,0.007060000188548142
9.62,0.006838809770170082
9.63,0.00682524764470175
9.64,0.0069141982696431705
9.65,0.006485482603324809
9.66,0.006485482603324809
9.67,0.006006362083400107
9.68,0.00600464365042433
9.69,0.00636697476372992
9.7,0.0061469672928124615
9.71,0.006150030405538044
9.72,0.006008586126425914
9.73,0.005909633496095189
9.74,0.005983974252481515
9.75,0.006084301043295261
9.76,0.0061663118024997
9.77,0.006359964894613741
9.78,0.006504620614477974
9.79,0.00666769607272331
9.8,0.006534496768298223
9.81,0.006460476812064015
9.82,0.00645661032201007
9.83,0.00669639909323758
9.84,0.006464453998035159
9.85,0.007142458864187004
9.86,0.006996282156206478
9.87,0.0072564893776547
9.88,0.007280431970676389
9.89,0.0072382743312290245
9.9,0.007152645205693479
9.91,0.006261131334939809
9.92,0.006261131334939809
9.93,0.006261131334939809
9.94,0.007444189383882342
9.95,0.007334418679833418
9.96,0.007175658870047033
9.97,0.007358924933831593
9.98,0.007334569870320938
9.99,0.007334569870320938
10.0,0.007538753557062373
10.01,0.0074411754399781455
10.02,0.006114726798050269
10.03,0.006284655341571526
10.04,0.006105057709320961
10.05,0.0075050500599316275
10.06,0.008000058630410064
10.07,0.008142759586158557
10.08,0.008177441879475427
10.09,0.007926308770483132
10.1,0.007926308770483132
10.11,0.007595786638488706
10.12,0.007603412525213515
10.13,0.007534277255468878
10.14,0.0071546665350915774
10.15,0.007542242744164991
10.16,0.007502943205310787
10.17,0.007502943205310787
10.18,0.007477139543048833
10.19,0.007294855530747615
10.2,0.007294855530747615
10.21,0.007294855530747615
10.22,0.007294855530747615
10.23,0.007528126200099102
10.24,0.007541017108506579
10.25,0.007513211851732903
10.26,0.007408065481196087
10.27,0.007255428224723362
10.28,0.007255428224723362
10.29,0.0068338867537282
10.3,0.007039916740268635
10.31,0.0071844648783599835
10.32,0.0071164649364087425
10.33,0.006985114319040376
10.34,0.007903349467170664
10.35,0.006275587338684551
10.36,0.006339827785768669
10.37,0.006522100016867272
10.38,0.006522100016867272
10.39,0.006871925951644887
10.4,0.0069631093136578864
10.41,0.007109877711041959
10.42,0.007109877711041959
10.43,0.007696633438790241
10.44,0.00706527921165841
10.45,0.007200481345419443
10.46,0.007548949638741549
10.47,0.007034809295646437
10.48,0.006975382726138759
10.49,0.006975382726138759
10.5,0.006843071308615267
10.51,0.006797037579482711
10.52,0.007129380768794927
10.53,0.007120991568635223
10.54,0.007525848554796063
10.55,0.006444956107392578
10.56,0.006444956107392578
10.57,0.0063802041434148785
10.58,0.006689949196162856
10.59,0.007194309037848348
10.6,0.007888754029184016
10.61,0.0076621143721610835
10.62,0.007856146945901908
10.63,0.008063759169621834
10.64,0.008330522081478256
10.65,0.008829572035030039
10.66,0.008978719143441026
10.67,0.008978719143441026
10.68,0.008978719143441026
10.69,0.008791137579305752
10.7,0.008728889006304906
10.71,0.008539100457471143
10.72,0.008539100457471143
10.73,0.008670444325463485
10.74,0.008494696113124261
10.75,0.008773878632944425
10.76,0.008578703259581143
10.77,0.008817284751729073
10.78,0.008564923975903827
10.79,0.008564923975903827
10.8,0.008564923975903827
10.81,0.008302528160284789
10.82,0.008654395023695418
10.83,0.008518967074077899
10.84,0.00804297271748024
10.85,0.008269583823731037
10.86,0.008414634132793617
10.87,0.008233842382877417
10.88,0.008157133036084138
10.89,0.008157133036084138
10.9,0.00813274169640583
10.91,0.00813274169640583
10.92,0.00813274169640583
10.93,0.007663450970257783
10.94,0.007456364710915106
10.95,0.007456364710915106
10.96,0.0071682627267361625
10.97,0.007678466973281549
10.98,0.007711074784100841
10.99,0.007346299729751347
11.0,0.007291049116437707
11.01,0.0073141786960131665
11.02,0.007550529388885491
11.03,0.007550529388885491
11.04,0.007550529388885491
11.05,0.0075650520514017215
11.06,0.0075650520514017215
11.07,0.008063601933158453
11.08,0.00767860257558977
11.09,0.007338724433486906
11.1,0.006010288660354942
11.11,0.006277698912065175
11.12,0.006277698912065175
11.13,0.006277698912065175
11.14,0.006305856043650605
11.15,0.0073210552446653
11.16,0.0073210552446653
11.17,0.0073210552446653
11.18,0.018758178115495155
11.19,0.020405333948049813
11.2,0.027215095105141977
11.21,0.02860010182089649
11.22,0.02860010182089649
11.23,0.02912548698422512
11.24,0.030121884153857706
11.25,0.030755612007092276
11.26,0.030979131033041236
11.27,0.030979131033041236
11.28,0.03212167771098527
11.29,0.045384863254355826
11.3,0.0445443452795428
11.31,0.041818469383098286
11.32,0.04319576522254205
11.33,0.046942533117483386
11.34,0.046942533117483386
11.35,0.04537902028592098
11.36,0.043762796414638226
11.37,0.043762796414638226
11.38,0.04519455112972037
11.39,0.04363779309421553
11.4,0.06803813602486264
11.41,0.06803813602486264
11.42,0.06803813602486264
11.43,0.06978634067361793
11.44,0.034800390494730576
11.45,0.027767295442605033
11.46,0.029486048430509167
11.47,0.030722166556466184
11.48,0.029462362078876522
11.49,0.03214742678084698
11.5,0.022859133129749885
11.51,0.020878092782103914
11.52,0.021607442740657276
11.53,0.020803486922131187
11.54,0.020803486922131187
11.55,0.020585140421109555
11.56,0.01814343211495652
11.57,0.016830378595079014
11.58,0.0167680863178008
11.59,0.016117755201972287
11.6,0.018885146229542446
11.61,0.018885146229542446
11.62,0.018885146229542446
11.63,0.018448843001187366
11.64,0.018196127928207247
11.65,0.015447016656528284
11.66,0.013588138753715819
11.67,0.013232170365014315
11.68,0.012903253280458337
11.69,0.01268667977811983
11.7,0.011319473688408344
11.71,0.010632162301994062
11.72,0.010632162301994062
11.73,0.010632162301994062
11.74,0.010632162301994062
11.75,0.010647049559364177
11.76,0.009478246362223388
11.77,0.009478246362223388
11.78,0.009478246362223388
11.79,0.0041486401042707755
11.8,0.0042037947715515694
11.81,0.004228583452649816
11.82,0.004481107690609675
11.83,0.004481107690609675
11.84,0.004445684450948301
11.85,0.004503218345300096
11.86,0.004552711012801253
11.87,0.00445805233378359
11.88,0.00445805233378359
11.89,0.004524361254110988
11.9,0.004476966071574541
11.91,0.004438524740493174
11.92,0.004794136457366756
11.93,0.004744169168320181
11.94,0.004744169168320181
11.95,0.004692866930497252
11.96,0.004627282108857388
11.97,0.004627282108857388
11.98,0.004674154547324055
11.99,0.004768423610937294
12.0,0.004964041039857762
12.01,0.005054188032464898
12.02,0.004970489954754005
12.03,0.005061098975192854
12.04,0.004824545733552191
12.05,0.004791881706376683
12.06,0.004960136570081521
12.07,0.006635190923489545
12.08,0.007019721902156547
12.09,0.00706267813274538
12.1,0.00723225734628721
12.11,0.00723225734628721
12.12,0.007074322028097087
12.13,0.0070237135553119735
12.14,0.007301632875016858
12.15,0.007532156307997875
12.16,0.007118790729893108
12.17,0.007051016527031907
12.18,0.005034634867818557
12.19,0.0050502915250097
12.2,0.00513667685977376
12.21,0.005383056559052473
12.22,0.008039625045495491
12.23,0.007758759997704758
12.24,0.007758759997704758
12.25,0.007094350205736152
12.26,0.007388921410673203
12.27,0.007388921410673203
12.28,0.007388921410673203
12.29,0.007388921410673203
12.3,0.007102777614208332
12.31,0.006868779427432719
12.32,0.006873734227774273
12.33,0.006786779549768237
12.34,0.006708459710349606
12.35,0.007071765427731131
12.36,0.006745099722121438
12.37,0.007408539657284286
12.38,0.007408539657284286
12.39,0.007408539657284286
12.4,0.007587259635477332
12.41,0.007649117998469019
12.42,0.007027029853237933
12.43,0.007216534614120289
12.44,0.007216534614120289
12.45,0.007111879191426764
12.46,0.007218031072967085
12.47,0.007218031072967085
12.48,0.007218031072967085
12.49,0.007218031072967085
12.5,0.0071494951301322085
12.51,0.006845350505476313
12.52,0.007236640643610856
12.53,0.007581497010891239
12.54,0.008214318206593947
12.55,0.008214318206593947
12.56,0.008291156515774363
12.57,0.007709738650134366
12.58,0.006825785175473554
12.59,0.007058132983903627
12.6,0.007058132983903627
12.61,0.007058132983903627
12.62,0.008156290036905163
12.63,0.008342706158999165
12.64,0.008342706158999165
12.65,0.00836594951524351
12.66,0.009406795838926951
12.67,0.009319966352434176
12.68,0.009621642435564298
12.69,0.009695879021576067
12.7,0.009695879021576067
12.71,0.009695879021576067
12.72,0.0068002867509135015
12.73,0.007017920360001812
12.74,0.006712063529174566
12.75,0.0070597672413785315
12.76,0.0070597672413785315
12.77,0.0070597672413785315
12.78,0.0070597672413785315
12.79,0.0070597672413785315
12.8,0.008692257573484397
12.81,0.009088723910535232
12.82,0.008816736642406639
12.83,0.00893211077067329
12.84,0.00892902221948177
12.85,0.008409397867597448
12.86,0.011488467864597654
12.87,0.01088994508057654
12.88,0.01088994508057654
12.89,0.010314079537794566
12.9,0.010314079537794566
12.91,0.0100427227899006
12.92,0.010717168040855958
12.93,0.009953565520585315
12.94,0.009456889995935216
12.95,0.009443852337866227
12.96,0.008358525460296301
12.97,0.007888161577109516
12.98,0.007888161577109516
12.99,0.010493801456777169
13.0,0.010885747752519402
13.01,0.011732311025361018
13.02,0.01147715771150742
13.03,0.010781700833614256
13.04,0.010781700833614256
13.05,0.010781700833614256
13.06,0.010781700833614256
13.07,0.010397012866142846
13.08,0.01126102190468009
13.09,0.010437352429586527
13.1,0.010437352429586527
13.11,0.010437352429586527
13.12,0.008174888300718375
13.13,0.008174888300718375
13.14,0.008174888300718375
13.15,0.007802628975206683
13.16,0.007802628975206683
13.17,0.009085561173451258
13.18,0.009085561173451258
13.19,0.00945854191946654
13.2,0.00945854191946654
13.21,0.00945854191946654
13.22,0.009932537898695781
13.23,0.011545534950423755
13.24,0.033815745639900203
13.25,0.03312648404615274
13.26,0.03312648404615274
13.27,0.032185254163939137
13.28,0.032185254163939137
13.29,0.03076801484363287
13.3,0.02943591762083876
13.31,0.028706877644929567
13.32,0.028534427460265764
13.33,0.028534427460265764
13.34,0.030109155133717026
13.35,0.030109155133717026
13.36,0.02671983429719927
13.37,0.02671983429719927
13.38,0.02343947269747235
13.39,0.023481680748354963
13.4,0.022659041513815908
13.41,0.026931894502034856
13.42,0.026931894502034856
13.43,0.019194865530199123
13.44,0.0224921770524845
13.45,0.023369918474135516
13.46,0.026274055068522432
13.47,0.027200490787923633
13.48,0.027200490787923633
13.49,0.04042022789049151
13.5,0.04042022789049151
13.51,0.03856759983887365
13.52,0.037806907647357814
13.53,0.037806907647357814
13.54,0.03335905033112491
13.55,0.03335905033112491
13.56,0.03335905033112491
13.57,0.03335905033112491
13.58,0.02609399984003189
13.59,0.02656832060829286
13.6,0.02656832060829286
13.61,0.02656832060829286
13.62,0.029764877335798166
13.63,0.029764877335798166
13.64,0.025278697938693126
13.65,0.025337615560806406
13.66,0.025337615560806406
13.67,0.02215851162548399
13.68,0.02215851162548399
13.69,0.021763928556913933
13.7,0.021763928556913933
13.71,0.021763928556913933
13.72,0.022644457691092856
13.73,0.02038484590203196
13.74,0.007846187855557905
13.75,0.007685772820600428
13.76,0.006778623036849283
13.77,0.0069451217178235145
13.78,0.00680794426313122
13.79,0.007128276989866653
13.8,0.007128276989866653
13.81,0.007179845261725111
13.82,0.007774637646406939
13.83,0.00748417128125165
13.84,0.006949502412748558
13.85,0.006949502412748558
13.86,0.006477988530456131
13.87,0.006477988530456131
13.88,0.005687768879631175
13.89,0.005740728469366457
13.9,0.0057787975747285265
13.91,0.005568170344882098
13.92,0.00539269591228702
13.93,0.0056155145872456465
13.94,0.0056155145872456465
13.95,0.005967400141632612
13.96,0.005967400141632612
13.97,0.005174931367858178
13.98,0.005174931367858178
13.99,0.004595161132383264
14.0,0.004595161132383264
14.01,0.004585095366862321
14.02,0.004467890564409646
14.03,0.004467890564409646
14.04,0.004614192976241179
14.05,0.004614192976241179
14.06,0.004614192976241179
14.07,0.00495255116092791
14.08,0.005384327239044947
14.09,0.0051574885459737705
14.1,0.0051574885459737705
14.11,0.005652527458445445
14.12,0.005652527458445445
14.13,0.005652527458445445
14.14,0.006411915747726719
14.15,0.006745163900972421
14.16,0.006745163900972421
14.17,0.006571824844927333
14.18,0.006313110118771012
14.19,0.0062727378484225904
14.2,0.006699257714399206
14.21,0.006874554166945574
14.22,0.006874554166945574
14.23,0.00853100494038378
14.24,0.00856631108160581
14.25,0.009191144588588874
14.26,0.00983523255858747
14.27,0.037111845063364804
14.28,0.02932023652850617
14.29,0.02932023652850617
14.3,0.02932023652850617
14.31,0.02932023652850617
14.32,0.02739649203568019
14.33,0.02956272940311917
14.34,0.03412955791461912
14.35,0.03412955791461912
14.36,0.04364450847160826
14.37,0.03616332152236393
14.38,0.03470353650727653
14.39,0.03470353650727653
14.4,0.03623837744608718
14.41,0.03315395354589953
14.42,0.03644934654962829
14.43,0.039002870603270456
14.44,0.0364178036200501
14.45,0.03776444651028278
14.46,0.03776444651028278
14.47,0.036473446434894696
14.48,0.036473446434894696
14.49,0.036473446434894696
14.5,0.036473446434894696
14.51,0.03283085242792546
14.52,0.03283085242792546
14.53,0.03283085242792546
14.54,0.03283085242792546
14.55,0.02824990294520166
14.56,0.02417366118714218
14.57,0.02462444901052352
14.58,0.02462444901052352
14.59,0.026355600669484454
14.6,0.02871519827557341
14.61,0.030728126032987954
14.62,0.030728126032987954
14.63,0.030728126032987954
14.64,0.027427828423315363
14.65,0.027427828423315363
14.66,0.027427828423315363
14.67,0.027427828423315363
14.68,0.05168427386360521
14.69,0.054120871045343556
14.7,0.051014350082181165
14.71,0.0515740897696433
14.72,0.0515740897696433
14.73,0.0506812514485333
14.74,0.05203185891923047
14.75,0.04829898195279695
14.76,0.05433967558623844
14.77,0.016964340084199957
14.78,0.020025903593882725
14.79,0.020025903593882725
14.8,0.020025903593882725
14.81,0.01667863706774026
14.82,0.020024618247483753
14.83,0.020024618247483753
14.84,0.020024618247483753
14.85,0.020024618247483753
14.86,0.020024618247483753
14.87,0.021790862725717286
14.88,0.02304880597457012
14.89,0.02304880597457012
14.9,0.02304880597457012
14.91,0.025386415246176887
14.92,0.025386415246176887
14.93,0.020142813242835234
14.94,0.022031507457827622
14.95,0.01759057553340244
14.96,0.019092022652492605
14.97,0.019068854740828554
14.98,0.019068854740828554
14.99,0.019068854740828554
15.0,0.019068854740828554
15.01,0.016883618722612383
15.02,0.016883618722612383
15.03,0.016883618722612383
15.04,0.020960730089991542
15.05,0.020934049481548082
15.06,0.020637209394498177
15.07,0.018874876405269587
15.08,0.015219866482599816
15.09,0.017302373109768326
15.1,0.007106450571093875
15.11,0.007106450571093875
15.12,0.006646199940726092
15.13,0.006646199940726092
15.14,0.006115475334101067
15.15,0.0072503695889378425
15.16,0.0072503695889378425
15.17,0.0072503695889378425
15.18,0.0058005825032136785
15.19,0.0056398434237675665
15.2,0.005209879019764048
15.21,0.005209879019764048
15.22,0.005209879019764048
15.23,0.005033177430464252
15.24,0.005033177430464252
15.25,0.0047201015877836395
15.26,0.0047201015877836395
15.27,0.004733202753891519
15.28,0.004733202753891519
15.29,0.004733202753891519
15.3,0.005516582335067706
15.31,0.0056833676931950065
15.32,0.0056833676931950065
15.33,0.005435363974513999
15.34,0.005382846665607177
15.35,0.005382846665607177
15.36,0.005382846665607177
15.37,0.005110543742979762
15.38,0.005903654649504066
15.39,0.005903654649504066
15.4,0.005903654649504066
15.41,0.005903654649504066
15.42,0.005788127062721573
15.43,0.005551441752829597
15.44,0.005743243151479506
15.45,0.005743243151479506
15.46,0.005864235436341462
15.47,0.005946147168382787
15.48,0.005946147168382787
15.49,0.005946147168382787
15.5,0.005809272930694408
15.51,0.005868036592378535
15.52,0.005868036592378535
15.53,0.005868036592378535
15.54,0.00589850136363665
15.55,0.005918048375325617
15.56,0.006095586079717979
15.57,0.006030149050838749
15.58,0.006764054554940486
15.59,0.00661744999690071
15.6,0.00643424047846555
15.61,0.006514839404195252
15.62,0.006767190394913231
15.63,0.006767190394913231
15.64,0.006927676478597359
15.65,0.00632163662136963
15.66,0.00632163662136963
15.67,0.00632163662136963
15.68,0.006189739679667332
15.69,0.006380429698113939
15.7,0.006246783096620477
15.71,0.006832306001171942
15.72,0.006832306001171942
15.73,0.007124456280047637
15.74,0.0071094059451854465
15.75,0.006840436194763621
15.76,0.006840436194763621
15.77,0.0070005527159615315
15.78,0.0070005527159615315
15.79,0.0070005527159615315
15.8,0.006078385874233014
15.81,0.006078385874233014
15.82,0.006078385874233014
15.83,0.00611659224624937
15.84,0.00621621671524964
15.85,0.00621621671524964
15.86,0.00623183951316233
15.87,0.006688709809224735
15.88,0.005865992293780935
15.89,0.005865992293780935
15.9,0.005865992293780935
15.91,0.005719991636162851
15.92,0.005620169109197394
15.93,0.005904747409398343
15.94,0.005904747409398343
15.95,0.005904747409398343
15.96,0.005594870742822069
15.97,0.005366522483538092
15.98,0.005366522483538092
15.99,0.005204998416032673
16.0,0.00546051931877007
16.01,0.00537714707180258
16.02,0.00537714707180258
16.03,0.00537714707180258
16.04,0.005137759560151412
16.05,0.005119143877891659
16.06,0.0052697703444417295
16.07,0.0052697703444417295
16.08,0.004509736816187489
16.09,0.0044823517830589465
16.1,0.0045805845887426
16.11,0.004419574575336531
16.12,0.004419574575336531
16.13,0.004419574575336531
16.14,0.004443122335017026
16.15,0.004443122335017026
16.16,0.004274419239752235
16.17,0.004131291172694595
16.18,0.004241834613720644
16.19,0.005173017985963147
16.2,0.005282493065743672
16.21,0.004206691072148534
16.22,0.004206691072148534
16.23,0.00413693448323572
16.24,0.004065118096415948
16.25,0.004200813719014589
16.26,0.004200813719014589
16.27,0.004149308646764125
16.28,0.004149308646764125
16.29,0.004140637937060386
16.3,0.004091467777683807
16.31,0.004091467777683807
16.32,0.004091467777683807
16.33,0.004064712193125238
16.34,0.004064712193125238
16.35,0.004064712193125238
16.36,0.003960741516755696
16.37,0.003960741516755696
16.38,0.003960741516755696
16.39,0.003960741516755696
16.4,0.003985774652758109
16.41,0.004017376551637717
16.42,0.0041067513901302255
16.43,0.0041067513901302255
16.44,0.004013708430088394
16.45,0.004013708430088394
16.46,0.004201111509683738
16.47,0.004234759182073386
16.48,0.004234759182073386
16.49,0.004316437117195
16.5,0.003954105843722121
16.51,0.003977485097393469
16.52,0.003977485097393469
16.53,0.003977485097393469
16.54,0.003977485097393469
16.55,0.003977485097393469
16.56,0.003709557588343043
16.57,0.003709557588343043
16.58,0.0036952147335253625
16.59,0.003648060620503218
16.6,0.003648060620503218
16.61,0.003648060620503218
16.62,0.003648060620503218
16.63,0.003648060620503218
16.64,0.003658308957250038
16.65,0.0036301173398426414
16.66,0.003773735019406285
16.67,0.003856294306132376
16.68,0.003856294306132376
16.69,0.003608004863433318
16.7,0.003495722380977462
16.71,0.003462760430226173
16.72,0.003462760430226173
16.73,0.003468261707316549
16.74,0.003468261707316549
16.75,0.003660526766342274
16.76,0.003660526766342274
16.77,0.003658822991026581
16.78,0.0036321716592428825
16.79,0.0036173785440621236
16.8,0.0036173785440621236
16.81,0.0036173785440621236
16.82,0.0035427908692279506
16.83,0.0036224874396415243
16.84,0.0036224874396415243
16.85,0.0036224874396415243
16.86,0.0036224874396415243
16.87,0.0036224874396415243
16.88,0.0036224874396415243
16.89,0.005441248584493604
16.9,0.007948517717522896
16.91,0.007948517717522896
16.92,0.007948517717522896
16.93,0.008089404326938533
16.94,0.008668296497700663
16.95,0.00822274138385355
16.96,0.007815885606043118
16.97,0.007854704201685886
16.98,0.008897878249224996
16.99,0.009608425100758903
17.0,0.009089353110437235
17.01,0.010164470003656409
17.02,0.010164470003656409
17.03,0.010164470003656409
17.04,0.010164470003656409
17.05,0.009589651816999549
17.06,0.00928803388040675
17.07,0.009589269359004796
17.08,0.009589269359004796
17.09,0.009589269359004796
17.1,0.011656700439947047
17.11,0.013814369948984948
17.12,0.013814369948984948
17.13,0.013814369948984948
17.14,0.013140300620427588
17.15,0.013917623570624264
17.16,0.013917623570624264
17.17,0.014787919957395342
17.18,0.012580577115619166
17.19,0.013346786876503074
17.2,0.01415719943927463
17.21,0.01415719943927463
17.22,0.012347140108189833
17.23,0.012347140108189833
17.24,0.012347140108189833
17.25,0.011706514417516226
17.26,0.011706514417516226
17.27,0.011706514417516226
17.28,0.01170739941874166
17.29,0.010773941324182648
17.3,0.010191501005124684
17.31,0.009967094980183906
17.32,0.01017166795095845
17.33,0.01017166795095845
17.34,0.01017166795095845
17.35,0.01017166795095845
17.36,0.01017166795095845
17.37,0.01017166795095845
17.38,0.01017166795095845
17.39,0.009417495957230999
17.4,0.008227984406141071
17.41,0.008116051901900451
17.42,0.008116051901900451
17.43,0.008093422143053154
17.44,0.0075404198518431555
17.45,0.007670444459730565
17.46,0.007877582783756455
17.47,0.010161295795324182
17.48,0.010127267880197076
17.49,0.010219108020413772
17.5,0.01086512198542324
17.51,0.01086512198542324
17.52,0.010045446670149755
17.53,0.010045446670149755
17.54,0.010045446670149755
17.55,0.010340802357784262
17.56,0.010243287955121366
17.57,0.010235651610400427
17.58,0.010235651610400427
17.59,0.010235651610400427
17.6,0.0075311715731644175
17.61,0.005248142087960264
17.62,0.005484957961605007
17.63,0.005484957961605007
17.64,0.005699094226627393
17.65,0.005699094226627393
17.66,0.005699094226627393
17.67,0.005547172628608541
17.68,0.005890920554929129
17.69,0.005890920554929129
17.7,0.0056171310361455675
17.71,0.0056171310361455675
17.72,0.0059963849477853645
17.73,0.006467954066396166
17.74,0.015610617751615343
17.75,0.015435061715184988
17.76,0.015435061715184988
17.77,0.015435061715184988
17.78,0.016104718752837244
17.79,0.018282986216623012
17.8,0.02159604858545529
17.81,0.020969805359470663
17.82,0.02221821338188297
17.83,0.02221821338188297
17.84,0.02221821338188297
17.85,0.02221821338188297
17.86,0.02221821338188297
17.87,0.02221821338188297
17.88,0.021029330838320936
17.89,0.021029330838320936
17.9,0.02003267985365789
17.91,0.02090749656436685
17.92,0.02090749656436685
17.93,0.02090749656436685
17.94,0.025947194902630113
17.95,0.024978694254422014
17.96,0.021262948233819037
17.97,0.006580562630262907
17.98,0.006580562630262907
17.99,0.006357993096088265
18.0,0.006357993096088265
18.01,0.006064840279115761
18.02,0.006203523723740437
18.03,0.007203339696724653
18.04,0.007203339696724653
18.05,0.006872033112872326
18.06,0.006959564245776921
18.07,0.006959564245776921
18.08,0.006959564245776921
18.09,0.006959564245776921
18.1,0.006959564245776921
18.11,0.007289750317179889
18.12,0.006935996362466086
18.13,0.006935996362466086
18.14,0.006896360737972163
18.15,0.006896360737972163
18.16,0.0063805571576477675
18.17,0.0065808857446992605
18.18,0.00734532612309853
18.19,0.00734532612309853
18.2,0.008012231990848094
18.21,0.008012231990848094
18.22,0.008012231990848094
18.23,0.006881116477114455
18.24,0.005161028734624721
18.25,0.007314487616615831
18.26,0.007314487616615831
18.27,0.006985521552160583
18.28,0.006692224897851419
18.29,0.006692224897851419
18.3,0.006859877533205841
18.31,0.007150878264313382
18.32,0.007150878264313382
18.33,0.007150878264313382
18.34,0.006825870199636445
18.35,0.006825870199636445
18.36,0.00682213898870466
18.37,0.00682213898870466
18.38,0.007103320714224248
18.39,0.006724535013826516
18.4,0.006924035917160642
18.41,0.006924035917160642
18.42,0.00661826767984614
18.43,0.0065794833734336335
18.44,0.0065794833734336335
18.45,0.00648028603553003
18.46,0.006982627281394677
18.47,0.007233768871399111
18.48,0.007233768871399111
18.49,0.007518220127154552
18.5,0.007518220127154552
18.51,0.008023079916745722
18.52,0.008023079916745722
18.53,0.006867501534436814
18.54,0.006867501534436814
18.55,0.0068423626092582535
18.56,0.007183255546000256
18.57,0.007183255546000256
18.58,0.007304056113780468
18.59,0.007304056113780468
18.6,0.007304056113780468
18.61,0.007304056113780468
18.62,0.006685418574427531
18.63,0.006685418574427531
18.64,0.006685418574427531
18.65,0.006685418574427531
18.66,0.007314385220596817
18.67,0.007586709840280524
18.68,0.006447077038078545
18.69,0.006447077038078545
18.7,0.006013396626009969
18.71,0.006013396626009969
18.72,0.006013396626009969
18.73,0.0055664608021764855
18.74,0.005815311697085866
18.75,0.004240143687848769
18.76,0.004240143687848769
18.77,0.004340356517289856
18.78,0.005209890622165682
18.79,0.005429096032826284
18.8,0.005429096032826284
18.81,0.005744001715331981
18.82,0.005744001715331981
18.83,0.005744001715331981
18.84,0.006066802980724219
18.85,0.006066802980724219
18.86,0.005760309154105004
18.87,0.005552384077260996
18.88,0.005552384077260996
18.89,0.005737921622585938
18.9,0.005737921622585938
18.91,0.005737921622585938
18.92,0.006029647830426681
18.93,0.006023092214171024
18.94,0.006023092214171024
18.95,0.006023092214171024
18.96,0.005866244642538642
18.97,0.01657817870364148
18.98,0.015775204476400417
18.99,0.015775204476400417
19.0,0.014138395675819251
19.01,0.014138395675819251
19.02,0.014138395675819251
19.03,0.014138395675819251
19.04,0.014138395675819251
19.05,0.014973306167959131
19.06,0.014110976997095596
19.07,0.014110976997095596
19.08,0.014129652215097994
19.09,0.014129652215097994
19.1,0.014129652215097994
19.11,0.012000883539914898
19.12,0.013644952141725562
19.13,0.013644952141725562
19.14,0.013644952141725562
19.15,0.013644952141725562
19.16,0.013644952141725562
19.17,0.013202988445815763
19.18,0.013202988445815763
19.19,0.012180058756868659
19.2,0.013841557225373223
19.21,0.013841557225373223
19.22,0.013841557225373223
19.23,0.01771828293290107
19.24,0.015144048701175201
19.25,0.018694462128564047
19.26,0.018694462128564047
19.27,0.022028745962819497
19.28,0.01020219953503915
19.29,0.008554390018793837
19.3,0.008554390018793837
19.31,0.008554390018793837
19.32,0.008554390018793837
19.33,0.008554390018793837
19.34,0.007783769435593116
19.35,0.007783769435593116
19.36,0.007783769435593116
19.37,0.007145700325952826
19.38,0.006718483629324443
19.39,0.006622632712727918
19.4,0.006622632712727918
19.41,0.006095649363303202
19.42,0.006095649363303202
19.43,0.006095649363303202
19.44,0.006306316416862796
19.45,0.006306316416862796
19.46,0.006306316416862796
19.47,0.004625980241900448
19.48,0.004609177391874355
19.49,0.004589924362981458
19.5,0.004754950918084087
19.51,0.004754950918084087
19.52,0.004754950918084087
19.53,0.004579445760900437
19.54,0.004579445760900437
19.55,0.004579445760900437
19.56,0.004848269321191467
19.57,0.004691741301396212
19.58,0.004691741301396212
19.59,0.004691741301396212
19.6,0.004691741301396212
19.61,0.004937551135988965
19.62,0.004937551135988965
19.63,0.004937551135988965
19.64,0.004924120326763677
19.65,0.004924120326763677
19.66,0.004924120326763677
19.67,0.0050967830441718456
19.68,0.0050967830441718456
19.69,0.004857341378863044
19.7,0.004857341378863044
19.71,0.004656985417225127
19.72,0.004656985417225127
19.73,0.004656985417225127
19.74,0.004656985417225127
19.75,0.005503619108511655
19.76,0.005503619108511655
19.77,0.0043605798747498176
19.78,0.0043605798747498176
19.79,0.004540965381679722
19.8,0.004540965381679722
19.81,0.004540965381679722
19.82,0.004523752350506648
19.83,0.004405392041631917
19.84,0.004576095967093617
19.85,0.0044949338174849595
19.86,0.0044949338174849595
19.87,0.004642555728372328
19.88,0.004779889622284978
19.89,0.004662032185897152
19.9,0.004662032185897152
19.91,0.004897799887378947
19.92,0.004897799887378947
19.93,0.004897799887378947
19.94,0.003886659498727602
19.95,0.003886659498727602
19.96,0.003886659498727602
19.97,0.003886659498727602
19.98,0.003886659498727602
19.99,0.0038004071413121213
20.0,0.0038004071413121213


==> figures/plots/data/pr_map_yolov2.csv <==
0.0,0.9957150489514669
0.01,0.9955478590500675
0.02,0.9951892889505025
0.03,0.995007205526581
0.04,0.9947447162278231
0.05,0.9940824578345243
0.06,0.993488302414821
0.07,0.993466546681073
0.08,0.9936363573267999
0.09,0.9935578871621402
0.1,0.9933932432614326
0.11,0.992928982064127
0.12,0.9928040172230808
0.13,0.9929508020210618
0.14,0.9926673109274767
0.15,0.9925698660927182
0.16,0.9924974343403202
0.17,0.992358009924209
0.18,0.9921286957472446
0.19,0.9918378059399499
0.2,0.9921231163817121
0.21,0.9917618047169596
0.22,0.9915113905425723
0.23,0.99149642870569
0.24,0.9914761010870573
0.25,0.9915331895544525
0.26,0.9912998258258514
0.27,0.9911754905068001
0.28,0.9913527704290912
0.29,0.9912910273883857
0.3,0.9910687549849357
0.31,0.9911118331405839
0.32,0.9913787763079235
0.33,0.9908513205295666
0.34,0.9907256385970985
0.35,0.990428450177862
0.36,0.9902959206880282
0.37,0.9901911983067646
0.38,0.9901346601943396
0.39,0.9900076376084717
0.4,0.9899472231390788
0.41,0.9899329769789225
0.42,0.9895201778959903
0.43,0.9893783753337264
0.44,0.9894245024422562
0.45,0.9892575099720404
0.46,0.9892837683774939
0.47,0.9891134103425199
0.48,0.9891951837056067
0.49,0.9891627763121624
0.5,0.9895847770788595
0.51,0.9895711286718215
0.52,0.9895712128897723
0.53,0.9894394833087969
0.54,0.9893703035545186
0.55,0.9889325643981479
0.56,0.9888627707755667
0.57,0.9887512625214411
0.58,0.9883665816884191
0.59,0.9882540742340088
0.6,0.9881703186230817
0.61,0.9879983499786895
0.62,0.9876635744537605
0.63,0.9876092942201127
0.64,0.9873854495703247
0.65,0.9871391005125542
0.66,0.9870993207301605
0.67,0.9869163667873654
0.68,0.9868380609036503
0.69,0.9866784550226452
0.7,0.9864179240812454
0.71,0.9863108004847639
0.72,0.9860143581363902
0.73,0.9856567417895056
0.74,0.9852729729272174
0.75,0.9850746052809245
0.76,0.9848240840076659
0.77,0.9847734660049969
0.78,0.9841710926939972
0.79,0.9838218001837811
0.8,0.9835037549969894
0.81,0.9828944617579677
0.82,0.9825373015378188
0.83,0.9822338102418936
0.84,0.9818357936355109
0.85,0.981784454220355
0.86,0.9815337242700739
0.87,0.9811483455016149
0.88,0.9810556445939496
0.89,0.9806390645555884
0.9,0.9798860031672941
0.91,0.9794523350461337
0.92,0.9791260484509097
0.93,0.9788136385376591
0.94,0.9783859383056723
0.95,0.9777798567409426
0.96,0.9773320319357556
0.97,0.9772374692874127
0.98,0.9762663824098389
0.99,0.9755888448238385
1.0,0.9744009043740637
1.01,0.9735326081005313
1.02,0.97291571673857
1.03,0.9724520907043557
1.04,0.9718491163885339
1.05,0.9717363794253587
1.06,0.9712062143106219
1.07,0.9703220158775266
1.08,0.969820137327013
1.09,0.9689475465475934
1.1,0.968543097794337
1.11,0.9678528097780023
1.12,0.9669000711717343
1.13,0.9658532746830322
1.14,0.9653807053886599
1.15,0.9643152484843485
1.16,0.9633655275148518
1.17,0.9628002288314297
1.18,0.961856062885334
1.19,0.9607837419169574
1.2,0.9595944569215716
1.21,0.9583174536331391
1.22,0.9578382856513717
1.23,0.9568581399038915
1.24,0.9555656816030704
1.25,0.9546147593334177
1.26,0.953762254502308
1.27,0.9522643148104079
1.28,0.9509068145656635
1.29,0.950366585818769
1.3,0.9496468813472305
1.31,0.9492540436159435
1.32,0.947574769868516
1.33,0.9473237176654795
1.34,0.9466299181528307
1.35,0.9457733206618675
1.36,0.9446449959221158
1.37,0.9441887397999399
1.38,0.9421839192967242
1.39,0.9413375200209022
1.4,0.9404690115815493
1.41,0.9387991586334011
1.42,0.9380413279596568
1.43,0.9370993178599127
1.44,0.9359190060614712
1.45,0.9349052173121294
1.46,0.933251979080389
1.47,0.9316121434304219
1.48,0.9309433641345031
1.49,0.929894617148279
1.5,0.9287482353786399
1.51,0.9281277996387552
1.52,0.9270008908563065
1.53,0.9254444685473153
1.54,0.9239494843205531
1.55,0.9230280447658488
1.56,0.9222352892368773
1.57,0.9220573984108404
1.58,0.9208040785950421
1.59,0.9199112853650366
1.6,0.9178755584444843
1.61,0.9169352280030648
1.62,0.9160333061668574
1.63,0.9158824835849751
1.64,0.9146444433682145
1.65,0.9131888470209213
1.66,0.9114987057972463
1.67,0.9102385742316237
1.68,0.9080699624541301
1.69,0.907494674598927
1.7,0.9070561862504586
1.71,0.906840582792092
1.72,0.9041334357880568
1.73,0.9049231463994972
1.74,0.9038366155100679
1.75,0.9034561397750713
1.76,0.901580432355304
1.77,0.900580042580349
1.78,0.89986554491964
1.79,0.8980894293714506
1.8,0.8967742191637302
1.81,0.8945450520313732
1.82,0.8945600976334288
1.83,0.8924979764937032
1.84,0.8915388167570203
1.85,0.8890206931593396
1.86,0.8870003087815533
1.87,0.8841743894267793
1.88,0.883494430845049
1.89,0.8823099376875265
1.9,0.8815145319534126
1.91,0.881080568581534
1.92,0.8812128304842706
1.93,0.8797602870446005
1.94,0.8789150672933121
1.95,0.8759370588109661
1.96,0.8748143885587751
1.97,0.8722079926459952
1.98,0.8713114835068062
1.99,0.8697234513884898
2.0,0.868251200608476
2.01,0.8650292779530856
2.02,0.8633743925497072
2.03,0.8625961381814001
2.04,0.8598178812254139
2.05,0.8580207889637401
2.06,0.8551697137080037
2.07,0.851238771559777
2.08,0.8498860109484391
2.09,0.8472512622522949
2.1,0.8468770585011441
2.11,0.8445437594737397
2.12,0.8441700236373181
2.13,0.8406721983631468
2.14,0.8388422951183198
2.15,0.8373642724781648
2.16,0.8357387716673842
2.17,0.8328934377136614
2.18,0.8312848656769268
2.19,0.8284669012751735
2.2,0.8242198380205376
2.21,0.8212638646637501
2.22,0.8198109315101926
2.23,0.8163021082682714
2.24,0.8160707190269437
2.25,0.8124684940910674
2.26,0.809659448913632
2.27,0.8085701905886359
2.28,0.8086963103899634
2.29,0.8069747005441372
2.3,0.8038542697070477
2.31,0.8026342054766026
2.32,0.7993542126051021
2.33,0.7961655146415428
2.34,0.7930235178458461
2.35,0.7907395008687907
2.36,0.7884625979682468
2.37,0.7855101026331409
2.38,0.782994859111184
2.39,0.7806598806546148
2.4,0.7766806269261404
2.41,0.7753983553561351
2.42,0.7700647985998463
2.43,0.7660053653965774
2.44,0.7632047652819253
2.45,0.7638979286122031
2.46,0.7614667033209515
2.47,0.7594614016640683
2.48,0.7561558381154844
2.49,0.7543836225599009
2.5,0.7542933044590437
2.51,0.7525965560455677
2.52,0.7506987470278387
2.53,0.7483479951190651
2.54,0.7472930031160455
2.55,0.7449218882550221
2.56,0.7427625896338464
2.57,0.7395302983089698
2.58,0.7381276894855586
2.59,0.7383918658302517
2.6,0.7352911164403655
2.61,0.734482763788425
2.62,0.7328453276075753
2.63,0.7292983983181793
2.64,0.7263025117484209
2.65,0.7251033502548305
2.66,0.7235616956851334
2.67,0.7242968980337582
2.68,0.7194700969785015
2.69,0.7175029162691198
2.7,0.7178353293529858
2.71,0.716919814502595
2.72,0.7158117572488311
2.73,0.7126702084712887
2.74,0.7091014938663918
2.75,0.7060963874492153
2.76,0.7050471740160785
2.77,0.7009304843974393
2.78,0.69728886559949
2.79,0.6943092375552611
2.8,0.6916048115468435
2.81,0.6886893637628193
2.82,0.6854384205594277
2.83,0.6842939889321186
2.84,0.6810598952720396
2.85,0.6770191235283848
2.86,0.6762651706360848
2.87,0.6766852338929711
2.88,0.6744270285756426
2.89,0.673359361329914
2.9,0.6724608894111
2.91,0.6686710602788041
2.92,0.6677872772849357
2.93,0.6645610363531563
2.94,0.6618670059090791
2.95,0.6593687578726373
2.96,0.6562251226652241
2.97,0.6550080031810352
2.98,0.6531854409792205
2.99,0.6522271543888303
3.0,0.6491162856432193
3.01,0.6497327846760389
3.02,0.6481245100508997
3.03,0.6430087489168343
3.04,0.6405711089840243
3.05,0.6396367561367918
3.06,0.6385697459709316
3.07,0.6410992776122597
3.08,0.6388604362345867
3.09,0.634083563116845
3.1,0.6321246168127039
3.11,0.6296802269206748
3.12,0.6245478132323616
3.13,0.6243069030801515
3.14,0.6214873019957825
3.15,0.6179945668707901
3.16,0.6156597879952959
3.17,0.6104200817481195
3.18,0.6128893107118438
3.19,0.6130743293507371
3.2,0.6101172219817228
3.21,0.6093219712223347
3.22,0.6050814934955302
3.23,0.6037013243511362
3.24,0.6028649732229727
3.25,0.6031946093654701
3.26,0.602581052571451
3.27,0.6018875109974355
3.28,0.6025038615265046
3.29,0.599579800476068
3.3,0.601236889837984
3.31,0.6018566827500456
3.32,0.6020839281327915
3.33,0.6003533211183616
3.34,0.5976346582317686
3.35,0.5972901615899256
3.36,0.5955046817120943
3.37,0.5916074838983988
3.38,0.5915408922525448
3.39,0.5875306956960858
3.4,0.5865911371434624
3.41,0.5865551627800253
3.42,0.5845527172566863
3.43,0.58711701182424
3.44,0.5841033682998159
3.45,0.5856344866573302
3.46,0.5852752608710703
3.47,0.5824314933401191
3.48,0.5794925940573884
3.49,0.5788017852304571
3.5,0.576926103390448
3.51,0.5747388587641025
3.52,0.5756445880643734
3.53,0.5744650800125506
3.54,0.5723195101257419
3.55,0.5690503563202316
3.56,0.5666441737962494
3.57,0.5626155192586392
3.58,0.5601746201919472
3.59,0.557423753813684
3.6,0.5524330038757678
3.61,0.548996911347819
3.62,0.5504879416425167
3.63,0.5491890949209353
3.64,0.5488186637415028
3.65,0.5523917263398971
3.66,0.5467672571506598
3.67,0.5445658949333643
3.68,0.542689226436548
3.69,0.5399737025045344
3.7,0.535926515123707
3.71,0.5325411075283648
3.72,0.5328870630287313
3.73,0.5282315332883383
3.74,0.5300236415819767
3.75,0.5285817238943402
3.76,0.5279725030343014
3.77,0.5265837165546583
3.78,0.5228587689175075
3.79,0.520462355747587
3.8,0.5151522682309162
3.81,0.5123600836057866
3.82,0.5126372886621476
3.83,0.5126140640695349
3.84,0.5125635954436174
3.85,0.5103551088991334
3.86,0.5066443676042905
3.87,0.5051995465912206
3.88,0.5027493322426928
3.89,0.5043976326888147
3.9,0.5053822305063452
3.91,0.4997565721910538
3.92,0.4986534365895521
3.93,0.4947771320955123
3.94,0.4954397186257967
3.95,0.4882970318217199
3.96,0.48616232536164766
3.97,0.4842953151905293
3.98,0.48402843285701
3.99,0.480660181522913
4.0,0.47796999396804746
4.01,0.47771601277876435
4.02,0.4746602052758049
4.03,0.47761631058613346
4.04,0.4778374234265025
4.05,0.4715748617113701
4.06,0.4729464634053951
4.07,0.46966509730400097
4.08,0.47051535756170165
4.09,0.4707773073021217
4.1,0.4765451165855141
4.11,0.4765066843884692
4.12,0.47259968123107715
4.13,0.46768891385605094
4.14,0.4663283694500403
4.15,0.46009676265350985
4.16,0.4645439303430962
4.17,0.4643496785508201
4.18,0.46324078468804974
4.19,0.46429697860970454
4.2,0.46448346999647183
4.21,0.4590112590538028
4.22,0.45690656251187683
4.23,0.458667341370926
4.24,0.4554090503948513
4.25,0.4483269688415166
4.26,0.4480655486992244
4.27,0.4446956282791278
4.28,0.44363028348859196
4.29,0.4440857763520379
4.3,0.44544215402476206
4.31,0.44885348822739257
4.32,0.447143336176513
4.33,0.4467589257856606
4.34,0.44522137961158165
4.35,0.4468155411366696
4.36,0.44765244161087314
4.37,0.4428681340361662
4.38,0.4426682963785984
4.39,0.4406195447843671
4.4,0.43847433590744067
4.41,0.4417157664625489
4.42,0.4404000056352799
4.43,0.44065319921389506
4.44,0.4367116245493609
4.45,0.4371034298363799
4.46,0.4374544800786824
4.47,0.4390735649135013
4.48,0.43871732301863076
4.49,0.43837476054073654
4.5,0.43987074239031043
4.51,0.4345101851704572
4.52,0.43179578255491796
4.53,0.4311271964163784
4.54,0.425460397709212
4.55,0.429291856688147
4.56,0.42370700001819683
4.57,0.42843817098965553
4.58,0.4247635126648136
4.59,0.42199805117341155
4.6,0.4177056777019559
4.61,0.4134323675364932
4.62,0.41285315847384835
4.63,0.4134756642936951
4.64,0.41270183148321943
4.65,0.4083571051486335
4.66,0.4006097493328012
4.67,0.3990648794372747
4.68,0.4004154996278825
4.69,0.3951254657432725
4.7,0.39905563856050624
4.71,0.4001722698825725
4.72,0.4022169539139367
4.73,0.4024846920638805
4.74,0.40030674229450114
4.75,0.4042057878134019
4.76,0.4001122620655371
4.77,0.39862286807939673
4.78,0.3962877492694407
4.79,0.3944881915115806
4.8,0.39363399265185384
4.81,0.38438121848780105
4.82,0.38381520448760487
4.83,0.3816989231468408
4.84,0.3800442607141194
4.85,0.3737425758969406
4.86,0.36817430313220373
4.87,0.37370723967643377
4.88,0.37410181508954116
4.89,0.36857310867114146
4.9,0.36539390799693827
4.91,0.3593484878225981
4.92,0.3590860405173382
4.93,0.35760339866454605
4.94,0.35976687310930566
4.95,0.36301895366032455
4.96,0.36187820182168423
4.97,0.35721673609910565
4.98,0.35309574756077405
4.99,0.3442141581391432
5.0,0.3420537658402822
5.01,0.3407686620141007
5.02,0.34582597253289504
5.03,0.3370480411114326
5.04,0.3420984252801177
5.05,0.3378182385603182
5.06,0.3377157405889815
5.07,0.33424306263552206
5.08,0.3319415116740395
5.09,0.33230885106475716
5.1,0.32294375203013276
5.11,0.322732133430013
5.12,0.3270447750610287
5.13,0.3280669125619347
5.14,0.3277515630933672
5.15,0.33155900358099677
5.16,0.3360829496444816
5.17,0.33359620716065985
5.18,0.32708134777891856
5.19,0.32337412221505046
5.2,0.31851885892697157
5.21,0.32151442050167306
5.22,0.3167376695617618
5.23,0.31228948760312153
5.24,0.3090102253174468
5.25,0.3054120592324793
5.26,0.3064786757406378
5.27,0.3123649342223158
5.28,0.31257883575698403
5.29,0.3122557895472758
5.3,0.3098376855423967
5.31,0.31021602172652785
5.32,0.3037553225714264
5.33,0.2985673427218059
5.34,0.2974514503557872
5.35,0.302282992982375
5.36,0.3053582133859876
5.37,0.30405402855107183
5.38,0.29751314453286454
5.39,0.29806429914328897
5.4,0.30198103434178863
5.41,0.3114327896955946
5.42,0.3048764354297733
5.43,0.3029578569586854
5.44,0.2959892334136595
5.45,0.2882316561106389
5.46,0.28649259762553375
5.47,0.2887357715348473
5.48,0.28942908441161247
5.49,0.2994245953340614
5.5,0.2942611828406775
5.51,0.29390798366164966
5.52,0.2847030181669334
5.53,0.28521742450950044
5.54,0.2820565256675734
5.55,0.2834850410131269
5.56,0.2850299009845122
5.57,0.28477683927851666
5.58,0.2837927532754651
5.59,0.2837675018843093
5.6,0.29152477731543636
5.61,0.2952447293820037
5.62,0.28730670033768
5.63,0.2873201258630623
5.64,0.28849332696897384
5.65,0.2898176136139033
5.66,0.2887302713048999
5.67,0.28616141589302274
5.68,0.283690792405534
5.69,0.2820393189379576
5.7,0.2839740974361346
5.71,0.28250664963424443
5.72,0.28290691174212723
5.73,0.28770160278491747
5.74,0.2847464425762184
5.75,0.2836891969779096
5.76,0.28353646475876193
5.77,0.2807131141574978
5.78,0.28186265230613616
5.79,0.28200774580683824
5.8,0.2753515842205181
5.81,0.2709387333197355
5.82,0.27434816191259653
5.83,0.27487682477893993
5.84,0.2754174798191575
5.85,0.2716451417920239
5.86,0.2643741725130951
5.87,0.2663620698371789
5.88,0.2655544489747522
5.89,0.264392688020953
5.9,0.2574229201531253
5.91,0.2505309404460687
5.92,0.24875136863036137
5.93,0.2615657071440636
5.94,0.2641283985734929
5.95,0.2660693157117643
5.96,0.2587295570665511
5.97,0.2505095101561924
5.98,0.2509374558137366
5.99,0.24612889160956983
6.0,0.24817630191258527
6.01,0.24162547524945868
6.02,0.23653820393244138
6.03,0.23465734905125055
6.04,0.23018810171129572
6.05,0.22964105936476079
6.06,0.2266768726105649
6.07,0.22092637117074385
6.08,0.21805974005951648
6.09,0.22317362197910312
6.1,0.22244462891287461
6.11,0.21853082326642007
6.12,0.21785796143277003
6.13,0.21491046986897536
6.14,0.20950686504580973
6.15,0.19795286517499447
6.16,0.19970661361384773
6.17,0.20123630341774912
6.18,0.20293432686505347
6.19,0.20201639105770589
6.2,0.1997484855375449
6.21,0.19722243370313533
6.22,0.1903816276031368
6.23,0.1931322003844199
6.24,0.19404786195910076
6.25,0.19328828425682584
6.26,0.18909220711747218
6.27,0.18149661598824737
6.28,0.1750522566846865
6.29,0.1728364685849069
6.3,0.17372431358354726
6.31,0.1769878488330763
6.32,0.16910965488600063
6.33,0.17227960129128111
6.34,0.16856707750898317
6.35,0.1714676242154186
6.36,0.1766710507771332
6.37,0.17469179126443748
6.38,0.169489596776129
6.39,0.17613693491096669
6.4,0.1794665634321852
6.41,0.18205835825754443
6.42,0.19023185770297862
6.43,0.17867590539025113
6.44,0.1812340570986578
6.45,0.17761358440054187
6.46,0.18180243653681788
6.47,0.19143318781856944
6.48,0.18915216655769473
6.49,0.18718358908456237
6.5,0.18551135941062893
6.51,0.18820640655136459
6.52,0.18297977014207317
6.53,0.18260969087915271
6.54,0.18440858279162353
6.55,0.1854428174408374
6.56,0.18814764836306566
6.57,0.18893842954827975
6.58,0.1898724549922654
6.59,0.1909452281428834
6.6,0.18877929145237968
6.61,0.18900191117134005
6.62,0.197680893409829
6.63,0.18865729257122787
6.64,0.18836879818823568
6.65,0.19262588791386837
6.66,0.18831733317610577
6.67,0.18272686511695835
6.68,0.18056732610887027
6.69,0.1820159485692322
6.7,0.18717000985778962
6.71,0.18989655603488953
6.72,0.19430588607562616
6.73,0.1924808333728116
6.74,0.1961047256360741
6.75,0.1958051422844095
6.76,0.1981473336753321
6.77,0.20486181482341426
6.78,0.20770737851145205
6.79,0.20914072737627146
6.8,0.21485085344857352
6.81,0.2077820827048656
6.82,0.2085715401279971
6.83,0.2106328404374786
6.84,0.2169027263829544
6.85,0.21330301475849764
6.86,0.21321088508017488
6.87,0.20413847387072792
6.88,0.20921983735976832
6.89,0.19815449825624867
6.9,0.18657738237122978
6.91,0.18384735678196132
6.92,0.18299630531473643
6.93,0.1711268859596215
6.94,0.16461756767237978
6.95,0.17100073813251362
6.96,0.1684426343768516
6.97,0.1578972811027621
6.98,0.1586362724989274
6.99,0.15892541458086284
7.0,0.16422250854121626
7.01,0.16305498872215454
7.02,0.1718928820941655
7.03,0.16574104947536936
7.04,0.16814276954411808
7.05,0.17122485117633715
7.06,0.16106070554764465
7.07,0.1561472343943615
7.08,0.15677713986835834
7.09,0.14494772242453197
7.1,0.13965943666141506
7.11,0.1439011530382147
7.12,0.13065557874130507
7.13,0.14036601978175614
7.14,0.13969559622414435
7.15,0.13486721829041767
7.16,0.14053276324262262
7.17,0.14559313938426793
7.18,0.1442794733385589
7.19,0.1433139758723546
7.2,0.13562741477005663
7.21,0.13430352310396637
7.22,0.13075860063457234
7.23,0.1293623734265634
7.24,0.12332643457770096
7.25,0.11681616337548169
7.26,0.11962442073166223
7.27,0.1188163634179209
7.28,0.11434064621355665
7.29,0.11079293470336285
7.3,0.10278873925169266
7.31,0.10548193088875873
7.32,0.10711285376289686
7.33,0.09381989732031897
7.34,0.09012367565752423
7.35,0.08746463050037796
7.36,0.0860882803552027
7.37,0.0841546686969556
7.38,0.07925724242600728
7.39,0.08154344255421932
7.4,0.08838618844133661
7.41,0.0893691085600721
7.42,0.08254604746983488
7.43,0.08462775435219187
7.44,0.08429098774724879
7.45,0.08005670846702938
7.46,0.07891976036679553
7.47,0.0798887590189791
7.48,0.07472687675980427
7.49,0.07433513035922684
7.5,0.06969306730573255
7.51,0.07004712345861351
7.52,0.06926707295053469
7.53,0.07201597911139183
7.54,0.07258426933474639
7.55,0.07375818654536129
7.56,0.08362384185410879
7.57,0.08684867055579512
7.58,0.09421949150683157
7.59,0.09327539289461517
7.6,0.09646403199669441
7.61,0.10191894774544098
7.62,0.10114285883276926
7.63,0.0944260495159867
7.64,0.0999826950144467
7.65,0.10343770067251465
7.66,0.09516215060995686
7.67,0.09528395635694249
7.68,0.09651321436547729
7.69,0.0998770999863376
7.7,0.10953843896992432
7.71,0.10820946488981287
7.72,0.1153476266184257
7.73,0.1144781311102926
7.74,0.12069538481573508
7.75,0.12029144785439973
7.76,0.11662616899986751
7.77,0.11867841584767491
7.78,0.11908286140655826
7.79,0.12032997575417671
7.8,0.1255672760608711
7.81,0.13078578979997985
7.82,0.1248194842485084
7.83,0.12577108576889073
7.84,0.13307358710593933
7.85,0.1345289787860007
7.86,0.1335289567637975
7.87,0.13657427668369287
7.88,0.13925795045776343
7.89,0.13659061235787087
7.9,0.13248993706732523
7.91,0.133422404810081
7.92,0.12781722894152317
7.93,0.12558344403856814
7.94,0.12720634340539783
7.95,0.13196282236325965
7.96,0.13679247796874436
7.97,0.13551972674037197
7.98,0.1375511145640737
7.99,0.13619542090318432
8.0,0.1327552574420568
8.01,0.1348666647581162
8.02,0.12743469745716923
8.03,0.13260741229113587
8.04,0.12910966986228925
8.05,0.12121782633599662
8.06,0.11929562083472678
8.07,0.11838048438787656
8.08,0.11167910014621871
8.09,0.11208367975844934
8.1,0.10812469072076217
8.11,0.09648362183308376
8.12,0.10049871668073813
8.13,0.09938529913682442
8.14,0.09350249094585887
8.15,0.09479427858791946
8.16,0.09517660647260907
8.17,0.09433438066065053
8.18,0.09266117627616316
8.19,0.09042260687627418
8.2,0.06566266452275617
8.21,0.06459315312555143
8.22,0.06533219821784504
8.23,0.06623799605241902
8.24,0.05852334762835825
8.25,0.06310423011621895
8.26,0.06838366263287075
8.27,0.07382486076500458
8.28,0.07541262703179759
8.29,0.07057480898422858
8.3,0.07293486261988429
8.31,0.06815467628242064
8.32,0.06773393870990022
8.33,0.0669612048103908
8.34,0.06306890185892676
8.35,0.058745071987136646
8.36,0.05460877978933864
8.37,0.05076096962856806
8.38,0.05013940459755102
8.39,0.0585860552390661
8.4,0.06308859609016908
8.41,0.06280397903973102
8.42,0.0689305559812489
8.43,0.07059075108509413
8.44,0.07417924284122362
8.45,0.06067608576923489
8.46,0.05259853963018781
8.47,0.050984741902220375
8.48,0.05220378903110475
8.49,0.0522979340490904
8.5,0.055344547227268205
8.51,0.057635582375429296
8.52,0.060578499119051915
8.53,0.05605386873050823
8.54,0.05586547276151575
8.55,0.05190500140118082
8.56,0.04576835383874679
8.57,0.044015733982127624
8.58,0.04376570774844192
8.59,0.04379627057753925
8.6,0.04372572526764027
8.61,0.048602676177981835
8.62,0.04828744908073323
8.63,0.04820997130760548
8.64,0.04589534762050461
8.65,0.044922752149140883
8.66,0.04517554005882516
8.67,0.04550908167801847
8.68,0.04774847940766659
8.69,0.04572875488572219
8.7,0.0597143571298791
8.71,0.06129789703295077
8.72,0.05957626420275105
8.73,0.06977876447092
8.74,0.07031542241855113
8.75,0.06458913932852325
8.76,0.057649678313422374
8.77,0.05106204841584686
8.78,0.0540727572900681
8.79,0.05495673085248115
8.8,0.05219681133277996
8.81,0.051056259390621195
8.82,0.04956911837495248
8.83,0.04840244187496713
8.84,0.057117968664279116
8.85,0.05825485818933531
8.86,0.05756510415331173
8.87,0.058147206280950305
8.88,0.0597561212921793
8.89,0.04439446481266687
8.9,0.037473288451765195
8.91,0.04837087680084381
8.92,0.04763921457234761
8.93,0.047763012349980524
8.94,0.04753782580247365
8.95,0.04806342921223366
8.96,0.04612519976974688
8.97,0.05624672543869988
8.98,0.054294417489033034
8.99,0.054746506507444094
9.0,0.05130098201689479
9.01,0.051396626360446576
9.02,0.05088389080430346
9.03,0.05109706338502881
9.04,0.05895209269574296
9.05,0.06137967250923449
9.06,0.06276462247145113
9.07,0.06615920800898503
9.08,0.06699466472835132
9.09,0.06831883492594769
9.1,0.06670387791425832
9.11,0.06053207342227774
9.12,0.06214333389063456
9.13,0.0641731983494286
9.14,0.0641731983494286
9.15,0.06467008182082935
9.16,0.06529585903600421
9.17,0.06421139719472553
9.18,0.06517857336242991
9.19,0.06832240570084275
9.2,0.059600520115794184
9.21,0.06104197279603577
9.22,0.06712861484906874
9.23,0.05194346029477542
9.24,0.049309860442732154
9.25,0.04858753799785262
9.26,0.047034241226827346
9.27,0.04836511341192508
9.28,0.04478432572641647
9.29,0.03707973612068384
9.3,0.04133603208577935
9.31,0.04165046299244863
9.32,0.042956816169783904
9.33,0.039693490299892865
9.34,0.045641931634462486
9.35,0.046771687151602286
9.36,0.048263955844068805
9.37,0.04633759964817345
9.38,0.04788263164685542
9.39,0.044810329790617505
9.4,0.05057636001500278
9.41,0.041431178570032284
9.42,0.042198695574258045
9.43,0.04224397760369575
9.44,0.03905231347209664
9.45,0.04014569619245248
9.46,0.04260633687950926
9.47,0.03483164831404271
9.48,0.03576613885340979
9.49,0.036678273525080914
9.5,0.038423848041148456
9.51,0.03895130717499192
9.52,0.03885851422173649
9.53,0.03695220785337733
9.54,0.0364049643564952
9.55,0.036846312697074717
9.56,0.03462590874495476
9.57,0.03200499468203505
9.58,0.026408312060566368
9.59,0.026023202659482957
9.6,0.026721582309736872
9.61,0.026721582309736872
9.62,0.025088228583291423
9.63,0.03002430301176616
9.64,0.03002430301176616
9.65,0.030933152770493254
9.66,0.029644124984102765
9.67,0.030024638547732123
9.68,0.0362164917308087
9.69,0.03749630281401127
9.7,0.03988435956763665
9.71,0.04100728488784532
9.72,0.04960177838866108
9.73,0.04970324078740668
9.74,0.04798707935286395
9.75,0.05058593658265571
9.76,0.05960729604318662
9.77,0.06202361959577574
9.78,0.06202361959577574
9.79,0.08742165770946662
9.8,0.07461273906882548
9.81,0.07326341741883996
9.82,0.07460522875039627
9.83,0.07568774611330102
9.84,0.07680129568098586
9.85,0.07591940841363952
9.86,0.07573109543233149
9.87,0.08375625093001214
9.88,0.08176308818329298
9.89,0.08145821506891322
9.9,0.07023351387343789
9.91,0.0677417378525455
9.92,0.0677417378525455
9.93,0.07179474905799532
9.94,0.07285876909893857
9.95,0.06691882333473284
9.96,0.06569153048650014
9.97,0.06663800385527781
9.98,0.06809894040460196
9.99,0.06673635877870462
10.0,0.06453475495230757
10.01,0.06350443141710718
10.02,0.04944373983777416
10.03,0.047734711878043866
10.04,0.0385706834298056
10.05,0.0384939977429136
10.06,0.04089263581788044
10.07,0.04089263581788044
10.08,0.04166592683579838
10.09,0.03678742248304436
10.1,0.036789654597399
10.11,0.036789654597399
10.12,0.037802908226658063
10.13,0.029371001714405952
10.14,0.029371001714405952
10.15,0.02938236605930971
10.16,0.030148925065178894
10.17,0.030148925065178894
10.18,0.024629515272896942
10.19,0.02490504198766562
10.2,0.02490504198766562
10.21,0.024292231778961053
10.22,0.011552555775328132
10.23,0.011625486901648602
10.24,0.011445813336237936
10.25,0.011550232034516992
10.26,0.01109482124105573
10.27,0.010968998265664075
10.28,0.010968998265664075
10.29,0.01010315773832475
10.3,0.010276352349065772
10.31,0.01042052847972829
10.32,0.011948340510276082
10.33,0.011948340510276082
10.34,0.010726711093021844
10.35,0.010143147647081723
10.36,0.010084301900652156
10.37,0.009881812887127233
10.38,0.009881812887127233
10.39,0.009918299829582573
10.4,0.009721608800266637
10.41,0.01023679651013806
10.42,0.01023679651013806
10.43,0.009930168924392342
10.44,0.010206928325340857
10.45,0.010206928325340857
10.46,0.010076436039436854
10.47,0.010076436039436854
10.48,0.010182892635551522
10.49,0.010283860763472577
10.5,0.010370687588471907
10.51,0.010746638348943703
10.52,0.017547905224774923
10.53,0.01684300735246089
10.54,0.017458024883801687
10.55,0.017287909023160505
10.56,0.017287909023160505
10.57,0.017287909023160505
10.58,0.017255961530335116
10.59,0.018522857969224215
10.6,0.018522857969224215
10.61,0.017869393241468023
10.62,0.020674361276014058
10.63,0.023301485645370407
10.64,0.023301485645370407
10.65,0.021629275417236502
10.66,0.022779038879092474
10.67,0.022779038879092474
10.68,0.02226659352164952
10.69,0.06235628165692018
10.7,0.03777524736804096
10.71,0.038867611223182046
10.72,0.0375694508012328
10.73,0.039937778366895646
10.74,0.03879416273144095
10.75,0.037922003041879496
10.76,0.03901207120821589
10.77,0.03917564906781628
10.78,0.0399909318914495
10.79,0.0404277939719791
10.8,0.0404277939719791
10.81,0.03931442117166618
10.82,0.021734167558290222
10.83,0.020967299276088123
10.84,0.020441708317182918
10.85,0.02189083009852052
10.86,0.02227055398463264
10.87,0.023445607857524736
10.88,0.022921594503479886
10.89,0.022921594503479886
10.9,0.023465122347758265
10.91,0.026699372834824237
10.92,0.02566373282791397
10.93,0.02467754716133586
10.94,0.024478183980752407
10.95,0.024478183980752407
10.96,0.028497532195936866
10.97,0.027326257885267432
10.98,0.027139804251189087
10.99,0.027139804251189087
11.0,0.026819592418597108
11.01,0.028298752347977494
11.02,0.01859902665084013
11.03,0.020125352831502637
11.04,0.020125352831502637
11.05,0.020773207790584232
11.06,0.020773207790584232
11.07,0.0212661924545268
11.08,0.019411367054746543
11.09,0.020430688266704303
11.1,0.018387104156133764
11.11,0.018623655701682788
11.12,0.017859570196517023
11.13,0.017859570196517023
11.14,0.01945679808000845
11.15,0.018916100718454957
11.16,0.017989373013759098
11.17,0.017989373013759098
11.18,0.02849892275420376
11.19,0.01822298687473998
11.2,0.018872226450936627
11.21,0.018872226450936627
11.22,0.02069924328214073
11.23,0.018590109807165116
11.24,0.018290242032398495
11.25,0.01821375862898287
11.26,0.018723640907945992
11.27,0.01866741239193725
11.28,0.01791209322376575
11.29,0.01868603654193446
11.3,0.023120188760467803
11.31,0.03617971714733145
11.32,0.03725875207187795
11.33,0.038824129490322025
11.34,0.036813018036417275
11.35,0.03759935574436377
11.36,0.03888585318904824
11.37,0.03888585318904824
11.38,0.038678478359220184
11.39,0.037975243481719385
11.4,0.0396543845996795
11.41,0.036827478308900104
11.42,0.03795545989114524
11.43,0.04546089357036412
11.44,0.048178056046733295
11.45,0.05648941538125126
11.46,0.05429221644224467
11.47,0.05842416875548171
11.48,0.05993353308468477
11.49,0.05993353308468477
11.5,0.07885542901277205
11.51,0.07885542901277205
11.52,0.08094519152561255
11.53,0.08094519152561255
11.54,0.08094519152561255
11.55,0.12321038142861919
11.56,0.11989717493866665
11.57,0.12467855846722128
11.58,0.12981730860765497
11.59,0.1277834921390467
11.6,0.1384485536699645
11.61,0.17460810815303263
11.62,0.17460810815303263
11.63,0.17460810815303263
11.64,0.1714315462949464
11.65,0.1716819998176917
11.66,0.18662266266050834
11.67,0.18662266266050834
11.68,0.10282848583037545
11.69,0.10283660582083926
11.7,0.08977345118540302
11.71,0.1211057750736592
11.72,0.1211057750736592
11.73,0.1371112725281761
11.74,0.15791110768086195
11.75,0.13067235363860338
11.76,0.13067235363860338
11.77,0.13067235363860338
11.78,0.13067235363860338
11.79,0.12045500892103467
11.8,0.114374379733749
11.81,0.08030598404888772
11.82,0.07100796230056182
11.83,0.07100796230056182
11.84,0.07759216212167036
11.85,0.08034481597827646
11.86,0.07152377426224774
11.87,0.0687574747163529
11.88,0.06858675202258524
11.89,0.07068303901944642
11.9,0.06468375955023353
11.91,0.06338808554623283
11.92,0.06338808554623283
11.93,0.06338808554623283
11.94,0.06231418702890553
11.95,0.050000642938216155
11.96,0.04827052588540949
11.97,0.04827052588540949
11.98,0.04827052588540949
11.99,0.04827052588540949
12.0,0.035255525446228536
12.01,0.035255525446228536
12.02,0.035255525446228536
12.03,0.03406777612900099
12.04,0.03936851024162173
12.05,0.01602124967758998
12.06,0.014932387800194758
12.07,0.014320817075701096
12.08,0.014760187947203175
12.09,0.014782818593102643
12.1,0.01407538712163868
12.11,0.01407538712163868
12.12,0.01407538712163868
12.13,0.013763177847307162
12.14,0.013763177847307162
12.15,0.014875684722045814
12.16,0.02692755773772416
12.17,0.02653068530567349
12.18,0.024766843235228007
12.19,0.02471716400606107
12.2,0.02766595942110592
12.21,0.013363593698006462
12.22,0.013363593698006462
12.23,0.01335174787550475
12.24,0.02132757045093535
12.25,0.02436230732186333
12.26,0.02357308103790631
12.27,0.02357308103790631
12.28,0.02357308103790631
12.29,0.024053564933116504
12.3,0.024053564933116504
12.31,0.024053564933116504
12.32,0.02878710251483602
12.33,0.02662203658393672
12.34,0.022062809442464953
12.35,0.022165036751579034
12.36,0.021790637701556693
12.37,0.025360440584453376
12.38,0.026078355026237423
12.39,0.026078355026237423
12.4,0.02800681899038963
12.41,0.027338017281123415
12.42,0.025574899853205168
12.43,0.025574899853205168
12.44,0.025563293264681698
12.45,0.02632213260544409
12.46,0.026254237688791867
12.47,0.025664707659225582
12.48,0.025664707659225582
12.49,0.025664707659225582
12.5,0.025203903717308615
12.51,0.024529650169971894
12.52,0.023532200840869728
12.53,0.02353814385076655
12.54,0.02219296645979655
12.55,0.022407031007245372
12.56,0.02139127810357578
12.57,0.021631664638979663
12.58,0.02058001898210352
12.59,0.020454533500415758
12.6,0.021153025996363945
12.61,0.021153025996363945
12.62,0.021153025996363945
12.63,0.021286241479881982
12.64,0.021286241479881982
12.65,0.020607669782744125
12.66,0.013992978158798228
12.67,0.01402843867203977
12.68,0.014482568688160358
12.69,0.01403427781708276
12.7,0.014188276131407431
12.71,0.014366883366051072
12.72,0.014366883366051072
12.73,0.014055817424386026
12.74,0.009930090236035461
12.75,0.009930090236035461
12.76,0.01433682316801193
12.77,0.014122678911352533
12.78,0.014122678911352533
12.79,0.013573373404880688
12.8,0.013573373404880688
12.81,0.013573373404880688
12.82,0.013573373404880688
12.83,0.01443708810879779
12.84,0.028016481951212792
12.85,0.029347680813221953
12.86,0.02784126372373493
12.87,0.02426926199406373
12.88,0.02426926199406373
12.89,0.02426926199406373
12.9,0.02426926199406373
12.91,0.025237779000480666
12.92,0.027783977325424772
12.93,0.026066686627990786
12.94,0.02434951749223391
12.95,0.024836187176431067
12.96,0.022741327668655695
12.97,0.0224470934715002
12.98,0.0224470934715002
12.99,0.02174325219746213
13.0,0.022077755740450813
13.01,0.022918740979082003
13.02,0.024004352655667055
13.03,0.025413860561641504
13.04,0.025413860561641504
13.05,0.025413860561641504
13.06,0.02712043388824887
13.07,0.02932168816262043
13.08,0.03099026486047171
13.09,0.028023923570849957
13.1,0.028023923570849957
13.11,0.026650551215339248
13.12,0.024221520595319356
13.13,0.044474717331710364
13.14,0.044474717331710364
13.15,0.04447079058888493
13.16,0.04447079058888493
13.17,0.04916171367223456
13.18,0.046942813183393634
13.19,0.04993938113734176
13.2,0.04993938113734176
13.21,0.04993938113734176
13.22,0.048932147165431726
13.23,0.05193905123123221
13.24,0.05193905123123221
13.25,0.04670796568130919
13.26,0.031923242212885804
13.27,0.03180437473033627
13.28,0.03180437473033627
13.29,0.037522519135299935
13.3,0.03627714351180893
13.31,0.03685424738139637
13.32,0.030921903590303317
13.33,0.026664284628649854
13.34,0.012845168435113213
13.35,0.010020743775153787
13.36,0.0100045959809777
13.37,0.0100045959809777
13.38,0.0100045959809777
13.39,0.0096768357270242
13.4,0.009598933062314378
13.41,0.009574591937937206
13.42,0.009574591937937206
13.43,0.009719255526101261
13.44,0.009306249801662175
13.45,0.00917432052109722
13.46,0.009546420827998824
13.47,0.013427531587588368
13.48,0.013427531587588368
13.49,0.014567264794828403
13.5,0.014567264794828403
13.51,0.01298638909520253
13.52,0.01298638909520253
13.53,0.014482422379567457
13.54,0.012801398410842242
13.55,0.012801398410842242
13.56,0.012801398410842242
13.57,0.012801398410842242
13.58,0.012530375442160074
13.59,0.012180327542846309
13.6,0.012180327542846309
13.61,0.012597195283148562
13.62,0.012795320837074369
13.63,0.009162473769142332
13.64,0.009162473769142332
13.65,0.014135593008108694
13.66,0.014135593008108694
13.67,0.015288163065033805
13.68,0.01627610316794599
13.69,0.015620532979062674
13.7,0.02514978168693716
13.71,0.030013822867957042
13.72,0.027456915494059035
13.73,0.027456915494059035
13.74,0.02741368980628621
13.75,0.030672830562058603
13.76,0.028171815608353194
13.77,0.02823739528335641
13.78,0.02823739528335641
13.79,0.028093188787325186
13.8,0.02839206286957888
13.81,0.02825058877319567
13.82,0.029266185744852957
13.83,0.03267625077107719
13.84,0.029375811221907945
13.85,0.030470739317933548
13.86,0.027672142587305937
13.87,0.027672142587305937
13.88,0.027105188464331516
13.89,0.0301480695104379
13.9,0.031079362610486275
13.91,0.032358141133538354
13.92,0.029461329552129902
13.93,0.029405416646017077
13.94,0.029405416646017077
13.95,0.03060588034036281
13.96,0.03060588034036281
13.97,0.032649303510992905
13.98,0.032649303510992905
13.99,0.032649303510992905
14.0,0.032649303510992905
14.01,0.03112798844272236
14.02,0.03112798844272236
14.03,0.03112798844272236
14.04,0.03487464841476733
14.05,0.03487464841476733
14.06,0.03487464841476733
14.07,0.032323124770622436
14.08,0.03610381128315629
14.09,0.03610381128315629
14.1,0.03610381128315629
14.11,0.03610381128315629
14.12,0.03612029131822425
14.13,0.03612029131822425
14.14,0.03612029131822425
14.15,0.01909114492402854
14.16,0.01909114492402854
14.17,0.01941855739890689
14.18,0.01881436195304266
14.19,0.01979654584199727
14.2,0.016853644347169655
14.21,0.013412014563334688
14.22,0.01348865201791565
14.23,0.01348865201791565
14.24,0.013070346135468296
14.25,0.013070346135468296
14.26,0.013365176132043887
14.27,0.012760974282925793
14.28,0.012760974282925793
14.29,0.013254768714243097
14.3,0.01340268130027511
14.31,0.01340268130027511
14.32,0.01340268130027511
14.33,0.013708492157084083
14.34,0.014148518654655145
14.35,0.013937032929319863
14.36,0.015491206520837797
14.37,0.015394621085056704
14.38,0.014874193710423813
14.39,0.011574366844697972
14.4,0.011795825651322357
14.41,0.011758940542527095
14.42,0.012290242813701653
14.43,0.012463405679889473
14.44,0.011935655053536826
14.45,0.0105258530701541
14.46,0.0105258530701541
14.47,0.0105258530701541
14.48,0.010252513852184923
14.49,0.01227440018338033
14.5,0.01227440018338033
14.51,0.01227440018338033
14.52,0.012072529333085506
14.53,0.012072529333085506
14.54,0.01200351818041779
14.55,0.011440763606173646
14.56,0.011440763606173646
14.57,0.01172165402235927
14.58,0.01172165402235927
14.59,0.01172165402235927
14.6,0.012128910086205915
14.61,0.012128910086205915
14.62,0.012128910086205915
14.63,0.012128910086205915
14.64,0.012038969824194126
14.65,0.012091664299144099
14.66,0.012091664299144099
14.67,0.010910499639737867
14.68,0.01121003456299447
14.69,0.01121003456299447
14.7,0.009796274952763431
14.71,0.009796274952763431
14.72,0.010233862870658137
14.73,0.010233862870658137
14.74,0.010113805698776684
14.75,0.00996355300687226
14.76,0.01026989651007595
14.77,0.01091245240069426
14.78,0.01091245240069426
14.79,0.01091245240069426
14.8,0.01091245240069426
14.81,0.01091245240069426
14.82,0.01091245240069426
14.83,0.01091245240069426
14.84,0.01091245240069426
14.85,0.010230524159141541
14.86,0.009932768183849108
14.87,0.009665391008188326
14.88,0.009416805638497573
14.89,0.00963667707049506
14.9,0.00963667707049506
14.91,0.009451959857304544
14.92,0.009451959857304544
14.93,0.009451959857304544
14.94,0.009802328822628093
14.95,0.009903098641758305
14.96,0.009471770942117494
14.97,0.019611966978628874
14.98,0.020742719703670358
14.99,0.009831122973608445
15.0,0.009831122973608445
15.01,0.009831122973608445
15.02,0.009997076046600457
15.03,0.009997076046600457
15.04,0.009997021329541651
15.05,0.012425383382789618
15.06,0.012734292799802637
15.07,0.011340129580667886
15.08,0.011037382481506897
15.09,0.011037382481506897
15.1,0.010323131079335348
15.11,0.010323131079335348
15.12,0.010323131079335348
15.13,0.010323131079335348
15.14,0.011607136648865965
15.15,0.012771206016668169
15.16,0.012771206016668169
15.17,0.012771206016668169
15.18,0.012273197349260316
15.19,0.012273197349260316
15.2,0.011563030933275225
15.21,0.011563030933275225
15.22,0.011563030933275225
15.23,0.011563030933275225
15.24,0.011563030933275225
15.25,0.012113377476254962
15.26,0.012113377476254962
15.27,0.011956124946060886
15.28,0.011956124946060886
15.29,0.011956124946060886
15.3,0.011726082610433026
15.31,0.011726082610433026
15.32,0.011726082610433026
15.33,0.011726082610433026
15.34,0.011726082610433026
15.35,0.012333903852629733
15.36,0.012774732444815721
15.37,0.012908760908091713
15.38,0.012908760908091713
15.39,0.012908760908091713
15.4,0.012908760908091713
15.41,0.012908760908091713
15.42,0.012160330986474635
15.43,0.012550864588421043
15.44,0.012464940556103931
15.45,0.012464940556103931
15.46,0.013331654717663578
15.47,0.01170248501431843
15.48,0.01170248501431843
15.49,0.01170248501431843
15.5,0.01170248501431843
15.51,0.01170248501431843
15.52,0.012965468833194016
15.53,0.012965468833194016
15.54,0.013037244590638632
15.55,0.011692201588544475
15.56,0.011400602850308124
15.57,0.012640438815769931
15.58,0.012136424194338299
15.59,0.012136424194338299
15.6,0.015090279018951836
15.61,0.01328881832266042
15.62,0.01328881832266042
15.63,0.013173671723503673
15.64,0.012386535426304267
15.65,0.01182079824966121
15.66,0.012317419583312951
15.67,0.012576175857810413
15.68,0.012980493195642463
15.69,0.012980493195642463
15.7,0.013470456792241361
15.71,0.014270777229038757
15.72,0.014270777229038757
15.73,0.014270777229038757
15.74,0.013358255216135095
15.75,0.013358255216135095
15.76,0.013358255216135095
15.77,0.014083347060359856
15.78,0.013159658367971396
15.79,0.013159658367971396
15.8,0.012701366871664396
15.81,0.012701366871664396
15.82,0.012701366871664396
15.83,0.015214237140193865
15.84,0.015214237140193865
15.85,0.015214237140193865
15.86,0.014461113371631123
15.87,0.014715344159809162
15.88,0.014715344159809162
15.89,0.014715344159809162
15.9,0.019513627432086313
15.91,0.017867253605433557
15.92,0.01870182873043781
15.93,0.018977959886760366
15.94,0.018977959886760366
15.95,0.01778612560082676
15.96,0.01693256297208254
15.97,0.03296064343280946
15.98,0.03296064343280946
15.99,0.04778452066927443
16.0,0.04778452066927443
16.01,0.04690974660409896
16.02,0.04690440846778651
16.03,0.04690440846778651
16.04,0.043523941112088224
16.05,0.047008027400500384
16.06,0.047008027400500384
16.07,0.047008027400500384
16.08,0.05306819588062852
16.09,0.05289177482506509
16.1,0.03647332694550941
16.11,0.03837604512468362
16.12,0.03837604512468362
16.13,0.04077030996736982
16.14,0.04361408152583705
16.15,0.04361408152583705
16.16,0.04286193298029788
16.17,0.056404090984662834
16.18,0.056404090984662834
16.19,0.05148786768792399
16.2,0.052798469587480516
16.21,0.052142064771957305
16.22,0.046439125408458334
16.23,0.04484239425617058
16.24,0.04537214133827629
16.25,0.04537214133827629
16.26,0.04537214133827629
16.27,0.044788780200714265
16.28,0.04661626735333519
16.29,0.04490735051116775
16.3,0.0482248453670485
16.31,0.04380109214279719
16.32,0.04247550854566055
16.33,0.041915906942417855
16.34,0.041915906942417855
16.35,0.041915906942417855
16.36,0.04347193122521878
16.37,0.04347193122521878
16.38,0.04237162281816966
16.39,0.04237162281816966
16.4,0.0393048558241572
16.41,0.04595122856504528
16.42,0.04757030868089893
16.43,0.04757030868089893
16.44,0.04757030868089893
16.45,0.05008190690180043
16.46,0.065647216134068
16.47,0.023916676888259394
16.48,0.023916676888259394
16.49,0.014453376014804288
16.5,0.014453376014804288
16.51,0.012626539780129339
16.52,0.012626539780129339
16.53,0.012626539780129339
16.54,0.01306237020945519
16.55,0.01306237020945519
16.56,0.01306237020945519
16.57,0.01261771877561528
16.58,0.012858501176482792
16.59,0.0127784720003527
16.6,0.013568069930253368
16.61,0.013568069930253368
16.62,0.013568069930253368
16.63,0.012999887187073726
16.64,0.010403952227781538
16.65,0.010403952227781538
16.66,0.010029438769666714
16.67,0.008156583367442313
16.68,0.008156583367442313
16.69,0.008332944838481824
16.7,0.008823644059791854
16.71,0.009141021159639487
16.72,0.009392180376823765
16.73,0.009526179986969701
16.74,0.009271887805601618
16.75,0.009255065760030339
16.76,0.009255065760030339
16.77,0.008081112179829817
16.78,0.007817263633397367
16.79,0.00790067241151842
16.8,0.00790067241151842
16.81,0.00887625052109785
16.82,0.008382083296304587
16.83,0.008382083296304587
16.84,0.008382083296304587
16.85,0.008382083296304587
16.86,0.008323380127146408
16.87,0.008323380127146408
16.88,0.008743785812420465
16.89,0.008929513277385453
16.9,0.008701811143522174
16.91,0.008701811143522174
16.92,0.008701811143522174
16.93,0.008757287439170376
16.94,0.008757287439170376
16.95,0.008757287439170376
16.96,0.008654123110891986
16.97,0.009028437059313398
16.98,0.009707207575054437
16.99,0.00958759797158921
17.0,0.009254297471520933
17.01,0.009501992620759884
17.02,0.009140182897404814
17.03,0.009140182897404814
17.04,0.009140182897404814
17.05,0.009217365391952849
17.06,0.009217365391952849
17.07,0.009391469962705097
17.08,0.009391469962705097
17.09,0.009391469962705097
17.1,0.009391469962705097
17.11,0.009289744742560595
17.12,0.009289744742560595
17.13,0.009449357628138706
17.14,0.009449357628138706
17.15,0.009449357628138706
17.16,0.009449357628138706
17.17,0.009555390654298388
17.18,0.010487656978477457
17.19,0.010487656978477457
17.2,0.009435752785725416
17.21,0.009435752785725416
17.22,0.009039365599235528
17.23,0.009126993512766496
17.24,0.009126993512766496
17.25,0.009461614330395303
17.26,0.009461614330395303
17.27,0.009141310188932642
17.28,0.009549886851961174
17.29,0.010177249327156647
17.3,0.010177249327156647
17.31,0.010177249327156647
17.32,0.00996089045678835
17.33,0.00996089045678835
17.34,0.00996089045678835
17.35,0.00996089045678835
17.36,0.010100798094762473
17.37,0.010100798094762473
17.38,0.009639675999056884
17.39,0.00953980551462546
17.4,0.009462286703976187
17.41,0.00934983998187552
17.42,0.00934983998187552
17.43,0.00927897424570009
17.44,0.009680802839980672
17.45,0.009680802839980672
17.46,0.009862046460217808
17.47,0.009745183166152516
17.48,0.009375192609442747
17.49,0.009467022523668453
17.5,0.014818084589672958
17.51,0.014818084589672958
17.52,0.015488549293271998
17.53,0.015488549293271998
17.54,0.014567871016690766
17.55,0.014922953087681023
17.56,0.014922953087681023
17.57,0.014922953087681023
17.58,0.014922953087681023
17.59,0.014246797767271726
17.6,0.014246797767271726
17.61,0.014735403659015012
17.62,0.013447762563178823
17.63,0.013447762563178823
17.64,0.0133907919724354
17.65,0.0133907919724354
17.66,0.0133907919724354
17.67,0.013079577873869569
17.68,0.012518568804081334
17.69,0.012518568804081334
17.7,0.012697893101140832
17.71,0.012697893101140832
17.72,0.013384781879345296
17.73,0.013384781879345296
17.74,0.013384781879345296
17.75,0.013176122924488807
17.76,0.013176122924488807
17.77,0.013816585591018884
17.78,0.013816585591018884
17.79,0.010602057832078498
17.8,0.010096729941481487
17.81,0.010096729941481487
17.82,0.01055077981275672
17.83,0.01055077981275672
17.84,0.010328505927782885
17.85,0.010328505927782885
17.86,0.010328505927782885
17.87,0.010328505927782885
17.88,0.01043514100980377
17.89,0.01043514100980377
17.9,0.010542999971924547
17.91,0.010165153707911236
17.92,0.010165153707911236
17.93,0.010133821581544534
17.94,0.009817656098116556
17.95,0.009817656098116556
17.96,0.009920226350889657
17.97,0.009839277621966703
17.98,0.009839277621966703
17.99,0.010195868015749666
18.0,0.008655668550190048
18.01,0.008504852492890892
18.02,0.008251409664372282
18.03,0.008679965196370792
18.04,0.008892367323135518
18.05,0.008548448820518178
18.06,0.008548448820518178
18.07,0.008548448820518178
18.08,0.008548448820518178
18.09,0.008695700858594687
18.1,0.008695700858594687
18.11,0.008709324391587047
18.12,0.008873060552621674
18.13,0.010165656015764852
18.14,0.009719576019975145
18.15,0.009719576019975145
18.16,0.009719576019975145
18.17,0.009921675317897926
18.18,0.01048681048565769
18.19,0.01048681048565769
18.2,0.010003663186881673
18.21,0.010003663186881673
18.22,0.010003663186881673
18.23,0.010003663186881673
18.24,0.010003663186881673
18.25,0.00971810188544579
18.26,0.00971810188544579
18.27,0.00971810188544579
18.28,0.009566856589136306
18.29,0.009566856589136306
18.3,0.010024689572241924
18.31,0.010024689572241924
18.32,0.009397159007897345
18.33,0.009397159007897345
18.34,0.009574536304513201
18.35,0.009574536304513201
18.36,0.009574536304513201
18.37,0.009654422057094218
18.38,0.009920061970631583
18.39,0.009448433626709152
18.4,0.009663052536045774
18.41,0.01020413165872867
18.42,0.01020413165872867
18.43,0.010245991359032413
18.44,0.010245991359032413
18.45,0.010245991359032413
18.46,0.010139425726636809
18.47,0.012812926742748358
18.48,0.012812926742748358
18.49,0.012840815733224003
18.5,0.014110863084383071
18.51,0.014548296499167515
18.52,0.013563252312382148
18.53,0.013321753222018085
18.54,0.013321753222018085
18.55,0.012951013564996231
18.56,0.012951013564996231
18.57,0.011950440551584307
18.58,0.011147185047127256
18.59,0.011147185047127256
18.6,0.011147185047127256
18.61,0.011147185047127256
18.62,0.011147185047127256
18.63,0.008516288159778694
18.64,0.008516288159778694
18.65,0.008373751983959602
18.66,0.008373751983959602
18.67,0.008586613668444775
18.68,0.007816276474240328
18.69,0.010556116495350567
18.7,0.010098053206345398
18.71,0.010098053206345398
18.72,0.010098053206345398
18.73,0.010047284910285316
18.74,0.010047284910285316
18.75,0.012716207303533322
18.76,0.012689465698600962
18.77,0.012253119639693805
18.78,0.012801844619523462
18.79,0.012238137425171193
18.8,0.012238137425171193
18.81,0.011519478808972933
18.82,0.01246083290859951
18.83,0.01246083290859951
18.84,0.01246083290859951
18.85,0.01246083290859951
18.86,0.01246083290859951
18.87,0.01259549655443022
18.88,0.012271450437947747
18.89,0.012663281599205796
18.9,0.012663281599205796
18.91,0.012663281599205796
18.92,0.014447945581939703
18.93,0.014891834566056071
18.94,0.014891834566056071
18.95,0.014361035296915552
18.96,0.014361035296915552
18.97,0.012335973003130682
18.98,0.012335973003130682
18.99,0.012335973003130682
19.0,0.012137666363792246
19.01,0.012215746611045982
19.02,0.012966342376980008
19.03,0.012890747977027368
19.04,0.012866413934031911
19.05,0.013197701136606075
19.06,0.013323144086994275
19.07,0.014117987247044668
19.08,0.01514918407319986
19.09,0.014614459830980779
19.1,0.014614459830980779
19.11,0.013786822788489663
19.12,0.012831110623950454
19.13,0.012831110623950454
19.14,0.012831110623950454
19.15,0.01297919404376053
19.16,0.01297919404376053
19.17,0.013032975222775463
19.18,0.013032975222775463
19.19,0.010766833182447722
19.2,0.010873124295183181
19.21,0.010873124295183181
19.22,0.010873124295183181
19.23,0.010991181844503066
19.24,0.010991181844503066
19.25,0.008770685463514102
19.26,0.011690477749181354
19.27,0.011552596531850551
19.28,0.011552596531850551
19.29,0.01206774793706783
19.3,0.01206774793706783
19.31,0.013094004842190168
19.32,0.013094004842190168
19.33,0.013094004842190168
19.34,0.0127867680973028
19.35,0.0127867680973028
19.36,0.0127867680973028
19.37,0.0127867680973028
19.38,0.013302111694602443
19.39,0.015660656848590047
19.4,0.015660656848590047
19.41,0.014919833109525335
19.42,0.01255129110401106
19.43,0.01255129110401106
19.44,0.012274137246086815
19.45,0.012066702762490075
19.46,0.012066702762490075
19.47,0.012516854842089331
19.48,0.011938280739514777
19.49,0.011729859993753065
19.5,0.011827609238657258
19.51,0.011573539150559989
19.52,0.011573539150559989
19.53,0.01148205070557857
19.54,0.011498110975595647
19.55,0.011498110975595647
19.56,0.011391352127765857
19.57,0.011391352127765857
19.58,0.011391352127765857
19.59,0.011620637676589418
19.6,0.020650801663820523
19.61,0.022789610135261554
19.62,0.02619468432390122
19.63,0.02619468432390122
19.64,0.025725959414382302
19.65,0.023376750406946197
19.66,0.023376750406946197
19.67,0.023376750406946197
19.68,0.023376750406946197
19.69,0.029297771739791673
19.7,0.028849087628981508
19.71,0.027042836283007767
19.72,0.02535118770123271
19.73,0.02535118770123271
19.74,0.02535118770123271
19.75,0.02419278893507953
19.76,0.017047804550186233
19.77,0.01816162212002547
19.78,0.01816162212002547
19.79,0.01816162212002547
19.8,0.01816162212002547
19.81,0.01816162212002547
19.82,0.01816162212002547
19.83,0.01944718290942286
19.84,0.020524355768713018
19.85,0.020524355768713018
19.86,0.020524355768713018
19.87,0.020524355768713018
19.88,0.020524355768713018
19.89,0.015104344496315238
19.9,0.015104344496315238
19.91,0.017135810202967526
19.92,0.017135810202967526
19.93,0.017135810202967526
19.94,0.01781113719322512
19.95,0.019224374165327317
19.96,0.019224374165327317
19.97,0.019224374165327317
19.98,0.022828800532587786
19.99,0.02569258649364761
20.0,0.025559319557593663


==> figures/plots/data/pr_map_yolov3.csv <==
0.0,0.9885441183804021
0.01,0.9886339237188193
0.02,0.9885071106120719
0.03,0.9885032267037076
0.04,0.9882818788587475
0.05,0.9881521721139214
0.06,0.9881375820902285
0.07,0.9879456090393756
0.08,0.9879959761567124
0.09,0.9883991263740859
0.1,0.9889539049896419
0.11,0.9890350500312272
0.12,0.9892983909673845
0.13,0.9896002004426501
0.14,0.9894975086429327
0.15,0.9903137801502903
0.16,0.9905623720209857
0.17,0.9908230841349758
0.18,0.9904160916761265
0.19,0.9904435677840565
0.2,0.9906475031866135
0.21,0.990714146701368
0.22,0.9905799138567133
0.23,0.9907944642723953
0.24,0.9910792062618936
0.25,0.991134660635496
0.26,0.9909133557630672
0.27,0.9910319648020197
0.28,0.9911488139647135
0.29,0.9911722117633018
0.3,0.9913555708079479
0.31,0.9913950688300069
0.32,0.9914989153990071
0.33,0.9913251151217737
0.34,0.9917133622362636
0.35,0.9916133775817803
0.36,0.9916074425045374
0.37,0.9918154685522717
0.38,0.9918592338090506
0.39,0.9919025080856316
0.4,0.9920536974906985
0.41,0.9919189289607118
0.42,0.9917840628967154
0.43,0.9919139243095235
0.44,0.9919230552348942
0.45,0.9920830870426761
0.46,0.9922993294552596
0.47,0.992307622534944
0.48,0.9923746903770584
0.49,0.9924149245219669
0.5,0.9928453086819852
0.51,0.9929766333486435
0.52,0.9930963263140585
0.53,0.9930596009175168
0.54,0.993113069680096
0.55,0.992949355455337
0.56,0.992953382754895
0.57,0.9932664999342161
0.58,0.9930747123823076
0.59,0.9930474654017434
0.6,0.9930922194101557
0.61,0.9931710337302048
0.62,0.9928949895188971
0.63,0.9928896225710905
0.64,0.9927613551108815
0.65,0.9926494814542195
0.66,0.9926461068319384
0.67,0.9925389631025254
0.68,0.9926871537221033
0.69,0.992649447123657
0.7,0.9926325354351055
0.71,0.9926454896917383
0.72,0.9926850341151997
0.73,0.9925566692479841
0.74,0.9924630084609886
0.75,0.9924637427103157
0.76,0.9924636070731131
0.77,0.9923835708848727
0.78,0.9921800662822249
0.79,0.9920973017630104
0.8,0.9919147726336376
0.81,0.9917733898580322
0.82,0.9917272681337946
0.83,0.9918615814116891
0.84,0.9916724133349789
0.85,0.9917445910557694
0.86,0.9917569068485932
0.87,0.9916462926774587
0.88,0.9917343526445472
0.89,0.9917336712246806
0.9,0.9916988449476444
0.91,0.9918253397391554
0.92,0.9919848151888979
0.93,0.9918897270279533
0.94,0.9918214372665113
0.95,0.9915480098719148
0.96,0.9913435280135691
0.97,0.9913749165444754
0.98,0.9912891285753993
0.99,0.9913115686501628
1.0,0.9911510281579776
1.01,0.9911143243701585
1.02,0.991080110670146
1.03,0.9910309049224573
1.04,0.9907402756324627
1.05,0.990711410633337
1.06,0.9906689644116602
1.07,0.9903154464254872
1.08,0.9905425995786572
1.09,0.9904022437882576
1.1,0.9902922472004627
1.11,0.9902525610162156
1.12,0.990524323088015
1.13,0.9903398439864874
1.14,0.9903255473621242
1.15,0.9901382887549562
1.16,0.9900443974416075
1.17,0.9899687741219967
1.18,0.9898908552096104
1.19,0.9899037531911262
1.2,0.9898085848045206
1.21,0.9898401237322363
1.22,0.9896709274803289
1.23,0.9896651809177303
1.24,0.9895962605327425
1.25,0.9893178254524861
1.26,0.9893525374171029
1.27,0.9892137470094104
1.28,0.9888829776679844
1.29,0.9886056010080501
1.3,0.9888073339597504
1.31,0.988782535947215
1.32,0.9885648038093927
1.33,0.9884045278715232
1.34,0.988422638756795
1.35,0.9885081962151065
1.36,0.9882436030527963
1.37,0.9883696459732454
1.38,0.9879448746960644
1.39,0.9877013561011415
1.4,0.9870757099931304
1.41,0.9867970472848427
1.42,0.9865741524374407
1.43,0.9863073135012888
1.44,0.9864386686863196
1.45,0.9865988825257735
1.46,0.9867396919363511
1.47,0.9862974124713063
1.48,0.986155837861449
1.49,0.9860672919502442
1.5,0.9858437147011301
1.51,0.9857951112698543
1.52,0.9856503443403948
1.53,0.985465699294591
1.54,0.9856342796877944
1.55,0.9858581253079914
1.56,0.9855652941940957
1.57,0.985618097801612
1.58,0.9853202571423273
1.59,0.985294521880295
1.6,0.9850823708366542
1.61,0.9849007193952015
1.62,0.9843373186274703
1.63,0.9841716303487815
1.64,0.9841369079267838
1.65,0.9841342910341037
1.66,0.9843550466203341
1.67,0.9843266493128505
1.68,0.983749924324844
1.69,0.9832152832540962
1.7,0.9828457841979295
1.71,0.9823797031259851
1.72,0.9817625697539611
1.73,0.9819756627918232
1.74,0.9820447175969951
1.75,0.9822068044534517
1.76,0.9817097450094971
1.77,0.9818216959083187
1.78,0.9826085130622657
1.79,0.982968425950959
1.8,0.9826509774366589
1.81,0.9825695842886398
1.82,0.9824687595283983
1.83,0.9821384017487516
1.84,0.9819892154786765
1.85,0.9813087058244298
1.86,0.9811888393141072
1.87,0.9808989247928326
1.88,0.9810489085876278
1.89,0.9810815990369889
1.9,0.9814116864499264
1.91,0.9816014833870742
1.92,0.981801292585749
1.93,0.9822181088470324
1.94,0.9817636227274934
1.95,0.9817473490888713
1.96,0.981291888554514
1.97,0.9807041695601225
1.98,0.9809611623630038
1.99,0.9809008189121255
2.0,0.9808262414041491
2.01,0.9800123634954153
2.02,0.9795118879867211
2.03,0.9787477118211443
2.04,0.9781235430593992
2.05,0.9778371169075649
2.06,0.9775398641144671
2.07,0.9778770236620622
2.08,0.9776191661221284
2.09,0.9767717629734491
2.1,0.9769191306181154
2.11,0.9759001561430088
2.12,0.976888897089633
2.13,0.9764687150395529
2.14,0.9765803731172596
2.15,0.9768164687664512
2.16,0.9760609231763997
2.17,0.9757378834546706
2.18,0.9763281825817557
2.19,0.9765856115195053
2.2,0.9767005692641949
2.21,0.9770317362564194
2.22,0.9763502743854161
2.23,0.9757087196623389
2.24,0.975564127380229
2.25,0.9754249726799166
2.26,0.975355351175099
2.27,0.9751494523485856
2.28,0.9744030970218676
2.29,0.9737048932383329
2.3,0.9730513191083348
2.31,0.9726025332683887
2.32,0.9725477730170632
2.33,0.972023967935303
2.34,0.9716358622899308
2.35,0.9718556153516364
2.36,0.971220555219287
2.37,0.9699621248483726
2.38,0.9697595565544375
2.39,0.9691313118928705
2.4,0.9681064083421091
2.41,0.9674280458142164
2.42,0.9664070584177652
2.43,0.9651815100351179
2.44,0.9649680017947395
2.45,0.9641376839200954
2.46,0.963910178126403
2.47,0.9642540419208058
2.48,0.9632623472919215
2.49,0.9623704161424083
2.5,0.9617047127075319
2.51,0.9605802900859318
2.52,0.9602671539792184
2.53,0.9607606664425982
2.54,0.9608033673669151
2.55,0.9608340530793725
2.56,0.960559371178324
2.57,0.9592624103159053
2.58,0.9586450432959465
2.59,0.9582837323809914
2.6,0.958423228336558
2.61,0.9591317651625063
2.62,0.9584951747749787
2.63,0.9589437979462715
2.64,0.9583547656859076
2.65,0.9571462099224213
2.66,0.9559056497851613
2.67,0.9549984865362098
2.68,0.9536955835386061
2.69,0.9530929937790009
2.7,0.951911792790853
2.71,0.9515986139857449
2.72,0.9530369227702071
2.73,0.9515573930062181
2.74,0.95073507150778
2.75,0.950464938832516
2.76,0.9513615743717192
2.77,0.9515796729299034
2.78,0.9516580543537242
2.79,0.9504709142030033
2.8,0.9500973552724342
2.81,0.9496381881571131
2.82,0.9495905189372992
2.83,0.9492149156317193
2.84,0.9474214363960215
2.85,0.9459784274534506
2.86,0.9450971141276298
2.87,0.9462236323781039
2.88,0.945553859424221
2.89,0.9452990308933272
2.9,0.9451909942225987
2.91,0.9452792126674054
2.92,0.9461172068376789
2.93,0.945122615625205
2.94,0.944932050345776
2.95,0.9448480770737513
2.96,0.9436391207003869
2.97,0.9430973969464889
2.98,0.9424665620708021
2.99,0.9400703897509001
3.0,0.9392099067919207
3.01,0.9412012438710315
3.02,0.942175531616449
3.03,0.941156671063134
3.04,0.9408963747704235
3.05,0.9398674492310418
3.06,0.9384349803858371
3.07,0.9383345136597121
3.08,0.937566071126025
3.09,0.9368150407368224
3.1,0.9359592695700535
3.11,0.9348060329459612
3.12,0.9341796614818759
3.13,0.9327005413832911
3.14,0.932139348331134
3.15,0.9323340726989242
3.16,0.932896121555676
3.17,0.933259826065128
3.18,0.9327213281583404
3.19,0.9323266579446949
3.2,0.9326873658689937
3.21,0.9319151396285197
3.22,0.9302886608213614
3.23,0.9301984923124897
3.24,0.9288947856543385
3.25,0.9268974867330455
3.26,0.924191640897119
3.27,0.9228909220746009
3.28,0.9226912919077884
3.29,0.9238917416733254
3.3,0.9233960852879474
3.31,0.9241299667774086
3.32,0.9237950472926122
3.33,0.922872454703142
3.34,0.9240341541141699
3.35,0.922968690397712
3.36,0.9239898730897298
3.37,0.9205206126236629
3.38,0.9206152368666359
3.39,0.9188072536961714
3.4,0.9192701772359647
3.41,0.9184074942670327
3.42,0.9162327896977979
3.43,0.9174692264444745
3.44,0.9158171937529112
3.45,0.9151968266680859
3.46,0.9135394242241279
3.47,0.9109073748433757
3.48,0.9105441435846116
3.49,0.9105575313315498
3.5,0.9120481706225007
3.51,0.910023531490829
3.52,0.9081398757481096
3.53,0.9075547189065588
3.54,0.9055739802949975
3.55,0.9047861438899427
3.56,0.90553478220156
3.57,0.9044601857936807
3.58,0.9045642321792399
3.59,0.9047640295162922
3.6,0.9025497305553069
3.61,0.8997356273380336
3.62,0.8979753117681556
3.63,0.8970053411440383
3.64,0.8962265753257235
3.65,0.8973224648512224
3.66,0.8939053697249486
3.67,0.8918865870405016
3.68,0.8914561548683628
3.69,0.8905744410540585
3.7,0.8865467415516298
3.71,0.8830371237967372
3.72,0.8819623188137118
3.73,0.8809687553000536
3.74,0.8791462222043468
3.75,0.8791128840281356
3.76,0.8799814972638584
3.77,0.8793753284117075
3.78,0.875694677588223
3.79,0.871429426276207
3.8,0.8696235466788873
3.81,0.8678775874784159
3.82,0.8651956378724585
3.83,0.865047707130693
3.84,0.8629775934929325
3.85,0.8592212723225424
3.86,0.8578504447281943
3.87,0.8585245468454139
3.88,0.8539437784869586
3.89,0.8544022079962713
3.9,0.8515325473197457
3.91,0.8478979175313252
3.92,0.8451390120514489
3.93,0.8397750566253485
3.94,0.8371144804395984
3.95,0.8328920625373157
3.96,0.8337172511936234
3.97,0.8339994802576846
3.98,0.8310254515046734
3.99,0.8302011188239261
4.0,0.8269395439865734
4.01,0.8269629657134075
4.02,0.8258785597137535
4.03,0.8261216478854827
4.04,0.8240802011089133
4.05,0.8175153771545666
4.06,0.8174730355094949
4.07,0.8182680796520694
4.08,0.8175428452875052
4.09,0.816161520852619
4.1,0.8153674387481049
4.11,0.8161984257980927
4.12,0.8132639452059564
4.13,0.8118534956287466
4.14,0.8095891156469397
4.15,0.8037051873164767
4.16,0.8048574651269182
4.17,0.8029583352160052
4.18,0.7997696046911613
4.19,0.7985787662708262
4.2,0.7986539573215424
4.21,0.7949088971337643
4.22,0.7936713257398392
4.23,0.7927247584594235
4.24,0.7959421747041503
4.25,0.7946655765830983
4.26,0.7929482518539462
4.27,0.7867778312408896
4.28,0.7865495396324876
4.29,0.788444745917563
4.3,0.787874035294954
4.31,0.7885229786716389
4.32,0.786007448797081
4.33,0.7866831241371433
4.34,0.7864142540692174
4.35,0.7915216138662212
4.36,0.7883239330689088
4.37,0.7853078635785021
4.38,0.788250470088074
4.39,0.7875284699047144
4.4,0.7898436320587133
4.41,0.7869457727237823
4.42,0.7884914976252135
4.43,0.7896067156443036
4.44,0.7906215355414428
4.45,0.7919105240108316
4.46,0.7900796095498459
4.47,0.7911201772829264
4.48,0.7906098347819177
4.49,0.7916431827466419
4.5,0.7917511764666133
4.51,0.7898613817094559
4.52,0.7862088886531433
4.53,0.7819253335297373
4.54,0.780122890674227
4.55,0.7864796583231155
4.56,0.7859735562816426
4.57,0.7846214278936534
4.58,0.7785444576284948
4.59,0.7753139469961285
4.6,0.7732561662701061
4.61,0.7731190794263911
4.62,0.7750773869328998
4.63,0.7737958543137694
4.64,0.7719045720905039
4.65,0.7717420906416861
4.66,0.7692917263090037
4.67,0.7690022105800667
4.68,0.7725794221243992
4.69,0.7696131523059945
4.7,0.7724993057949444
4.71,0.7763663984149235
4.72,0.7714149138009143
4.73,0.7713959902940348
4.74,0.767859257013827
4.75,0.7664227513450405
4.76,0.7643767925357147
4.77,0.7658539843674788
4.78,0.7659521567922718
4.79,0.7635403103009972
4.8,0.7607664742855654
4.81,0.7556388067974307
4.82,0.7539820564431613
4.83,0.7486176483208692
4.84,0.7460725186646168
4.85,0.7411161422636904
4.86,0.7393031053426862
4.87,0.7406826897801368
4.88,0.7396659252229528
4.89,0.7336247393151876
4.9,0.7252873294404929
4.91,0.7301066703970894
4.92,0.7297683622676299
4.93,0.7278838342315166
4.94,0.7220977855240518
4.95,0.7239669836919542
4.96,0.7205646299614333
4.97,0.7186381316906559
4.98,0.7151404872443455
4.99,0.7111817554612048
5.0,0.7116528721449388
5.01,0.7078272297737849
5.02,0.7110683451207129
5.03,0.7097257970993562
5.04,0.7078175810252811
5.05,0.7045472239933416
5.06,0.697802871911116
5.07,0.6939703742599361
5.08,0.6943754801085327
5.09,0.6960165643508499
5.1,0.6891356751526797
5.11,0.6884328563237138
5.12,0.6882749015688625
5.13,0.6856674914187274
5.14,0.6882901582577741
5.15,0.6894705306372083
5.16,0.6897952700193148
5.17,0.6883435661914337
5.18,0.68515584416776
5.19,0.6814560373936901
5.2,0.6784051121341205
5.21,0.6758179963512355
5.22,0.6770358052202224
5.23,0.6763680532750233
5.24,0.6704762363515139
5.25,0.6675471905717916
5.26,0.6643426242699698
5.27,0.6679498186653324
5.28,0.6679883994958282
5.29,0.6702969726661825
5.3,0.6681556026985449
5.31,0.6630668912968274
5.32,0.6667926720625055
5.33,0.6646414434111386
5.34,0.6641927742732957
5.35,0.6676603405383402
5.36,0.670924687557335
5.37,0.6652536208958525
5.38,0.657891078685657
5.39,0.6642465620990052
5.4,0.6714291892524572
5.41,0.6684035076425824
5.42,0.6590095077330146
5.43,0.6611896430336552
5.44,0.6646044882925061
5.45,0.657886528476954
5.46,0.6626608424626641
5.47,0.6603090397930398
5.48,0.6658499951899847
5.49,0.6679262428217357
5.5,0.6579336400174988
5.51,0.6582790450093804
5.52,0.6524034601471825
5.53,0.647975652807439
5.54,0.6421964916245279
5.55,0.6325962452028265
5.56,0.6349845427851062
5.57,0.6372202728035196
5.58,0.6410507142143224
5.59,0.6370589439919204
5.6,0.6439903474349669
5.61,0.6392441308479698
5.62,0.6384422815063998
5.63,0.6291661414091012
5.64,0.6268152877585237
5.65,0.6191551141128616
5.66,0.6160421770026747
5.67,0.6182741522841659
5.68,0.5988712525206039
5.69,0.5982147661120915
5.7,0.5995925721248521
5.71,0.6015700167927521
5.72,0.6131316929664153
5.73,0.6114259975110193
5.74,0.6150374598826785
5.75,0.6151993557867772
5.76,0.6159925926840073
5.77,0.6087509464391548
5.78,0.6037420118420658
5.79,0.594207755856663
5.8,0.6002862247652111
5.81,0.6021925245958163
5.82,0.6002777790710586
5.83,0.5970400191906079
5.84,0.5894809939582658
5.85,0.5819246920511904
5.86,0.5750934316719155
5.87,0.5818470186624353
5.88,0.5851321905027146
5.89,0.5841033610610876
5.9,0.5784380007964043
5.91,0.5764852366227721
5.92,0.5821637859003803
5.93,0.5859645272476237
5.94,0.5882535113043826
5.95,0.5904367979636629
5.96,0.5832299305591642
5.97,0.5767419927367928
5.98,0.5723589083741043
5.99,0.5657796779723672
6.0,0.5663200885397046
6.01,0.5652530110957765
6.02,0.5660700359223959
6.03,0.5648550835223484
6.04,0.578920300297775
6.05,0.5870280987220681
6.06,0.5852966615052191
6.07,0.577666132138288
6.08,0.5707570442772736
6.09,0.5746598168808235
6.1,0.5805783327561683
6.11,0.5803844263718742
6.12,0.5714159828037559
6.13,0.5798079732139523
6.14,0.5720182146446675
6.15,0.568787462439759
6.16,0.5700287541535097
6.17,0.5677982848748998
6.18,0.5731307644828527
6.19,0.5684423920697791
6.2,0.5642133241079667
6.21,0.5605841761665686
6.22,0.5466457462790002
6.23,0.5458787269548486
6.24,0.5474786698739387
6.25,0.534508450026148
6.26,0.5321487556750457
6.27,0.5347910250587957
6.28,0.5316748145584961
6.29,0.5364343280758084
6.3,0.5261667029515432
6.31,0.5175907136515003
6.32,0.5161056532987137
6.33,0.5261785358677749
6.34,0.5244260901694507
6.35,0.5259682341438565
6.36,0.5308728149434648
6.37,0.5292679172102063
6.38,0.5249116855793161
6.39,0.5215696034841982
6.4,0.5244988104811957
6.41,0.5248710814560714
6.42,0.5209815285575041
6.43,0.5221616060755093
6.44,0.5154867496661386
6.45,0.5072115652490639
6.46,0.5038493373102251
6.47,0.5112721961329576
6.48,0.5082506393260927
6.49,0.5096258757191899
6.5,0.5063557783280674
6.51,0.500088569726747
6.52,0.4962266552453095
6.53,0.4949903759163471
6.54,0.4831734613354081
6.55,0.4782967626215604
6.56,0.47721612575302175
6.57,0.4792595899154735
6.58,0.4815735835252464
6.59,0.4818440661391662
6.6,0.47482825344707213
6.61,0.46847384019010896
6.62,0.48275709542288503
6.63,0.47061069996643257
6.64,0.47071382740613604
6.65,0.4749926226178157
6.66,0.4736671350005012
6.67,0.4648326766714142
6.68,0.4690628975624537
6.69,0.48584119451150176
6.7,0.4849169655431917
6.71,0.48777128014611215
6.72,0.49729150822583484
6.73,0.4960941223273943
6.74,0.4970838396073712
6.75,0.5034356726399289
6.76,0.5071863714022586
6.77,0.5000385083531635
6.78,0.4943578627469696
6.79,0.49410031263414905
6.8,0.4965677728183821
6.81,0.5052980531995076
6.82,0.5011211011982434
6.83,0.48973359341797884
6.84,0.4972823103679724
6.85,0.4929515038581613
6.86,0.48798539549096803
6.87,0.4770154110081966
6.88,0.4859280511094872
6.89,0.47516287317277683
6.9,0.470865099982868
6.91,0.4635853658602323
6.92,0.4646995841206875
6.93,0.4454525802686867
6.94,0.44721018460136164
6.95,0.45284359778501526
6.96,0.45808367410013806
6.97,0.4454011320222253
6.98,0.4489407964784153
6.99,0.4481489435017199
7.0,0.4491164783689971
7.01,0.45008336191016435
7.02,0.450631648263113
7.03,0.45452474656592917
7.04,0.4588893746335323
7.05,0.46117770108065165
7.06,0.46057415097205434
7.07,0.45277956705281264
7.08,0.4528550926131731
7.09,0.4499429651273577
7.1,0.4450718758526597
7.11,0.44986310457806683
7.12,0.4317257991035924
7.13,0.43988517747326655
7.14,0.442807682144967
7.15,0.4469666394856326
7.16,0.4497078243991755
7.17,0.46312148903818817
7.18,0.4645253330010135
7.19,0.45008189278048505
7.2,0.4535942037757899
7.21,0.4580029423273381
7.22,0.44563541132837114
7.23,0.43936218548448003
7.24,0.4288943989439996
7.25,0.42598152091643265
7.26,0.4255917941735162
7.27,0.4391860583087237
7.28,0.43308835754515845
7.29,0.4284118360809046
7.3,0.4338784441922951
7.31,0.42643992033026323
7.32,0.41762987505585514
7.33,0.41753610904365757
7.34,0.4057039936080932
7.35,0.40406432076218585
7.36,0.4059335298296141
7.37,0.40586096693819884
7.38,0.3958611371350447
7.39,0.4061884033869063
7.4,0.40270292991187606
7.41,0.40730083313327875
7.42,0.4080980788305902
7.43,0.41263901418309046
7.44,0.40798465307743415
7.45,0.40084495229920436
7.46,0.3922069135678289
7.47,0.39714870692564685
7.48,0.3877099878809482
7.49,0.3767181935553112
7.5,0.37529799407955466
7.51,0.3735093752011658
7.52,0.3783977591142014
7.53,0.36968957909375577
7.54,0.3666372359057651
7.55,0.36452189630875237
7.56,0.364743327497889
7.57,0.36923793805098637
7.58,0.37189154819506326
7.59,0.3679450032124942
7.6,0.3679809832457929
7.61,0.36441036704577945
7.62,0.36185077829558293
7.63,0.35205246887729497
7.64,0.35725047046663494
7.65,0.35315619904921686
7.66,0.33817476713673694
7.67,0.31905436477048926
7.68,0.3151916776311401
7.69,0.30995561676832895
7.7,0.30423365186996204
7.71,0.29153856313186405
7.72,0.2902056917671489
7.73,0.2951312112680335
7.74,0.2984242609621131
7.75,0.2972093082103279
7.76,0.2918878861616448
7.77,0.2741644651628453
7.78,0.2814995103900825
7.79,0.28549995342163664
7.8,0.2782679416527006
7.81,0.2874075968688201
7.82,0.2914243456180091
7.83,0.28910231226851424
7.84,0.28800765679040174
7.85,0.28320900465923365
7.86,0.26887830610986924
7.87,0.27827157520901025
7.88,0.27300999868618053
7.89,0.2739989523499174
7.9,0.27200555470148674
7.91,0.2682363776639962
7.92,0.26271232813969214
7.93,0.26226031529118876
7.94,0.2667001063860824
7.95,0.27278114211298743
7.96,0.27617446934561285
7.97,0.27340940972415173
7.98,0.28238436053850324
7.99,0.29726360586429507
8.0,0.3050390291581576
8.01,0.30681558709690554
8.02,0.3015072793518174
8.03,0.3059437553259469
8.04,0.30430816412995504
8.05,0.3150235031323411
8.06,0.3052915740842274
8.07,0.3052394836323591
8.08,0.2929419728646743
8.09,0.29282082961597716
8.1,0.2867659771408713
8.11,0.28661864107975266
8.12,0.2930092968012571
8.13,0.30416931251298224
8.14,0.299179674124561
8.15,0.2932654157491502
8.16,0.2998108188461378
8.17,0.3008485956291702
8.18,0.31569226992466864
8.19,0.3282780048222442
8.2,0.32158564882045637
8.21,0.329445344318068
8.22,0.3305082221132526
8.23,0.33669256498793165
8.24,0.3259562535458168
8.25,0.3320895681614044
8.26,0.33804425603393257
8.27,0.3430849839158944
8.28,0.34288948613008413
8.29,0.3405898031578171
8.3,0.33377151849067066
8.31,0.31608442955884075
8.32,0.3089936508585664
8.33,0.3091771821755568
8.34,0.33139397697121953
8.35,0.3165246189817087
8.36,0.32619053821753075
8.37,0.31583201148193224
8.38,0.3241185032895701
8.39,0.3204748344550071
8.4,0.3316815760127866
8.41,0.3312173534635873
8.42,0.3298393066958184
8.43,0.32939629248856006
8.44,0.326402181833007
8.45,0.3161914821480837
8.46,0.31788236969074507
8.47,0.3320818028368589
8.48,0.3332124103599919
8.49,0.335162510959313
8.5,0.3235036068623452
8.51,0.3302081323380352
8.52,0.3270877176487694
8.53,0.3321126519406194
8.54,0.32776223325020726
8.55,0.3214310472526704
8.56,0.32867911299576363
8.57,0.31583360186467857
8.58,0.31580808394028126
8.59,0.3150936066693795
8.6,0.3259064545560486
8.61,0.3434864687401054
8.62,0.34154591063607387
8.63,0.34047565980371325
8.64,0.33567129237523424
8.65,0.33978850450859527
8.66,0.35414527474381274
8.67,0.35092510023056717
8.68,0.33975223058683135
8.69,0.34213074538959043
8.7,0.34513536101144116
8.71,0.32819239195660377
8.72,0.3045830673888293
8.73,0.2992303463273545
8.74,0.3052278307871186
8.75,0.29305925238998276
8.76,0.27563682166601616
8.77,0.2572270239585994
8.78,0.25690402495520914
8.79,0.25317240295182025
8.8,0.2650480465540346
8.81,0.275959596663984
8.82,0.282406584345924
8.83,0.28347225590010844
8.84,0.2803133114772267
8.85,0.3076441946497605
8.86,0.30536702714015157
8.87,0.2983652985410909
8.88,0.3022976178706563
8.89,0.30134450304563715
8.9,0.27946757632553615
8.91,0.2859386302348111
8.92,0.27830298096533296
8.93,0.2932819921325868
8.94,0.31085260682594545
8.95,0.31656686680171237
8.96,0.3271413155978398
8.97,0.30806152356258104
8.98,0.30126074525870794
8.99,0.3006950638028515
9.0,0.32103039361672137
9.01,0.3210524325082617
9.02,0.3112823466290547
9.03,0.2915475935011992
9.04,0.3024290968077684
9.05,0.29136811589274697
9.06,0.2899748486857995
9.07,0.30366295143399347
9.08,0.31823997013673944
9.09,0.3130880355618866
9.1,0.31466336221177393
9.11,0.2982772881690155
9.12,0.3023507066764994
9.13,0.295257455486354
9.14,0.295257455486354
9.15,0.28695405349659275
9.16,0.2795598876774871
9.17,0.26983549658728034
9.18,0.26515280592044405
9.19,0.2567175332310602
9.2,0.2486664428253253
9.21,0.25512964145281164
9.22,0.3009547811657515
9.23,0.3022822733436842
9.24,0.2888975412190966
9.25,0.28397440142143876
9.26,0.27474343869918316
9.27,0.29155763461766804
9.28,0.29579327220783364
9.29,0.290937643418585
9.3,0.28283688239236987
9.31,0.2857905115260093
9.32,0.2926259926024962
9.33,0.2817179776756277
9.34,0.2828001325414123
9.35,0.27909904319561374
9.36,0.26785109740052543
9.37,0.27740580145129823
9.38,0.2685592103933353
9.39,0.2742457165628743
9.4,0.29334542340620867
9.41,0.2888784753089718
9.42,0.29844837149340186
9.43,0.2795973841763551
9.44,0.26020387177770987
9.45,0.24924260017257013
9.46,0.23195922719680173
9.47,0.2301758644369986
9.48,0.22858236831260703
9.49,0.22521769511144712
9.5,0.20221549571239852
9.51,0.18875749801268438
9.52,0.18861001421207374
9.53,0.1981240219044005
9.54,0.1936925472991499
9.55,0.19650911877454105
9.56,0.20074252290639893
9.57,0.188877373554531
9.58,0.16076625219824794
9.59,0.15874791702702706
9.6,0.153297181835011
9.61,0.153297181835011
9.62,0.1527058289214467
9.63,0.16681244339110485
9.64,0.16681244339110485
9.65,0.16365937804537753
9.66,0.17173105107211037
9.67,0.18070048614379056
9.68,0.18626968209812328
9.69,0.17659423892437137
9.7,0.17168088563411424
9.71,0.17725532552508733
9.72,0.15242484606489018
9.73,0.1377997688052898
9.74,0.1440580531505626
9.75,0.1592216067238821
9.76,0.17495197318344524
9.77,0.17025797521570243
9.78,0.17025797521570243
9.79,0.20208000939311746
9.8,0.1904634222292892
9.81,0.18747788054369705
9.82,0.18018292157268065
9.83,0.18298717478137186
9.84,0.20296676118309395
9.85,0.20736359506673124
9.86,0.20730750568928802
9.87,0.20390634962612988
9.88,0.2045117322939874
9.89,0.1990939278519911
9.9,0.1824450343559068
9.91,0.19838771028390167
9.92,0.19838771028390167
9.93,0.2055846920808286
9.94,0.2097705637797161
9.95,0.2294491746278142
9.96,0.20604550619688508
9.97,0.21252645528051622
9.98,0.21717159553723675
9.99,0.21423085151481297
10.0,0.21333389000232936
10.01,0.2091457098246128
10.02,0.22079866390107517
10.03,0.21468568566332588
10.04,0.20985965837647982
10.05,0.2047645068181192
10.06,0.195568487207365
10.07,0.195568487207365
10.08,0.20336393140508258
10.09,0.2310022421574522
10.1,0.23492550655594613
10.11,0.23492550655594613
10.12,0.2382258408786493
10.13,0.1945923482062952
10.14,0.1945923482062952
10.15,0.19671153852739565
10.16,0.18267871905918145
10.17,0.18267871905918145
10.18,0.16869113461985044
10.19,0.17151281225587933
10.2,0.17151281225587933
10.21,0.15994588807580476
10.22,0.1668624904923496
10.23,0.1707575801249622
10.24,0.17180538487963384
10.25,0.17709009079704394
10.26,0.1954469395301373
10.27,0.20558830211623683
10.28,0.20558830211623683
10.29,0.20761381132972065
10.3,0.21322918475961328
10.31,0.21783011542336297
10.32,0.22270078136768862
10.33,0.22270078136768862
10.34,0.19708280704849715
10.35,0.226404427426129
10.36,0.23111927032101554
10.37,0.2254307964416673
10.38,0.2254307964416673
10.39,0.20339425206754982
10.4,0.19319652588420205
10.41,0.18305378743638093
10.42,0.18305378743638093
10.43,0.19813649741405617
10.44,0.202843117292555
10.45,0.202843117292555
10.46,0.199692515074121
10.47,0.199692515074121
10.48,0.19651308232730896
10.49,0.20148718599364568
10.5,0.20744441702042568
10.51,0.22302525897364434
10.52,0.1787657487813033
10.53,0.2124930942306539
10.54,0.23157837454717534
10.55,0.22370711545298816
10.56,0.22370711545298816
10.57,0.22370711545298816
10.58,0.21527114320919952
10.59,0.20341733756729927
10.6,0.20341733756729927
10.61,0.21298815977087962
10.62,0.2066594574914459
10.63,0.23738609359471394
10.64,0.23738609359471394
10.65,0.2288466644471071
10.66,0.2365977120089614
10.67,0.2365977120089614
10.68,0.22886913323856606
10.69,0.23988673827611423
10.7,0.2319989122258126
10.71,0.2545980359373929
10.72,0.28679134120086985
10.73,0.2957444307543017
10.74,0.2969700140473384
10.75,0.30499020318195347
10.76,0.2857337499293746
10.77,0.25971451399812956
10.78,0.25281662152236195
10.79,0.22289773565500845
10.8,0.22289773565500845
10.81,0.21593998817632126
10.82,0.19265972894377878
10.83,0.18573904196160518
10.84,0.1806553286885169
10.85,0.1721807458185778
10.86,0.1647535992951545
10.87,0.17695445632926193
10.88,0.1751484605545291
10.89,0.1751484605545291
10.9,0.1522697500591251
10.91,0.16414012963985153
10.92,0.1600006712304335
10.93,0.15182065392949176
10.94,0.15042361583766561
10.95,0.15042361583766561
10.96,0.16027194944878725
10.97,0.17038291246551
10.98,0.16462808078465663
10.99,0.16462808078465663
11.0,0.144694171381175
11.01,0.1342684342851338
11.02,0.1606080441662788
11.03,0.14482576676807749
11.04,0.14482576676807749
11.05,0.15738917260211732
11.06,0.15738917260211732
11.07,0.1745928237434926
11.08,0.16609137428936738
11.09,0.14809836719602268
11.1,0.1410570689539324
11.11,0.13757197079560043
11.12,0.14107417056879873
11.13,0.14107417056879873
11.14,0.1374786227757602
11.15,0.14051387436870671
11.16,0.15896419551158086
11.17,0.15896419551158086
11.18,0.18288276101879322
11.19,0.16708569003675025
11.2,0.1714147438045103
11.21,0.1714147438045103
11.22,0.14933244282141378
11.23,0.1361332120621797
11.24,0.1584816360247628
11.25,0.15519472536453638
11.26,0.15520180584085974
11.27,0.1590502662200881
11.28,0.16308928414681706
11.29,0.16817487716005203
11.3,0.16283378832179252
11.31,0.16030648295170347
11.32,0.16180891991709204
11.33,0.16690303974416937
11.34,0.15377908671406354
11.35,0.1150392028225776
11.36,0.1119880603354373
11.37,0.1119880603354373
11.38,0.11589519791924316
11.39,0.11115726763358043
11.4,0.1365670812061131
11.41,0.12467191891380822
11.42,0.1253607562415426
11.43,0.11759373040593182
11.44,0.12227142985442754
11.45,0.12761811078974603
11.46,0.1322136007218391
11.47,0.12380048466134977
11.48,0.13524675395805086
11.49,0.13524675395805086
11.5,0.14767005391964655
11.51,0.14767005391964655
11.52,0.15441158628486537
11.53,0.15441158628486537
11.54,0.15441158628486537
11.55,0.14266155178893106
11.56,0.13583365128342387
11.57,0.11654592955931574
11.58,0.13541510470911441
11.59,0.1356535729717025
11.6,0.15070604213955244
11.61,0.12839599194145143
11.62,0.12839599194145143
11.63,0.12839599194145143
11.64,0.13499688449162175
11.65,0.1396251354411954
11.66,0.13380294497291012
11.67,0.13380294497291012
11.68,0.0753493663677228
11.69,0.06590504467361799
11.7,0.1310647287621773
11.71,0.08977845449195887
11.72,0.08977845449195887
11.73,0.12400309695033873
11.74,0.06302519458877393
11.75,0.09093002893722169
11.76,0.09093002893722169
11.77,0.09093002893722169
11.78,0.09093002893722169
11.79,0.090123608215763
11.8,0.09101190458435528
11.81,0.0939764482913562
11.82,0.09622627631977305
11.83,0.09622627631977305
11.84,0.11251649055298325
11.85,0.1169707727981314
11.86,0.1216728568459127
11.87,0.11679818273457263
11.88,0.09984352168028787
11.89,0.11145445699044726
11.9,0.10940235568042408
11.91,0.1055176055878492
11.92,0.1055176055878492
11.93,0.1055176055878492
11.94,0.10391242532373046
11.95,0.1075912793958591
11.96,0.10407841108636187
11.97,0.10407841108636187
11.98,0.10407841108636187
11.99,0.10407841108636187
12.0,0.0930452645614755
12.01,0.0930452645614755
12.02,0.0930452645614755
12.03,0.08166397099476144
12.04,0.07848887668818703
12.05,0.10134886154130339
12.06,0.0969595486358673
12.07,0.09360059518119189
12.08,0.07795825758420516
12.09,0.07892220932191249
12.1,0.07341710777401533
12.11,0.07341710777401533
12.12,0.07341710777401533
12.13,0.07037375941373064
12.14,0.07037375941373064
12.15,0.062377777968178394
12.16,0.0884299159159951
12.17,0.07808803973127376
12.18,0.07257730649818234
12.19,0.09230778849011272
12.2,0.08814694089476198
12.21,0.09664908432369712
12.22,0.09664908432369712
12.23,0.09854887533085341
12.24,0.11010030201070783
12.25,0.10048539293668166
12.26,0.09824730434083345
12.27,0.09824730434083345
12.28,0.09824730434083345
12.29,0.09932362718172152
12.3,0.09932362718172152
12.31,0.09932362718172152
12.32,0.09996322770539004
12.33,0.09350444097997591
12.34,0.07884104246553576
12.35,0.07658255853922277
12.36,0.07303683719641303
12.37,0.07306350198008997
12.38,0.07915918107725495
12.39,0.07915918107725495
12.4,0.0901403175051072
12.41,0.0908251075249292
12.42,0.10183476423087078
12.43,0.10183476423087078
12.44,0.10450700181674075
12.45,0.09338193155829669
12.46,0.09243096865876121
12.47,0.09029798012513805
12.48,0.09029798012513805
12.49,0.09029798012513805
12.5,0.08818234144795274
12.51,0.08604389460684511
12.52,0.07946357463265032
12.53,0.08039084228850413
12.54,0.08203221943881063
12.55,0.07167039590589612
12.56,0.07197561338509956
12.57,0.06880267993182589
12.58,0.09681380154106535
12.59,0.0959073415564477
12.6,0.10164173381984576
12.61,0.10164173381984576
12.62,0.10164173381984576
12.63,0.1011881491061914
12.64,0.1011881491061914
12.65,0.10884251280306939
12.66,0.0721070972305194
12.67,0.07277177031451657
12.68,0.0805291451933741
12.69,0.08288218371516362
12.7,0.06931380187541754
12.71,0.07144957884197965
12.72,0.07144957884197965
12.73,0.06926488150887813
12.74,0.05916764832657379
12.75,0.05916764832657379
12.76,0.058787138187522
12.77,0.05700669723155176
12.78,0.05700669723155176
12.79,0.06851720162703026
12.8,0.06851720162703026
12.81,0.06851720162703026
12.82,0.06851720162703026
12.83,0.07993872337102854
12.84,0.14160178450919333
12.85,0.1417122457651551
12.86,0.14136496078320349
12.87,0.14636014437463052
12.88,0.14636014437463052
12.89,0.14636014437463052
12.9,0.14636014437463052
12.91,0.15130335994604868
12.92,0.10530913464812543
12.93,0.09798890382815267
12.94,0.12910119670566242
12.95,0.12906358744627716
12.96,0.14213491065239128
12.97,0.14188156462141846
12.98,0.14188156462141846
12.99,0.1350533579770994
13.0,0.13953823205833543
13.01,0.1445165315698441
13.02,0.1613490782357013
13.03,0.16832682968275117
13.04,0.16832682968275117
13.05,0.16832682968275117
13.06,0.18383599084241434
13.07,0.20405024910244945
13.08,0.15466109826323746
13.09,0.1543847000670466
13.1,0.1543847000670466
13.11,0.14729224359352283
13.12,0.10787212607335149
13.13,0.16356835599195108
13.14,0.16356835599195108
13.15,0.15032609015820858
13.16,0.15032609015820858
13.17,0.15210909129948386
13.18,0.17777376019464158
13.19,0.13011275894714394
13.2,0.13011275894714394
13.21,0.13011275894714394
13.22,0.12471575155651653
13.23,0.13240052970384075
13.24,0.13240052970384075
13.25,0.17050003693007243
13.26,0.17754102500851113
13.27,0.1831494315603827
13.28,0.1831494315603827
13.29,0.1495017786664301
13.3,0.14281051105792364
13.31,0.1375595574686473
13.32,0.1561567748874102
13.33,0.13245297526221927
13.34,0.11079379095506948
13.35,0.11397613476836502
13.36,0.11190619412253316
13.37,0.11190619412253316
13.38,0.11190619412253316
13.39,0.1139259698415886
13.4,0.10342942978738039
13.41,0.09912107407554815
13.42,0.09912107407554815
13.43,0.10956949353957142
13.44,0.09259912734906998
13.45,0.09614735381341658
13.46,0.08227107363135445
13.47,0.07372844811819095
13.48,0.07372844811819095
13.49,0.08784324910496542
13.5,0.08784324910496542
13.51,0.07878596056653965
13.52,0.07878596056653965
13.53,0.08164238584197224
13.54,0.0782766032727562
13.55,0.0782766032727562
13.56,0.0782766032727562
13.57,0.0782766032727562
13.58,0.09828040595516073
13.59,0.09883855709185073
13.6,0.09883855709185073
13.61,0.10341344176603007
13.62,0.13591611583729962
13.63,0.09569596160504731
13.64,0.09569596160504731
13.65,0.07978601816466016
13.66,0.07978601816466016
13.67,0.082858068877512
13.68,0.060308104419917845
13.69,0.057118055756680636
13.7,0.07674275107053492
13.71,0.07268185135821525
13.72,0.09738909255619174
13.73,0.09738909255619174
13.74,0.09380217405765441
13.75,0.06654060366794859
13.76,0.09261217251482448
13.77,0.09247677359135256
13.78,0.09247677359135256
13.79,0.09745086636406636
13.8,0.0917137584387706
13.81,0.09409474168775772
13.82,0.07573002344632518
13.83,0.07519697533465103
13.84,0.06633748655195673
13.85,0.07178446080065065
13.86,0.06547034711350383
13.87,0.06547034711350383
13.88,0.06100325814374088
13.89,0.06195615904980248
13.9,0.062086468333935586
13.91,0.06535807798716622
13.92,0.06155924541384342
13.93,0.06023956498547405
13.94,0.06023956498547405
13.95,0.058516357380957715
13.96,0.058516357380957715
13.97,0.06249299607713881
13.98,0.06249299607713881
13.99,0.06249299607713881
14.0,0.06249299607713881
14.01,0.07239041228823541
14.02,0.07239041228823541
14.03,0.07239041228823541
14.04,0.0744727315636658
14.05,0.0744727315636658
14.06,0.0744727315636658
14.07,0.06858442100455171
14.08,0.043667071866988455
14.09,0.043667071866988455
14.1,0.043667071866988455
14.11,0.043667071866988455
14.12,0.046158130178228514
14.13,0.046158130178228514
14.14,0.046158130178228514
14.15,0.05439400020228224
14.16,0.05439400020228224
14.17,0.08098335341042365
14.18,0.07785049081968916
14.19,0.07827421383852823
14.2,0.06307077626120887
14.21,0.06522317126166882
14.22,0.02546313976685273
14.23,0.02546313976685273
14.24,0.02553426463740465
14.25,0.02553426463740465
14.26,0.0077078342290948605
14.27,0.015767344622398958
14.28,0.015767344622398958
14.29,0.01664233517835621
14.3,0.021141027745170817
14.31,0.021141027745170817
14.32,0.021141027745170817
14.33,0.02082080972511968
14.34,0.023725712303945413
14.35,0.03372171367977236
14.36,0.03972363069088321
14.37,0.0376953962829823
14.38,0.10693751749326319
14.39,0.12297433181654135
14.4,0.13312716967727994
14.41,0.10277878947600867
14.42,0.11302171887452911
14.43,0.11867418052136337
14.44,0.13377503800707485
14.45,0.16843181869960694
14.46,0.16843181869960694
14.47,0.16843181869960694
14.48,0.16042026047559196
14.49,0.13500527958050282
14.5,0.13500527958050282
14.51,0.13500527958050282
14.52,0.129551760092579
14.53,0.129551760092579
14.54,0.11577232532901552
14.55,0.09405740751225652
14.56,0.09405740751225652
14.57,0.10496318500206464
14.58,0.10496318500206464
14.59,0.10496318500206464
14.6,0.09903062246800355
14.61,0.09903062246800355
14.62,0.09903062246800355
14.63,0.09903062246800355
14.64,0.09593519019316804
14.65,0.09578135024860591
14.66,0.09578135024860591
14.67,0.07825263828979243
14.68,0.08081695756252577
14.69,0.08081695756252577
14.7,0.09060618190283262
14.71,0.09060618190283262
14.72,0.10129747077906179
14.73,0.10129747077906179
14.74,0.10595661756935904
14.75,0.09692489851852887
14.76,0.10120448578643707
14.77,0.10155863236082532
14.78,0.10155863236082532
14.79,0.10155863236082532
14.8,0.10155863236082532
14.81,0.10155863236082532
14.82,0.10155863236082532
14.83,0.10155863236082532
14.84,0.10155863236082532
14.85,0.0758444573179442
14.86,0.07270781994697485
14.87,0.07625244988127311
14.88,0.049307374385234276
14.89,0.030566373193233562
14.9,0.030566373193233562
14.91,0.036598170402291415
14.92,0.036598170402291415
14.93,0.036598170402291415
14.94,0.005689412221433947
14.95,0.004858324384503681
14.96,0.0047152424835702035
14.97,0.004600692988964393
14.98,0.004731144749603609
14.99,0.004519189000581521
15.0,0.004519189000581521
15.01,0.004519189000581521
15.02,0.004621910791705577
15.03,0.004621910791705577
15.04,0.005079037333220593
15.05,0.004464797406407446
15.06,0.0043100020812777
15.07,0.004355115964186914
15.08,0.004747252759165266
15.09,0.004747252759165266
15.1,0.005011779308704156
15.11,0.005011779308704156
15.12,0.005011779308704156
15.13,0.005011779308704156
15.14,0.004613850652842588
15.15,0.00534257615274413
15.16,0.00534257615274413
15.17,0.00534257615274413
15.18,0.042225621133188285
15.19,0.042225621133188285
15.2,0.03909009114147544
15.21,0.03909009114147544
15.22,0.03909009114147544
15.23,0.03909009114147544
15.24,0.03909009114147544
15.25,0.04342042191717838
15.26,0.04342042191717838
15.27,0.041429554615567486
15.28,0.041429554615567486
15.29,0.041429554615567486
15.3,0.03881572030651435
15.31,0.03881572030651435
15.32,0.03881572030651435
15.33,0.03881572030651435
15.34,0.03881572030651435
15.35,0.0408733190502907
15.36,0.04391022218314272
15.37,0.033346869273031605
15.38,0.033346869273031605
15.39,0.033346869273031605
15.4,0.033346869273031605
15.41,0.033346869273031605
15.42,0.046138986382253735
15.43,0.043513207560905764
15.44,0.04721205025954201
15.45,0.04721205025954201
15.46,0.05501749278201873
15.47,0.058733858088789954
15.48,0.058733858088789954
15.49,0.058733858088789954
15.5,0.058733858088789954
15.51,0.058733858088789954
15.52,0.06612637715294724
15.53,0.06612637715294724
15.54,0.07098040019826093
15.55,0.07067342676732638
15.56,0.07603189224052537
15.57,0.15220719017906045
15.58,0.11226762436297798
15.59,0.11226762436297798
15.6,0.14385180529890043
15.61,0.12486433097733607
15.62,0.12486433097733607
15.63,0.13080753811709522
15.64,0.12379800954931548
15.65,0.09727893606172566
15.66,0.0985106068328233
15.67,0.10718107627149538
15.68,0.062456097126408504
15.69,0.062456097126408504
15.7,0.064741634445289
15.71,0.10400002822030789
15.72,0.10400002822030789
15.73,0.10400002822030789
15.74,0.09285922601413828
15.75,0.09285922601413828
15.76,0.09285922601413828
15.77,0.10045436878233384
15.78,0.09046173848174373
15.79,0.09046173848174373
15.8,0.08544189685220434
15.81,0.08544189685220434
15.82,0.08544189685220434
15.83,0.07816650396429332
15.84,0.07816650396429332
15.85,0.07816650396429332
15.86,0.07283400925933202
15.87,0.11506266495008757
15.88,0.11506266495008757
15.89,0.11506266495008757
15.9,0.10700438289107769
15.91,0.114388491530167
15.92,0.1285041003961904
15.93,0.1366704949815833
15.94,0.1366704949815833
15.95,0.13112215243783115
15.96,0.16309610935478036
15.97,0.1767270542250441
15.98,0.1767270542250441
15.99,0.1915410973531387
16.0,0.1915410973531387
16.01,0.1653900463982269
16.02,0.16171258236296376
16.03,0.16171258236296376
16.04,0.15607132261335227
16.05,0.16145088771490526
16.06,0.16145088771490526
16.07,0.16145088771490526
16.08,0.20006622311398894
16.09,0.16168419188949434
16.1,0.1361790350749064
16.11,0.1546062785603251
16.12,0.1546062785603251
16.13,0.15147931283945104
16.14,0.1515070963291792
16.15,0.1515070963291792
16.16,0.14215630413528524
16.17,0.13415263280286918
16.18,0.13415263280286918
16.19,0.12941978453106076
16.2,0.12974959271151448
16.21,0.09094286613108886
16.22,0.08804038011927934
16.23,0.08608133701296275
16.24,0.08640280483531898
16.25,0.08640280483531898
16.26,0.08640280483531898
16.27,0.08342253606291952
16.28,0.08619054937544528
16.29,0.083512254370855
16.3,0.08869224821859954
16.31,0.08039718984956927
16.32,0.07796461903331779
16.33,0.08065755045179969
16.34,0.08065755045179969
16.35,0.08065755045179969
16.36,0.0865462104873598
16.37,0.0865462104873598
16.38,0.08405168401758835
16.39,0.08405168401758835
16.4,0.08671797508739501
16.41,0.060474143115171325
16.42,0.03801316290955764
16.43,0.03801316290955764
16.44,0.03801316290955764
16.45,0.03889523813009966
16.46,0.023873869418286703
16.47,0.006778743833034832
16.48,0.006778743833034832
16.49,0.0054019781181447474
16.5,0.0054019781181447474
16.51,0.005462375087075367
16.52,0.005462375087075367
16.53,0.005462375087075367
16.54,0.00540575946153916
16.55,0.00540575946153916
16.56,0.00540575946153916
16.57,0.006928059457835621
16.58,0.0065102115495615275
16.59,0.0070749540980249185
16.6,0.007622238251997516
16.61,0.007622238251997516
16.62,0.007622238251997516
16.63,0.0075555303438659994
16.64,0.007543528683690963
16.65,0.007543528683690963
16.66,0.0076249141808899
16.67,0.007557451990206999
16.68,0.007557451990206999
16.69,0.007725596749342031
16.7,0.007538675799080278
16.71,0.00637746954551258
16.72,0.0064778086515268445
16.73,0.004210891040823478
16.74,0.004184367264270345
16.75,0.004088515145170137
16.76,0.004088515145170137
16.77,0.0308760234635919
16.78,0.02924488691792447
16.79,0.030931114486007483
16.8,0.030931114486007483
16.81,0.042464487803791695
16.82,0.03437703395131059
16.83,0.03437703395131059
16.84,0.03437703395131059
16.85,0.03437703395131059
16.86,0.032523695667175424
16.87,0.032523695667175424
16.88,0.03475675233932733
16.89,0.05659299657377626
16.9,0.07873193969320119
16.91,0.07873193969320119
16.92,0.07873193969320119
16.93,0.07218906520373122
16.94,0.07218906520373122
16.95,0.07218906520373122
16.96,0.06822369819987471
16.97,0.08195847975990038
16.98,0.07734820295829516
16.99,0.0751559085491967
17.0,0.06286137793481801
17.01,0.0659892883530988
17.02,0.06106288290183901
17.03,0.06106288290183901
17.04,0.06106288290183901
17.05,0.05814644815221881
17.06,0.05814644815221881
17.07,0.03873894216064941
17.08,0.03873894216064941
17.09,0.03873894216064941
17.1,0.03873894216064941
17.11,0.035888917686725454
17.12,0.035888917686725454
17.13,0.0373950935172057
17.14,0.0373950935172057
17.15,0.0373950935172057
17.16,0.0373950935172057
17.17,0.04026093701434839
17.18,0.0385191599213756
17.19,0.0385191599213756
17.2,0.042020402145006665
17.21,0.042020402145006665
17.22,0.04184999880754821
17.23,0.053338294569016086
17.24,0.053338294569016086
17.25,0.060647147113069434
17.26,0.060647147113069434
17.27,0.05703418087536567
17.28,0.05955737554474137
17.29,0.10005021161141144
17.3,0.10005021161141144
17.31,0.10005021161141144
17.32,0.10080067596084319
17.33,0.10080067596084319
17.34,0.10080067596084319
17.35,0.10080067596084319
17.36,0.10582878196931729
17.37,0.10582878196931729
17.38,0.08609770627259188
17.39,0.06774113157918556
17.4,0.035245430921548096
17.41,0.033447520578718276
17.42,0.033447520578718276
17.43,0.04198147431941796
17.44,0.03764524052043404
17.45,0.03764524052043404
17.46,0.03938145101991175
17.47,0.037442890464015346
17.48,0.0392669428893625
17.49,0.04239168709491845
17.5,0.04900800988290445
17.51,0.04900800988290445
17.52,0.05006409055464355
17.53,0.05006409055464355
17.54,0.04730461637204842
17.55,0.06987386148973926
17.56,0.06987386148973926
17.57,0.06987386148973926
17.58,0.06987386148973926
17.59,0.08283505072188306
17.6,0.08283505072188306
17.61,0.11827360046709522
17.62,0.1380504896327616
17.63,0.1380504896327616
17.64,0.13072088624345762
17.65,0.13072088624345762
17.66,0.13072088624345762
17.67,0.1252132183365292
17.68,0.13440716298750283
17.69,0.13440716298750283
17.7,0.12535927318955659
17.71,0.12535927318955659
17.72,0.12848457471829527
17.73,0.12848457471829527
17.74,0.12848457471829527
17.75,0.13570027958841596
17.76,0.13570027958841596
17.77,0.11285921139089236
17.78,0.11285921139089236
17.79,0.06686544468333856
17.8,0.06354037504726895
17.81,0.06354037504726895
17.82,0.07877199059237601
17.83,0.07877199059237601
17.84,0.06913174873874642
17.85,0.06913174873874642
17.86,0.06913174873874642
17.87,0.06913174873874642
17.88,0.08361947213651977
17.89,0.08361947213651977
17.9,0.0915022190500981
17.91,0.10592136618473535
17.92,0.10592136618473535
17.93,0.10386929545476516
17.94,0.11618991128139301
17.95,0.11618991128139301
17.96,0.10969901212498788
17.97,0.1134899224956861
17.98,0.1134899224956861
17.99,0.10466202980689862
18.0,0.10556244049833755
18.01,0.10675276176593831
18.02,0.0692945040153146
18.03,0.09212284083087344
18.04,0.09639521550518174
18.05,0.06959725406215621
18.06,0.06959725406215621
18.07,0.06959725406215621
18.08,0.06959725406215621
18.09,0.03880241272282645
18.1,0.03880241272282645
18.11,0.02916735742057687
18.12,0.021154872486878033
18.13,0.020000840118325806
18.14,0.020790460016442837
18.15,0.020790460016442837
18.16,0.020790460016442837
18.17,0.021606122757379238
18.18,0.026039561260137324
18.19,0.026039561260137324
18.2,0.02837544783934613
18.21,0.02837544783934613
18.22,0.02837544783934613
18.23,0.02837544783934613
18.24,0.02837544783934613
18.25,0.03966328991046783
18.26,0.03966328991046783
18.27,0.03966328991046783
18.28,0.07973359178969423
18.29,0.07973359178969423
18.3,0.08446456212678054
18.31,0.08446456212678054
18.32,0.05975330710169792
18.33,0.05975330710169792
18.34,0.06434066321946683
18.35,0.06434066321946683
18.36,0.06434066321946683
18.37,0.0901899991005034
18.38,0.09615609434951349
18.39,0.09216711838153328
18.4,0.1077220808300187
18.41,0.11303078870252349
18.42,0.11303078870252349
18.43,0.17759435479241575
18.44,0.17759435479241575
18.45,0.17759435479241575
18.46,0.18944581953631243
18.47,0.17009924540183757
18.48,0.17009924540183757
18.49,0.18339137411187345
18.5,0.20353790051253545
18.51,0.18438379211026387
18.52,0.21815614642500336
18.53,0.1600054846752476
18.54,0.1600054846752476
18.55,0.14993690737158363
18.56,0.14993690737158363
18.57,0.13962245420095853
18.58,0.13113045043951962
18.59,0.13113045043951962
18.6,0.13113045043951962
18.61,0.13113045043951962
18.62,0.13113045043951962
18.63,0.14092727773775784
18.64,0.14092727773775784
18.65,0.13093846555136526
18.66,0.13093846555136526
18.67,0.1289381846223888
18.68,0.12369485369009514
18.69,0.1140546150353054
18.7,0.10256535009172649
18.71,0.10256535009172649
18.72,0.10256535009172649
18.73,0.0977743815685835
18.74,0.0977743815685835
18.75,0.07002779633979705
18.76,0.06673571691670789
18.77,0.06379253981961908
18.78,0.09100942029261985
18.79,0.08696878580438609
18.8,0.08696878580438609
18.81,0.07951217031252268
18.82,0.013812265537437925
18.83,0.013812265537437925
18.84,0.013812265537437925
18.85,0.013812265537437925
18.86,0.013812265537437925
18.87,0.01076903952694959
18.88,0.01018126565416773
18.89,0.010299085095131806
18.9,0.010299085095131806
18.91,0.010299085095131806
18.92,0.009242030180202376
18.93,0.0071359583877376636
18.94,0.0071359583877376636
18.95,0.0067893725636273645
18.96,0.0067893725636273645
18.97,0.007160624080057794
18.98,0.007160624080057794
18.99,0.007160624080057794
19.0,0.007272215449372468
19.01,0.007305996429445712
19.02,0.005935565303272847
19.03,0.005537872946082094
19.04,0.005297197508311974
19.05,0.005165718747095266
19.06,0.004929239961157891
19.07,0.0047249198099555125
19.08,0.004927179721185122
19.09,0.004839445408987949
19.1,0.004839445408987949
19.11,0.004640819038057445
19.12,0.004538760970843457
19.13,0.004538760970843457
19.14,0.004538760970843457
19.15,0.004534351077524573
19.16,0.004534351077524573
19.17,0.0038863102490452267
19.18,0.0038863102490452267
19.19,0.0035541962898165006
19.2,0.003613687272646702
19.21,0.003613687272646702
19.22,0.003613687272646702
19.23,0.0034694604589736765
19.24,0.0034694604589736765
19.25,0.003537323332355428
19.26,0.0037179067114231417
19.27,0.0036435612201971275
19.28,0.0036435612201971275
19.29,0.003567691136057202
19.3,0.003567691136057202
19.31,0.0036912697275671698
19.32,0.0036912697275671698
19.33,0.0036912697275671698
19.34,0.003786886863026487
19.35,0.003786886863026487
19.36,0.003786886863026487
19.37,0.003786886863026487
19.38,0.0037745740579263236
19.39,0.004144649486108807
19.4,0.004144649486108807
19.41,0.004028832742344343
19.42,0.004188755742456164
19.43,0.004188755742456164
19.44,0.003965058449966055
19.45,0.004553866101925882
19.46,0.004553866101925882
19.47,0.004438086038614589
19.48,0.0043399949419580764
19.49,0.0043325321450623944
19.5,0.004137396239140105
19.51,0.00407966254091562
19.52,0.00407966254091562
19.53,0.004299685714983485
19.54,0.0045174660187948315
19.55,0.0045174660187948315
19.56,0.004716193015421088
19.57,0.004716193015421088
19.58,0.004716193015421088
19.59,0.004797983425222108
19.6,0.005493085804167889
19.61,0.00578841170078842
19.62,0.00599750107127167
19.63,0.00599750107127167
19.64,0.017671921184012285
19.65,0.01871435769633149
19.66,0.01871435769633149
19.67,0.01871435769633149
19.68,0.01871435769633149
19.69,0.021244358335121855
19.7,0.02470358620098586
19.71,0.019896084825425275
19.72,0.019410445460995754
19.73,0.019410445460995754
19.74,0.019410445460995754
19.75,0.025164514848399065
19.76,0.02568816875156234
19.77,0.02760206174762592
19.78,0.02760206174762592
19.79,0.02760206174762592
19.8,0.02760206174762592
19.81,0.02760206174762592
19.82,0.02760206174762592
19.83,0.02713915091278497
19.84,0.029076494222380837
19.85,0.029076494222380837
19.86,0.029076494222380837
19.87,0.029076494222380837
19.88,0.029076494222380837
19.89,0.07036293330820594
19.9,0.07036293330820594
19.91,0.07529907592069289
19.92,0.07529907592069289
19.93,0.07529907592069289
19.94,0.12459689510536406
19.95,0.13421535651350666
19.96,0.13421535651350666
19.97,0.13421535651350666
19.98,0.15661615524970127
19.99,0.17243454124368385
20.0,0.17367955101450516


==> figures/plots/data/pr_mask_rcnn.csv <==
0.8243464827537537,0.999984860420227
0.8250778317451477,0.9999848008155823
0.826546847820282,0.9999848008155823
0.8280158638954163,0.9999848008155823
0.8294909596443176,0.9999848008155823
0.8309662342071533,0.9999848008155823
0.832441508769989,0.9999848008155823
0.8339166641235352,0.9999848008155823
0.8353919982910156,0.9999848008155823
0.836873471736908,0.9999848008155823
0.8383612036705017,0.9999848008155823
0.8398489356040955,0.9999848008155823
0.8413366675376892,0.9999848008155823
0.8428244590759277,0.9999848008155823
0.8443184494972229,0.9999848008155823
0.8458124399185181,0.9999848008155823
0.8473064303398132,0.9999848008155823
0.8488032221794128,0.9999805688858032
0.850300669670105,0.9999698400497437
0.8518072366714478,0.9999698400497437
0.853313684463501,0.9999698400497437
0.854820191860199,0.9999698996543884
0.8563265800476074,0.9999698996543884
0.857822060585022,0.9999497532844543
0.8593237996101379,0.999928891658783
0.86083984375,0.9999257326126099
0.8623588681221008,0.9999275803565979
0.8638842105865479,0.9999293088912964
0.865399181842804,0.9999170899391174
0.86692214012146,0.9999144673347473
0.8684266805648804,0.9998903274536133
0.8699519038200378,0.9998829364776611
0.8714717626571655,0.9998613595962524
0.8730043768882751,0.9998555183410645
0.8745421171188354,0.9998565316200256
0.8760799169540405,0.9998565316200256
0.877623975276947,0.9998566508293152
0.8791679739952087,0.9998566508293152
0.8807119131088257,0.9998568892478943
0.8822537660598755,0.9998503923416138
0.8838061690330505,0.999845564365387
0.8853538632392883,0.9998360276222229
0.8869066834449768,0.9998317360877991
0.8884673714637756,0.9998293519020081
0.8900195956230164,0.9998169541358948
0.8915823698043823,0.9998170137405396
0.8931354284286499,0.9998064041137695
0.8947016596794128,0.9998031854629517
0.8962661623954773,0.9997940063476562
0.8978333473205566,0.999784529209137
0.8994019627571106,0.9997778534889221
0.9009435772895813,0.9997389316558838
0.9025065898895264,0.9997206330299377
0.9040738344192505,0.9996969699859619
0.9056453108787537,0.99968022108078
0.9072223901748657,0.9996703863143921
0.9088005423545837,0.9996522068977356
0.9103641510009766,0.9996209144592285
0.9119358658790588,0.999595582485199
0.913529634475708,0.9995884299278259
0.9151107668876648,0.9995701313018799
0.9167050719261169,0.9995568990707397
0.9182453751564026,0.9994778633117676
0.9197973608970642,0.9994192123413086
0.921387255191803,0.9994043111801147
0.9229816198348999,0.999377429485321
0.9245501756668091,0.9993237853050232
0.9261132478713989,0.9992650151252747
0.9276429414749146,0.9991635680198669
0.9292446970939636,0.999138355255127
0.9308268427848816,0.9990953803062439
0.9323975443840027,0.9990313649177551
0.9339650869369507,0.998957633972168
0.9355096817016602,0.9988607168197632
0.9370454549789429,0.9987530708312988
0.9386022686958313,0.9986699223518372
0.9401042461395264,0.9985215067863464
0.941619873046875,0.9983811974525452
0.9431512951850891,0.9982576966285706
0.9446669816970825,0.9981193542480469
0.9461560249328613,0.9979517459869385
0.947622537612915,0.9977562427520752
0.9491181373596191,0.9975842833518982
0.9506120085716248,0.9974110722541809
0.9520732164382935,0.9972043037414551
0.9535090923309326,0.9969656467437744
0.9550161361694336,0.9967947602272034
0.9564349055290222,0.9965330958366394
0.957756519317627,0.996170699596405
0.9591329097747803,0.9958621263504028
0.9604632258415222,0.9955041408538818
0.9618372917175293,0.9951937198638916
0.9631235599517822,0.9947881698608398
0.9644232392311096,0.9943909645080566
0.9655137658119202,0.9937726259231567
0.9665662050247192,0.9931244850158691
0.9675572514533997,0.9924152493476868
0.9686251282691956,0.9917746186256409
0.9696170687675476,0.9910582304000854
0.9704310894012451,0.9901761412620544
0.9711750745773315,0.9892070889472961
0.9719356298446655,0.9882444739341736
0.9726081490516663,0.987202525138855
0.9731444120407104,0.9860205054283142
0.973562479019165,0.9847345948219299
0.9739444255828857,0.9834056496620178
0.9743517637252808,0.9821057319641113
0.9747037887573242,0.9807246923446655
0.9749874472618103,0.9792910814285278
0.9751780033111572,0.9777997732162476
0.9753566980361938,0.9762716889381409
0.9755204319953918,0.9747360348701477
0.9756660461425781,0.9731841683387756
0.9757840633392334,0.9716470241546631
0.9759343266487122,0.9700890779495239
0.9760439991950989,0.9686197638511658
0.9761319756507874,0.9670291543006897
0.9762709140777588,0.9652294516563416
0.9763470888137817,0.963471531867981
0.9763830304145813,0.9619796872138977
0.9764381051063538,0.9609113931655884
0.976470410823822,0.9592499136924744
0.9765413403511047,0.957208514213562
0.976571798324585,0.955353319644928
0.976593554019928,0.9533830285072327
0.9766083359718323,0.9520419239997864
0.9766225814819336,0.950571596622467
0.9766329526901245,0.9486153721809387
0.9766714572906494,0.9471405744552612
0.9767186641693115,0.9455787539482117
0.9767692685127258,0.9440233111381531
0.9768059849739075,0.9425563812255859
0.9768359661102295,0.9406939148902893
0.9768763780593872,0.9387854337692261
0.9768970608711243,0.937031090259552
0.976908802986145,0.9356122016906738
0.9769392013549805,0.9335370063781738
0.9769466519355774,0.9331691861152649
0.9769591093063354,0.930989682674408
0.9769731760025024,0.9291751384735107
0.9769934415817261,0.927043080329895
0.9770060777664185,0.9247084259986877
0.9770331978797913,0.9211823344230652
0.977034866809845,0.9218659400939941
0.9770454168319702,0.918445885181427
0.9770774841308594,0.9160449504852295
0.977096438407898,0.9135701060295105
0.9771260619163513,0.9118936061859131
0.9771477580070496,0.9104505777359009
0.9771579504013062,0.9092285633087158
0.9771726727485657,0.9070146679878235
0.9771824479103088,0.9045251607894897
0.9771841764450073,0.904820442199707
0.9772008657455444,0.9017019271850586
0.9772065877914429,0.8983651995658875
0.9772212505340576,0.8955308794975281
0.9772337675094604,0.8898581266403198
0.9772338271141052,0.8911474943161011
0.9772470593452454,0.885815441608429
0.9772619009017944,0.8835948705673218
0.9772794842720032,0.8806712031364441
0.9772964119911194,0.8798902034759521
0.9773039221763611,0.8770825862884521
0.9773228168487549,0.8728822469711304
0.9773203730583191,0.8735146522521973
0.9773313403129578,0.8684757351875305
0.9773335456848145,0.8693440556526184
0.9773473143577576,0.8656070232391357
0.9773728847503662,0.8639162182807922
0.9773836731910706,0.8621829748153687
0.977395236492157,0.859056293964386
0.9774112701416016,0.8537941575050354
0.9774214029312134,0.8512231111526489
0.9774435758590698,0.8494083881378174
0.9774469137191772,0.8494052886962891
0.9774574041366577,0.8471832275390625
0.9774748682975769,0.8452712893486023
0.9774824976921082,0.8429170250892639
0.9774959683418274,0.8415306210517883
0.977519690990448,0.8395692706108093
0.9775376915931702,0.8342654705047607
0.9775350093841553,0.8354347944259644
0.9775421619415283,0.829666256904602
0.9775619506835938,0.8263982534408569
0.9775698184967041,0.8234617710113525
0.9775788187980652,0.820530891418457
0.9775993227958679,0.8173245191574097
0.9776059985160828,0.8137639164924622
0.9776213765144348,0.8096182346343994
0.977622389793396,0.8102241158485413
0.9776456952095032,0.8075946569442749
0.9776614904403687,0.8066615462303162
0.9776821136474609,0.8048087358474731
0.9776957631111145,0.8032931685447693
0.9777094721794128,0.8027716279029846
0.9777221083641052,0.8016506433486938
0.9777273535728455,0.797602653503418
0.9777336716651917,0.7986748218536377
0.9777529239654541,0.7939491868019104
0.9777697324752808,0.7928249835968018
0.9777833223342896,0.7911034226417542
0.9777975082397461,0.7890977263450623
0.9778212308883667,0.7877587676048279
0.9778392910957336,0.7835196256637573
0.9778326153755188,0.784659206867218
0.9778451323509216,0.7794999480247498
0.977859377861023,0.7779864072799683
0.9778739809989929,0.7755502462387085
0.9778724908828735,0.7761334180831909
0.9778830409049988,0.7735627293586731
0.9778841733932495,0.7737134099006653
0.9779027104377747,0.7667266130447388
0.9778974652290344,0.7686848044395447
0.9779056906700134,0.759223997592926
0.9779171347618103,0.7517971992492676
0.9779214262962341,0.7546501755714417
0.9779239892959595,0.7534249424934387
0.977916955947876,0.7403662800788879
0.9779356718063354,0.7424836158752441
0.9779475331306458,0.7335829138755798
0.9779369235038757,0.7259163856506348
0.9779688715934753,0.7178018689155579
0.9779719710350037,0.7182608246803284
0.9779833555221558,0.7162143588066101
0.9779967665672302,0.7150977253913879
0.9780065417289734,0.7130735516548157
0.9780232906341553,0.7110922336578369
0.9780283570289612,0.7069191932678223
0.978034257888794,0.7080374956130981
0.9780334830284119,0.6967900395393372
0.9780445694923401,0.69899982213974
0.9780657291412354,0.6865267157554626
0.9780671000480652,0.6815145015716553
0.9780876040458679,0.6771853566169739
0.9780962467193604,0.6740909218788147
0.9781059622764587,0.6706640124320984
0.9781417846679688,0.6610172986984253
0.9781203269958496,0.6630598306655884
0.978134036064148,0.6548401713371277
0.9780927300453186,0.6441589593887329
0.9781545400619507,0.6317158937454224
0.97816002368927,0.6324065923690796
0.9781720638275146,0.6297088265419006
0.9781820178031921,0.6286320090293884
0.978178858757019,0.6222009062767029
0.9781956672668457,0.6239927411079407
0.9781799912452698,0.6097405552864075
0.9782089591026306,0.6145256757736206
0.9782103300094604,0.6118131279945374
0.9782100915908813,0.6123530268669128
0.9782220125198364,0.6032489538192749
0.9782279133796692,0.6002016067504883
0.9782617092132568,0.5939087271690369
0.9782460331916809,0.595129668712616
0.9782623052597046,0.5894147753715515
0.978271484375,0.5871739387512207
0.9782775640487671,0.5839008688926697
0.9782856702804565,0.584498405456543
0.9782987833023071,0.5806841254234314
0.9782958626747131,0.5811744332313538
0.9783095121383667,0.5790867209434509
0.9782861471176147,0.5643295049667358
0.9783239364624023,0.576475203037262
0.9783214926719666,0.5736225247383118
0.9783294200897217,0.5688649415969849
0.9783222675323486,0.5718931555747986
0.9783238768577576,0.5701475739479065
0.9783617258071899,0.5499627590179443
0.9783329963684082,0.5513371229171753
0.9783474802970886,0.5455377101898193
0.9783569574356079,0.5439610481262207
0.9783707857131958,0.5425962209701538
0.9783815741539001,0.5419079661369324
0.9783937931060791,0.5394424796104431
0.9784098863601685,0.5332786440849304
0.9784227609634399,0.5277436971664429
0.9784229397773743,0.5281661152839661
0.9784387350082397,0.5245906710624695
0.978446900844574,0.521936297416687
0.9784656167030334,0.5181325674057007
0.978456437587738,0.519087016582489
0.9784916043281555,0.511860728263855
0.9784849286079407,0.5076654553413391
0.9785089492797852,0.5036763548851013
0.9784946441650391,0.5047935247421265
0.9785141944885254,0.49889400601387024
0.9785114526748657,0.4993841052055359
0.9785215258598328,0.49735027551651
0.9785240888595581,0.4946574866771698
0.9785334467887878,0.4954550564289093
0.978533148765564,0.4862847924232483
0.9785464406013489,0.4901306629180908
0.9785591959953308,0.48811498284339905
0.9785605072975159,0.4809311032295227
0.978547215461731,0.47769254446029663
0.978577733039856,0.47280648350715637
0.9785797595977783,0.473427414894104
0.9785987138748169,0.4706023335456848
0.978628933429718,0.4676142930984497
0.9786213636398315,0.46843022108078003
0.9786375761032104,0.4608820378780365
0.9786363244056702,0.4647068381309509
0.9786372184753418,0.46241500973701477
0.9786363244056702,0.46273717284202576
0.9786403775215149,0.455464631319046
0.9786458015441895,0.4561343491077423
0.9786531329154968,0.4493684470653534
0.9786603450775146,0.4505934715270996
0.9786579608917236,0.4509165287017822
0.9786831736564636,0.44446906447410583
0.978666365146637,0.440542608499527
0.9787036180496216,0.43744614720344543
0.9787217378616333,0.4365726411342621
0.9787337779998779,0.436242014169693
0.9787538051605225,0.4351760149002075
0.9787596464157104,0.4328181743621826
0.9787671566009521,0.430367648601532
0.9787735939025879,0.43064212799072266
0.9787805080413818,0.42879050970077515
0.9787980318069458,0.4258068799972534
0.9787925481796265,0.4264658987522125
0.9788141250610352,0.42336171865463257
0.9788227081298828,0.4211720824241638
0.9788343906402588,0.4212258458137512
0.978847324848175,0.4194434881210327
0.9788753986358643,0.41691991686820984
0.9788590669631958,0.41769134998321533
0.9788787364959717,0.4135116636753082
0.9788826704025269,0.4121153652667999
0.9788880348205566,0.4111611843109131
0.9788984060287476,0.40804794430732727
0.9789174199104309,0.40318208932876587
0.9789339303970337,0.40039223432540894
0.9789667725563049,0.39800789952278137
0.9789648056030273,0.3986358642578125
0.9789730906486511,0.3960929214954376
0.9789972901344299,0.3939815163612366
0.9790003299713135,0.3916870653629303
0.9790024161338806,0.39140990376472473
0.9790122509002686,0.38960862159729004
0.9790247678756714,0.38746270537376404
0.9790168404579163,0.3826363980770111
0.9790486693382263,0.3839555084705353
0.9790632724761963,0.37822678685188293
0.9790663719177246,0.3770807385444641
0.9790844917297363,0.3756216764450073
0.9790836572647095,0.375882625579834
0.9790956377983093,0.374549925327301
0.9790538549423218,0.36990779638290405
0.9791252017021179,0.3643534481525421
0.9791238903999329,0.36477014422416687
0.9791500568389893,0.356974720954895
0.9791340827941895,0.36087509989738464
0.9791283011436462,0.35873883962631226
0.9791328310966492,0.35922500491142273
0.9791321754455566,0.3494454622268677
0.9791445136070251,0.35016393661499023
0.9791631102561951,0.3469773232936859
0.9791685342788696,0.34576278924942017
0.9791716933250427,0.3459828794002533
0.9791709184646606,0.3414411246776581
0.9791953563690186,0.33749809861183167
0.9792255163192749,0.3355914056301117
0.9792366027832031,0.33261042833328247
0.9792192578315735,0.3330286741256714
0.9792450070381165,0.3301456570625305
0.9792390465736389,0.33055293560028076
0.9792479276657104,0.32854145765304565
0.9792503714561462,0.32798078656196594
0.9792580604553223,0.32783716917037964
0.9792677760124207,0.32683005928993225
0.9792687296867371,0.3240210711956024
0.9792897701263428,0.3247218728065491
0.9793051481246948,0.3214651942253113
0.9793210029602051,0.3196113109588623
0.9793091416358948,0.3199924826622009
0.9793220162391663,0.31839507818222046
0.9793379306793213,0.3172364830970764
0.9793452024459839,0.31146880984306335
0.9793465733528137,0.3142411410808563
0.9793616533279419,0.3129163086414337
0.9793685078620911,0.3062494993209839
0.9793705344200134,0.30494675040245056
0.9794027805328369,0.3024865388870239
0.979374349117279,0.30321282148361206
0.979417622089386,0.2986535429954529
0.9794301390647888,0.29499635100364685
0.9794276356697083,0.2927059233188629
0.9794460535049438,0.29180169105529785
0.9794480800628662,0.2907804548740387
0.9794678688049316,0.2899218499660492
0.9794909358024597,0.28832682967185974
0.9794926047325134,0.28572025895118713
0.9795075058937073,0.2840334177017212
0.9794958233833313,0.2813883125782013
0.9795306921005249,0.27890169620513916
0.9795145988464355,0.276648610830307
0.979552149772644,0.2772538363933563
0.9795824289321899,0.27395883202552795
0.9795765280723572,0.2725878357887268
0.9795699119567871,0.27269870042800903
0.9795420169830322,0.27004474401474
0.9796057939529419,0.26716747879981995
0.979611873626709,0.2662966251373291
0.9796136021614075,0.2659258544445038
0.9795770645141602,0.2615332007408142
0.9796449542045593,0.2574397325515747
0.9796479344367981,0.25639840960502625
0.9796909689903259,0.25493770837783813
0.9796158671379089,0.2498200684785843
0.9797104001045227,0.2511073052883148
0.9796950221061707,0.25145241618156433
0.9796075820922852,0.24273407459259033
0.9796756505966187,0.23660799860954285
0.9797341227531433,0.23748303949832916
0.9796987771987915,0.23174458742141724
0.9797362089157104,0.23249010741710663
0.9797433018684387,0.2295335829257965
0.9797443747520447,0.22875650227069855
0.9797858595848083,0.22790460288524628
0.9798294901847839,0.22703216969966888
0.9798025488853455,0.22461912035942078
0.9798554182052612,0.22515977919101715
0.9798584580421448,0.2230244278907776
0.9798934459686279,0.2220095992088318
0.9799066185951233,0.22079326212406158
0.9799360036849976,0.21854382753372192
0.9798999428749084,0.21913331747055054
0.9799641370773315,0.21497000753879547
0.9799200296401978,0.21660122275352478
0.9799354672431946,0.2156587839126587
0.979934573173523,0.2135411947965622
0.9799613952636719,0.21277029812335968
0.9799787402153015,0.21154092252254486
0.9799951314926147,0.21072882413864136
0.9799998998641968,0.2096865177154541
0.9800138473510742,0.20820023119449615
0.9800398349761963,0.20843324065208435
0.9800183176994324,0.20557665824890137
0.9800654053688049,0.20618264377117157
0.9800706505775452,0.20372091233730316
0.980076253414154,0.20283620059490204
0.9801375865936279,0.20138733088970184
0.9801217317581177,0.2006256878376007
0.9801639318466187,0.19899408519268036
0.9801350235939026,0.19948847591876984
0.9801487922668457,0.19735591113567352
0.9801620841026306,0.19632366299629211
0.980174720287323,0.1938534379005432
0.980187714099884,0.19437621533870697
0.9802022576332092,0.19187743961811066
0.9802191853523254,0.19060620665550232
0.9801952242851257,0.19084632396697998
0.9802209734916687,0.18915317952632904
0.9802244901657104,0.18758146464824677
0.9802243113517761,0.18783532083034515
0.9802265763282776,0.18652252852916718
0.980242908000946,0.18600621819496155
0.9803646206855774,0.18294641375541687
0.9802402257919312,0.18382199108600616
0.9802468419075012,0.1797281950712204
0.9802812337875366,0.17997398972511292
0.9802793264389038,0.17881686985492706
0.9803995490074158,0.17619813978672028
0.9803597927093506,0.17181217670440674
0.9803075194358826,0.17243123054504395
0.9803639054298401,0.16815045475959778
0.9803212881088257,0.16874471306800842
0.9803445935249329,0.16620643436908722
0.9803467392921448,0.16564470529556274
0.9804349541664124,0.1641130894422531
0.9803641438484192,0.16269713640213013
0.9803775548934937,0.16217398643493652
0.9804421067237854,0.16140134632587433
0.9804680943489075,0.16028201580047607
0.9804784059524536,0.15935729444026947
0.9804725050926208,0.15836022794246674
0.9804964661598206,0.157773956656456
0.980544924736023,0.15682153403759003
0.9805517196655273,0.15635745227336884
0.9804809093475342,0.15369273722171783
0.9805014133453369,0.14974212646484375
0.9805788993835449,0.14979766309261322
0.9806346893310547,0.14792151749134064
0.9805462956428528,0.1455005407333374
0.9806402325630188,0.1460961550474167
0.980566680431366,0.14237640798091888
0.9806329607963562,0.1426887810230255
0.9805505871772766,0.13979077339172363
0.980596661567688,0.13763220608234406
0.9806822538375854,0.13666082918643951
0.9805957674980164,0.13523101806640625
0.9807127714157104,0.13564352691173553
0.9807708263397217,0.13257016241550446
0.9807141423225403,0.13303950428962708
0.9807286858558655,0.12997548282146454
0.9806017875671387,0.12615685164928436
0.9807548522949219,0.12697134912014008
0.9807420372962952,0.12354063242673874
0.9807631373405457,0.12293249368667603
0.9808032512664795,0.12204479426145554
0.9808793663978577,0.12043805420398712
0.9808593988418579,0.12055183202028275
0.9808992743492126,0.11904778331518173
0.9809072017669678,0.11844087392091751
0.980938732624054,0.11786985397338867
0.9809466004371643,0.11717190593481064
0.9809548854827881,0.11624065786600113
0.9809565544128418,0.11514758318662643
0.9809573888778687,0.11452312022447586
0.9809743165969849,0.11249661445617676
0.9809607267379761,0.11023236066102982
0.9809998869895935,0.10920876264572144
0.9809862375259399,0.10837054252624512
0.9809813499450684,0.1076321229338646
0.980985701084137,0.10644491761922836
0.980991005897522,0.10506387054920197
0.9810785055160522,0.10530528426170349
0.981075644493103,0.10393931716680527
0.9810532927513123,0.10294986516237259
0.9810725450515747,0.10193619132041931
0.981138288974762,0.101128488779068
0.9811888933181763,0.10051975399255753
0.9811186790466309,0.09965640306472778
0.9812017679214478,0.09880298376083374
0.981279730796814,0.0973910540342331
0.9812169075012207,0.09603612124919891
0.9813137650489807,0.09542305767536163
0.9813777208328247,0.09449977427721024
0.9814284443855286,0.09254739433526993
0.9814104437828064,0.09295022487640381
0.9814302325248718,0.09121223539113998
0.981210470199585,0.08985340595245361
0.9814422726631165,0.08848737925291061
0.9814453721046448,0.08754415065050125
0.9814464449882507,0.08619049191474915
0.9814611673355103,0.08538185060024261
0.981458842754364,0.08459722250699997
0.9814659357070923,0.08352842926979065
0.9814996123313904,0.0829145684838295
0.9815276265144348,0.08233565092086792
0.9815574288368225,0.08162444084882736
0.9815095067024231,0.0806875005364418
0.9816170334815979,0.07966140657663345
0.9816403985023499,0.07844257354736328
0.9817129373550415,0.07853598892688751
0.9819419384002686,0.07642799615859985
0.9817838072776794,0.07632999122142792
0.9816989302635193,0.07470811903476715
0.9818115234375,0.0724245011806488
0.9817171096801758,0.07283645868301392
0.9817577600479126,0.07072881609201431
0.9816810488700867,0.0701572522521019
0.9817463755607605,0.06935975700616837
0.981704831123352,0.06849983334541321
0.982125461101532,0.06764041632413864
0.9821808934211731,0.06677498668432236
0.9821580052375793,0.06589436531066895
0.9821796417236328,0.06511887907981873
0.9822230339050293,0.06431147456169128
0.9821024537086487,0.06362883746623993
0.982288658618927,0.0627971962094307
0.9823734760284424,0.061738621443510056
0.9823936223983765,0.06061575189232826
0.9823963642120361,0.05982720106840134
0.9824212789535522,0.05903051048517227
0.982422947883606,0.058156244456768036
0.9824291467666626,0.057328321039676666
0.9824681878089905,0.05646204575896263
0.9825667142868042,0.05571204423904419
0.9825897812843323,0.054862044751644135
0.9827122688293457,0.05412960797548294
0.9829207062721252,0.053402576595544815
0.9828088283538818,0.05239909142255783
0.9829467535018921,0.051425859332084656
0.9829198718070984,0.05058363825082779
0.9836657643318176,0.04978464916348457
0.9838448166847229,0.048954177647829056
0.983910858631134,0.048065461218357086
0.9842413067817688,0.047204453498125076
0.9842705726623535,0.0463494136929512
0.9843514561653137,0.04546068608760834
0.9843461513519287,0.04466753080487251
0.9843800067901611,0.04385697841644287
0.9844620823860168,0.0429694838821888
0.9844579696655273,0.04213039204478264
0.9844645261764526,0.04123548045754433
0.9855310916900635,0.040373045951128006
0.9855669140815735,0.039546120911836624
0.986920952796936,0.03867443650960922
0.9868211150169373,0.03783714398741722
0.9872404932975769,0.0370231494307518
0.987914502620697,0.03617892041802406
0.9880197644233704,0.035303790122270584
0.9880626797676086,0.03442434221506119
0.9882291555404663,0.033569056540727615
0.9882811903953552,0.03272334486246109
0.9885690808296204,0.031870435923337936
0.9884240627288818,0.031003205105662346
0.9888277053833008,0.030163295567035675
0.9892629384994507,0.029299991205334663
0.9896321892738342,0.028439106419682503
0.9900686144828796,0.027581162750720978
0.9914859533309937,0.026724224910140038
0.9916813969612122,0.025890521705150604
0.9920353293418884,0.025038233026862144
0.9920870065689087,0.024176934733986855
0.9921858310699463,0.02332397922873497
0.9924877285957336,0.02247711457312107
0.9929966330528259,0.021613476797938347
0.9936766028404236,0.020754091441631317
0.9951043128967285,0.019820423796772957
0.9925692081451416,0.019046487286686897
0.9952414631843567,0.018289752304553986
0.9969825148582458,0.01726759783923626
0.9948064088821411,0.01634766347706318
0.9966880083084106,0.015567216090857983
0.9966383576393127,0.014710458926856518
0.9975030422210693,0.013886557891964912
0.9979543685913086,0.012979049235582352
0.9982558488845825,0.012080015614628792
0.9984701871871948,0.011214058846235275
0.9987722039222717,0.01038914080709219
1.0,0.009999538771808147


==> figures/plots/data/pr_mesh_3.csv <==
0.00024018347903620452,0.9918699264526367
0.0009699806687422097,0.9500022530555725
0.00235962332226336,0.910601794719696
0.0036145339254289865,0.868426501750946
0.004737036768347025,0.8261539936065674
0.0057653808034956455,0.789029598236084
0.006736673880368471,0.7587239146232605
0.007661462761461735,0.7331489324569702
0.00858993362635374,0.7145340442657471
0.009482482448220253,0.6976101398468018
0.010333765298128128,0.6814047694206238
0.011164871044456959,0.6671160459518433
0.011980539187788963,0.6543887257575989
0.012800275348126888,0.6438938975334167
0.013651207089424133,0.6363760828971863
0.014490840956568718,0.6294052004814148
0.015332815237343311,0.6234431266784668
0.016132811084389687,0.6165330410003662
0.016956018283963203,0.6112442016601562
0.017789823934435844,0.6069485545158386
0.018628831952810287,0.6032185554504395
0.01945953071117401,0.5995387434959412
0.02028772421181202,0.5961294174194336
0.021108876913785934,0.5928494334220886
0.02199338562786579,0.5916169881820679
0.022816183045506477,0.588843047618866
0.023646466434001923,0.5864293575286865
0.024447418749332428,0.58353191614151
0.025260064750909805,0.5810962915420532
0.02607341669499874,0.5788459777832031
0.02689030021429062,0.5768243074417114
0.02771354652941227,0.5750582218170166
0.028526870533823967,0.5731984972953796
0.029339609667658806,0.5714486837387085
0.030136575922369957,0.5694982409477234
0.030969776213169098,0.5683277249336243
0.03181394562125206,0.5674088597297668
0.03261661157011986,0.5658233761787415
0.03341367840766907,0.5642119646072388
0.034222282469272614,0.5628801584243774
0.035060904920101166,0.5621016621589661
0.03588389605283737,0.5611110329627991
0.03670116141438484,0.5600695013999939
0.03759392723441124,0.5602109432220459
0.03839866816997528,0.5590605735778809
0.03917865455150604,0.5575821995735168
0.040006350725889206,0.5568492412567139
0.040812816470861435,0.5558643937110901
0.04164504632353783,0.5552605390548706
0.042428117245435715,0.5540304183959961
0.04326658323407173,0.5535508394241333
0.044094350188970566,0.5529574751853943
0.04491081461310387,0.5522490739822388
0.04569591209292412,0.5511810779571533
0.04652657359838486,0.5506924986839294
0.04734918102622032,0.5501294732093811
0.04815613105893135,0.5494069457054138
0.04894052445888519,0.5484460592269897
0.049742504954338074,0.5477055311203003
0.05058198422193527,0.5474151372909546
0.051387447863817215,0.5467534065246582
0.05223628133535385,0.5465573668479919
0.05302824079990387,0.5457881093025208
0.05385627970099449,0.5454088449478149
0.05470217764377594,0.5452185869216919
0.05552143603563309,0.5447637438774109
0.05633987858891487,0.5443136692047119
0.05719125643372536,0.5441765189170837
0.05802599713206291,0.5438967347145081
0.05887245014309883,0.5437487959861755
0.05970897898077965,0.5434937477111816
0.060559120029211044,0.5433658361434937
0.061367813497781754,0.5428682565689087
0.062176670879125595,0.542391300201416
0.06301156431436539,0.5421514511108398
0.0638670027256012,0.5420825481414795
0.06469520181417465,0.5417888760566711
0.06549126654863358,0.541236162185669
0.06632016599178314,0.540948212146759
0.06713922321796417,0.5405939817428589
0.06794423609972,0.540144145488739
0.06873519718647003,0.5395829081535339
0.06955897063016891,0.5392903685569763
0.07036252319812775,0.538849949836731
0.07120548188686371,0.5387270450592041
0.0720297321677208,0.5384420156478882
0.07285668700933456,0.5381774306297302
0.07369820773601532,0.5380393862724304
0.07455208897590637,0.5379945635795593
0.07533685863018036,0.537446916103363
0.07616839557886124,0.537221372127533
0.07702578604221344,0.5372048020362854
0.07783966511487961,0.5368843674659729
0.0786561369895935,0.5365626215934753
0.07951654493808746,0.5365597605705261
0.08031857013702393,0.536169707775116
0.08115729689598083,0.5360239148139954
0.08196514844894409,0.5356724262237549
0.08279847353696823,0.5354859828948975
0.08364361524581909,0.5353795886039734
0.08445465564727783,0.5350656509399414
0.08527249842882156,0.5347901582717896
0.08607900887727737,0.5344374775886536
0.08686894178390503,0.5339999794960022
0.08770057559013367,0.5338208675384521
0.08854879438877106,0.5337423086166382
0.08941865712404251,0.5337911248207092
0.09024202078580856,0.5335581302642822
0.09109681099653244,0.5335137844085693
0.09196004271507263,0.5335127711296082
0.0927811712026596,0.5332700610160828
0.09357737004756927,0.5328900218009949
0.09442545473575592,0.5328062772750854
0.09527737647294998,0.5327425003051758
0.09616079926490784,0.5328494906425476
0.0969976931810379,0.5326979160308838
0.09782970696687698,0.5325198173522949
0.09868758171796799,0.5324784517288208
0.09951088577508926,0.5322544574737549
0.10033487528562546,0.5320343375205994
0.10117543488740921,0.5318968296051025
0.10198817402124405,0.5316192507743835
0.10281609743833542,0.531423807144165
0.10365191102027893,0.531268298625946
0.10449684411287308,0.5311609506607056
0.10531110316514969,0.5309067964553833
0.10615508258342743,0.5307886600494385
0.10700254887342453,0.5306743383407593
0.10785286873579025,0.5305914878845215
0.1086905226111412,0.5304456949234009
0.10953827202320099,0.5303410887718201
0.11037205159664154,0.5301734209060669
0.11124648153781891,0.530200183391571
0.11210053414106369,0.5301236510276794
0.11293929070234299,0.5299804210662842
0.11378409713506699,0.5298599600791931
0.11464011669158936,0.5297859311103821
0.11552338302135468,0.529839813709259
0.11636371910572052,0.5296931266784668
0.11720557510852814,0.5295538306236267
0.118001289665699,0.5292088985443115
0.11887548863887787,0.529214084148407
0.11972606927156448,0.529111921787262
0.12058760970830917,0.5290551781654358
0.12145307660102844,0.5290164947509766
0.12231934070587158,0.5289839506149292
0.12317562103271484,0.5288981199264526
0.12404286116361618,0.5288565754890442
0.12488626688718796,0.5287134051322937
0.12572653591632843,0.5285682678222656
0.12655937671661377,0.5283835530281067
0.12739093601703644,0.5281792283058167
0.12827250361442566,0.5281938314437866
0.12913863360881805,0.5281403064727783
0.12996213138103485,0.5279125571250916
0.1308760792016983,0.5280495882034302
0.13181215524673462,0.5282710194587708
0.1326834112405777,0.5282285213470459
0.13357658684253693,0.5282710194587708
0.13443659245967865,0.5281786918640137
0.13526466488838196,0.5279667377471924
0.1361066699028015,0.5278048515319824
0.1369393914937973,0.5275977849960327
0.13779383897781372,0.5274885892868042
0.13868655264377594,0.5275125503540039
0.13954168558120728,0.5273874998092651
0.14040277898311615,0.5272948145866394
0.14126721024513245,0.527208685874939
0.14215630292892456,0.5272104144096375
0.14300672709941864,0.5270706415176392
0.14383679628372192,0.5268540978431702
0.1446966975927353,0.5267447233200073
0.14553818106651306,0.5265719294548035
0.14638452231884003,0.5264086127281189
0.14721858501434326,0.5261999368667603
0.14809507131576538,0.5261488556861877
0.14897464215755463,0.5261044502258301
0.14984320104122162,0.5260193347930908
0.15072402358055115,0.5259737372398376
0.15154044330120087,0.5257039070129395
0.15240032970905304,0.5255804657936096
0.15326468646526337,0.5254741311073303
0.15409478545188904,0.525249719619751
0.15495851635932922,0.5251367688179016
0.1558215469121933,0.5250213742256165
0.15669752657413483,0.5249483585357666
0.1575174331665039,0.5246866345405579
0.15836802124977112,0.524526834487915
0.15922099351882935,0.5243708491325378
0.16010652482509613,0.5243218541145325
0.16100122034549713,0.524306058883667
0.16184590756893158,0.5241220593452454
0.16269466280937195,0.5239474773406982
0.16357432305812836,0.5238732695579529
0.16446547210216522,0.5238339304924011
0.16533200442790985,0.5237157344818115
0.1661805957555771,0.52353835105896
0.16704677045345306,0.5234116315841675
0.16787278652191162,0.5231612324714661
0.16874970495700836,0.5230680704116821
0.1696072220802307,0.5229123830795288
0.17048752307891846,0.5228270888328552
0.17133691906929016,0.5226445198059082
0.17214412987232208,0.5223329663276672
0.17304964363574982,0.5223207473754883
0.1739586442708969,0.5223147869110107
0.1748725324869156,0.5223163962364197
0.1757621169090271,0.5222483277320862
0.17662063241004944,0.5220887660980225
0.1774972528219223,0.5219723582267761
0.17838646471500397,0.5218952894210815
0.17926877737045288,0.5218009352684021
0.18015101552009583,0.5217017531394958
0.1809980720281601,0.5214991569519043
0.18188326060771942,0.5214002728462219
0.1828126758337021,0.5214282870292664
0.18370360136032104,0.521344780921936
0.18455326557159424,0.5211424827575684
0.1854620724916458,0.5211066603660583
0.1863643079996109,0.5210477113723755
0.18724386394023895,0.5209271311759949
0.18810802698135376,0.5207579135894775
0.18895801901817322,0.5205526947975159
0.18984586000442505,0.5204456448554993
0.19072884321212769,0.5203280448913574
0.19162939488887787,0.5202534198760986
0.19256742298603058,0.5202791094779968
0.19344395399093628,0.520131528377533
0.19435088336467743,0.5200702548027039
0.19529791176319122,0.5201125741004944
0.19619187712669373,0.5200101137161255
0.19707390666007996,0.5198723077774048
0.197963148355484,0.5197538733482361
0.1988483965396881,0.5196146368980408
0.1997443586587906,0.519507884979248
0.20062309503555298,0.5193636417388916
0.20151065289974213,0.5192367434501648
0.20237191021442413,0.5190398693084717
0.20321398973464966,0.518788754940033
0.20408403873443604,0.5186076164245605
0.20500525832176208,0.5185554623603821
0.20594510436058044,0.518549382686615
0.20684222877025604,0.5184329152107239
0.20778776705265045,0.5184345841407776
0.20867885649204254,0.5182974934577942
0.20956069231033325,0.5181379318237305
0.21048586070537567,0.5180822610855103
0.21137988567352295,0.5179464817047119
0.21228371560573578,0.5178338885307312
0.21320366859436035,0.5177614688873291
0.21412023901939392,0.5176746249198914
0.2150154858827591,0.5175378322601318
0.21589995920658112,0.5173696875572205
0.21679654717445374,0.5172331929206848
0.2177305370569229,0.5171812772750854
0.21864481270313263,0.5170785784721375
0.21957586705684662,0.5170137882232666
0.22047989070415497,0.5168843865394592
0.2213839441537857,0.516756534576416
0.22229114174842834,0.5166305303573608
0.22316688299179077,0.516425609588623
0.22405420243740082,0.5162498354911804
0.2249005287885666,0.5159773230552673
0.22575344145298004,0.5157201290130615
0.22664953768253326,0.5155636072158813
0.2275734543800354,0.515465259552002
0.22844775021076202,0.5152542591094971
0.2293085902929306,0.5150114297866821
0.23019762337207794,0.514829158782959
0.2311161756515503,0.5147104859352112
0.23201698064804077,0.5145518779754639
0.2329188734292984,0.514395534992218
0.23382431268692017,0.5142412185668945
0.23476384580135345,0.5141611695289612
0.2356482744216919,0.5139639377593994
0.2365485429763794,0.5137954950332642
0.23744577169418335,0.5136188268661499
0.23837095499038696,0.5135002136230469
0.23928484320640564,0.5133563876152039
0.24017159640789032,0.5131486654281616
0.2410508096218109,0.512930154800415
0.24193590879440308,0.5127210021018982
0.2428453266620636,0.5125547051429749
0.24376042187213898,0.5124056935310364
0.24468189477920532,0.5122691988945007
0.24558959901332855,0.5120974779129028
0.24651339650154114,0.5119590759277344
0.24745261669158936,0.5118518471717834
0.248330757021904,0.5116164684295654
0.24923859536647797,0.5114439725875854
0.2501465976238251,0.5112645030021667
0.2510465979576111,0.5110635757446289
0.2519885003566742,0.5109519362449646
0.25288376212120056,0.5107421875
0.25380009412765503,0.5105739831924438
0.2547059953212738,0.5103885531425476
0.25562164187431335,0.5102126598358154
0.2565499246120453,0.510064423084259
0.2574887275695801,0.5099340081214905
0.25842031836509705,0.5097886919975281
0.2593306005001068,0.5095992684364319
0.26023855805397034,0.5093995928764343
0.26120179891586304,0.5093086957931519
0.2621329128742218,0.5091530680656433
0.26309671998023987,0.5090569257736206
0.2640593349933624,0.5089576840400696
0.2650633454322815,0.508935809135437
0.26604965329170227,0.5088756084442139
0.2669588625431061,0.5086683630943298
0.26787394285202026,0.5084683895111084
0.2687888443470001,0.5082670450210571
0.2697542607784271,0.5081596970558167
0.2707638442516327,0.5081313848495483
0.27171260118484497,0.5079882740974426
0.27262282371520996,0.5077720284461975
0.273576945066452,0.5076326131820679
0.2745194137096405,0.5074709057807922
0.2754802405834198,0.5073456168174744
0.27646440267562866,0.5072563290596008
0.27744513750076294,0.5071525573730469
0.2784072756767273,0.5070183873176575
0.2793767750263214,0.5068951845169067
0.28033533692359924,0.5067497491836548
0.2813166379928589,0.5066409707069397
0.28230249881744385,0.5065431594848633
0.2833155393600464,0.506484866142273
0.2842445969581604,0.5062789916992188
0.28519514203071594,0.5061078667640686
0.28615009784698486,0.5059434175491333
0.28707024455070496,0.5057162046432495
0.28799906373023987,0.5055016875267029
0.2889655530452728,0.5053488612174988
0.2899335026741028,0.5051968097686768
0.2909530699253082,0.5051285624504089
0.29194557666778564,0.5050163269042969
0.2929224967956543,0.5048800706863403
0.29388269782066345,0.5047047734260559
0.294813871383667,0.5044794678688049
0.2957635223865509,0.5042835474014282
0.2967408299446106,0.504134476184845
0.29772135615348816,0.5039898157119751
0.29868894815444946,0.503818154335022
0.2996366620063782,0.5036104917526245
0.3005562722682953,0.503355085849762
0.30151861906051636,0.5031710267066956
0.302442729473114,0.5029177665710449
0.3033944368362427,0.502711832523346
0.3043532073497772,0.5025146007537842
0.30530035495758057,0.5022949576377869
0.30628326535224915,0.5021332502365112
0.3072342574596405,0.5019164085388184
0.3082171678543091,0.5017527341842651
0.3092086911201477,0.5015970468521118
0.3101661205291748,0.5013824701309204
0.31113749742507935,0.501193642616272
0.3120972812175751,0.500979483127594
0.3130485713481903,0.5007545948028564
0.31400230526924133,0.5005311965942383
0.31500837206840515,0.5003834962844849
0.31601646542549133,0.5002409815788269
0.31697434186935425,0.5000168085098267
0.3179442286491394,0.4998067021369934
0.318929523229599,0.4996226727962494
0.3199003338813782,0.4994141459465027
0.32089126110076904,0.4992305636405945
0.32185879349708557,0.49900996685028076
0.32285046577453613,0.498821496963501
0.32381904125213623,0.49860092997550964
0.32478901743888855,0.4983784258365631
0.3258291184902191,0.4982593357563019
0.3268112540245056,0.49805453419685364
0.3277691900730133,0.49780720472335815
0.3287447690963745,0.4975869357585907
0.3297475576400757,0.49740609526634216
0.33073967695236206,0.49720343947410583
0.3317355811595917,0.4970009922981262
0.3326948583126068,0.4967484474182129
0.3336266279220581,0.4964556396007538
0.3345550000667572,0.49614962935447693
0.3355010151863098,0.49587205052375793
0.3364989757537842,0.4956664443016052
0.33748549222946167,0.49544188380241394
0.3384988009929657,0.49525368213653564
0.33951902389526367,0.49507415294647217
0.3405560255050659,0.49491918087005615
0.34154677391052246,0.4946928322315216
0.34254440665245056,0.494473397731781
0.3435240685939789,0.4942275285720825
0.3445200026035309,0.4940020740032196
0.34552502632141113,0.4937885105609894
0.34653744101524353,0.49358561635017395
0.3475247919559479,0.4933413565158844
0.34850531816482544,0.4930863082408905
0.3495081663131714,0.4928617775440216
0.35048913955688477,0.492601603269577
0.3514498174190521,0.49231377243995667
0.35244715213775635,0.49207305908203125
0.3534814119338989,0.4918786585330963
0.35453155636787415,0.49170807003974915
0.35555705428123474,0.49150407314300537
0.3565722405910492,0.49128150939941406
0.35761383175849915,0.491092711687088
0.35864728689193726,0.4908910393714905
0.3596591055393219,0.49065256118774414
0.36064743995666504,0.49038150906562805
0.36170172691345215,0.49020156264305115
0.3627731204032898,0.49004095792770386
0.3638169765472412,0.48984262347221375
0.3648255467414856,0.4895927608013153
0.365847110748291,0.48935455083847046
0.36690038442611694,0.4891589283943176
0.3679046034812927,0.488894522190094
0.36889708042144775,0.4886159896850586
0.3699028491973877,0.48835235834121704
0.37098994851112366,0.4881894290447235
0.37205055356025696,0.48799312114715576
0.37308773398399353,0.4877678453922272
0.37413907051086426,0.4875500798225403
0.37523695826530457,0.48738932609558105
0.3763052523136139,0.48719215393066406
0.3773173391819,0.4869215488433838
0.37832701206207275,0.48664164543151855
0.3793373107910156,0.48635852336883545
0.3803841471672058,0.4861248731613159
0.3814699351787567,0.48594486713409424
0.382561594247818,0.48575878143310547
0.3835894763469696,0.4854937195777893
0.38461196422576904,0.48521649837493896
0.385640025138855,0.4849514365196228
0.38668113946914673,0.4846925139427185
0.38771364092826843,0.4844200015068054
0.38879674673080444,0.4842168688774109
0.38990938663482666,0.4840415418148041
0.3909534811973572,0.4837770164012909
0.3919966518878937,0.4835136830806732
0.3930418789386749,0.48325294256210327
0.39406853914260864,0.4829598665237427
0.39513838291168213,0.48272356390953064
0.3961876332759857,0.482456773519516
0.3972357511520386,0.4821871221065521
0.39827093482017517,0.4819004535675049
0.3993803560733795,0.48169851303100586
0.40049058198928833,0.48149603605270386
0.40156057476997375,0.48124271631240845
0.40261709690093994,0.48097214102745056
0.4036569595336914,0.48067721724510193
0.40476641058921814,0.4804636538028717
0.405875027179718,0.4802462160587311
0.4069559872150421,0.4799933135509491
0.4080132842063904,0.4797108471393585
0.40908363461494446,0.47944095730781555
0.41013017296791077,0.47913995385169983
0.4111940562725067,0.4788600504398346
0.4122875928878784,0.47860923409461975
0.4133415222167969,0.478311151266098
0.41442182660102844,0.4780411720275879
0.4154731035232544,0.47773540019989014
0.4165191054344177,0.47742047905921936
0.4175929129123688,0.47713667154312134
0.4187299311161041,0.4769233763217926
0.41987061500549316,0.4767046272754669
0.42093425989151,0.4764064848423004
0.42199015617370605,0.4760921001434326
0.4230698347091675,0.4757983982563019
0.424208402633667,0.47557610273361206
0.4253282845020294,0.4753247797489166
0.42639559507369995,0.47501489520072937
0.42746490240097046,0.474702388048172
0.42853814363479614,0.47439366579055786
0.42957475781440735,0.47404250502586365
0.43066874146461487,0.4737532436847687
0.43173345923423767,0.4734298884868622
0.4327987730503082,0.47309932112693787
0.4338962137699127,0.47280216217041016
0.43505117297172546,0.4725731313228607
0.4361536502838135,0.47228139638900757
0.4371992349624634,0.47192347049713135
0.4382561147212982,0.47157397866249084
0.43933477997779846,0.4712483882904053
0.4404888451099396,0.4710013270378113
0.44158244132995605,0.4706849157810211
0.4426441490650177,0.47033464908599854
0.443744421005249,0.4700198173522949
0.4448127746582031,0.46967455744743347
0.44588854908943176,0.4693314731121063
0.44695043563842773,0.4689706861972809
0.4480329155921936,0.46862906217575073
0.4491209387779236,0.4682926833629608
0.45025140047073364,0.4679981768131256
0.45136693120002747,0.4676840603351593
0.45247724652290344,0.4673636555671692
0.45358970761299133,0.46704187989234924
0.45474234223365784,0.4667593836784363
0.45587506890296936,0.46645450592041016
0.4570106267929077,0.4661484360694885
0.4581092298030853,0.46580204367637634
0.45920121669769287,0.46544840931892395
0.4603361487388611,0.4651360511779785
0.46149295568466187,0.4648396372795105
0.4625978469848633,0.4644913077354431
0.4637131690979004,0.46415215730667114
0.4648526906967163,0.4638340473175049
0.465961754322052,0.4634787440299988
0.46709150075912476,0.4631480276584625
0.46814751625061035,0.4627388119697571
0.4692375659942627,0.462361216545105
0.47037386894226074,0.4620266556739807
0.47155752778053284,0.46173426508903503
0.47268351912498474,0.46138355135917664
0.47384387254714966,0.46106603741645813
0.4749619960784912,0.4607045352458954
0.4761078953742981,0.460365891456604
0.4772174656391144,0.45999327301979065
0.4783589541912079,0.4596431851387024
0.47954174876213074,0.459335058927536
0.4806883931159973,0.4589851498603821
0.48189595341682434,0.45869341492652893
0.4829902648925781,0.45829352736473083
0.48410338163375854,0.45790696144104004
0.4852357804775238,0.4575329124927521
0.4863450229167938,0.4571385681629181
0.48746219277381897,0.4567478597164154
0.488619863986969,0.4563961625099182
0.4897461533546448,0.4560079276561737
0.4908606708049774,0.45560821890830994
0.4920254349708557,0.4552507698535919
0.49317729473114014,0.45487964153289795
0.49430277943611145,0.45448431372642517
0.495446115732193,0.4541037082672119
0.496544748544693,0.45367589592933655
0.49766361713409424,0.4532647728919983
0.49878278374671936,0.4528503715991974
0.4999350607395172,0.45246922969818115
0.5011347532272339,0.4521252512931824
0.5023358464241028,0.4517766833305359
0.5035322904586792,0.4514230489730835
0.5046766400337219,0.45102202892303467
0.5057956576347351,0.4505945146083832
0.5069236755371094,0.45017552375793457
0.5081440210342407,0.44983193278312683
0.5093470811843872,0.4494703710079193
0.5105404853820801,0.4491012990474701
0.511732280254364,0.44872862100601196
0.5128851532936096,0.4483124613761902
0.5140504240989685,0.44791069626808167
0.5152440071105957,0.44752776622772217
0.5163835287094116,0.4470965266227722
0.5175442695617676,0.4466803967952728
0.5187024474143982,0.44625911116600037
0.5199069380760193,0.44587695598602295
0.5209609866142273,0.4453602433204651
0.5220904350280762,0.44491147994995117
0.5232725143432617,0.4445016086101532
0.5244439244270325,0.4440809190273285
0.525638997554779,0.44367715716362
0.5268502235412598,0.4432821571826935
0.5279902815818787,0.4428270161151886
0.5291716456413269,0.4424014687538147
0.5303332805633545,0.4419597089290619
0.5315232872962952,0.4415387213230133
0.5327028036117554,0.44110581278800964
0.5339062809944153,0.4406903386116028
0.5351730585098267,0.4403260350227356
0.5363922715187073,0.43991461396217346
0.5375922322273254,0.4394882917404175
0.5387652516365051,0.43903976678848267
0.5399484038352966,0.438590943813324
0.5411143898963928,0.43813109397888184
0.5423118472099304,0.43769288063049316
0.5435279607772827,0.4372645318508148
0.5448017716407776,0.4368811249732971
0.5459805130958557,0.4364202320575714
0.5471963286399841,0.4359845221042633
0.5483624935150146,0.43550845980644226
0.549519419670105,0.43502384424209595
0.5506687164306641,0.4345260262489319
0.551787257194519,0.43400317430496216
0.5530326962471008,0.43357735872268677
0.5542416572570801,0.4331218898296356
0.5553746819496155,0.43260395526885986
0.5565256476402283,0.43209701776504517
0.5576172471046448,0.43154340982437134
0.5587741732597351,0.43103522062301636
0.5599856376647949,0.4305664300918579
0.5611619353294373,0.430073082447052
0.5623207092285156,0.42956116795539856
0.5634856224060059,0.4290487766265869
0.5646361112594604,0.4285258948802948
0.5657975673675537,0.42800867557525635
0.5669859647750854,0.4275108873844147
0.5681265592575073,0.42696890234947205
0.56934654712677,0.4264877438545227
0.5705225467681885,0.42597106099128723
0.571736752986908,0.42547982931137085
0.5729177594184875,0.4249635636806488
0.5741396546363831,0.42447319626808167
0.5754109621047974,0.4240165650844574
0.5765821933746338,0.4234820306301117
0.5777332782745361,0.42293423414230347
0.578902006149292,0.42239490151405334
0.5800665020942688,0.4218505918979645
0.5812216401100159,0.4212929904460907
0.5823928713798523,0.42074981331825256
0.5835626125335693,0.4202014207839966
0.5847578644752502,0.419668972492218
0.5859582424163818,0.4191359281539917
0.5871224999427795,0.4185798168182373
0.588275671005249,0.4180040657520294
0.5894184112548828,0.417428195476532
0.5905667543411255,0.4168502986431122
0.5917537212371826,0.41629523038864136
0.5929210782051086,0.4157261848449707
0.5941120982170105,0.41516855359077454
0.595345139503479,0.41464120149612427
0.5964876413345337,0.4140468239784241
0.5976512432098389,0.4134649932384491
0.5987958908081055,0.4128659665584564
0.5999917984008789,0.41230323910713196
0.6012296080589294,0.4117630124092102
0.6024418473243713,0.41120243072509766
0.6036055684089661,0.4106079041957855
0.6048378348350525,0.41006746888160706
0.6060124039649963,0.4094714820384979
0.6071920990943909,0.4088777005672455
0.6083792448043823,0.4082890748977661
0.6095581650733948,0.4076930582523346
0.610717236995697,0.40708035230636597
0.6118910312652588,0.406477689743042
0.6130160689353943,0.40583983063697815
0.6141835451126099,0.4052252769470215
0.6153875589370728,0.4046292006969452
0.6165435314178467,0.40400832891464233
0.6177053451538086,0.40338149666786194
0.6188647150993347,0.40275347232818604
0.619999885559082,0.40210551023483276
0.621132493019104,0.4014586806297302
0.6223089098930359,0.4008330702781677
0.6234983205795288,0.40021586418151855
0.6247162818908691,0.39961040019989014
0.6258609294891357,0.398964524269104
0.6270106434822083,0.3983139395713806
0.6281803250312805,0.397667795419693
0.6293625235557556,0.3970336318016052
0.6305593252182007,0.39640870690345764
0.6317971348762512,0.3958001732826233
0.6329959630966187,0.39517340064048767
0.6341527700424194,0.3945053815841675
0.6352745890617371,0.3938259482383728
0.6364237070083618,0.39315223693847656
0.6375673413276672,0.3924809396266937
0.638723611831665,0.3918085992336273
0.639894425868988,0.391145259141922
0.6410606503486633,0.3904734253883362
0.6422767639160156,0.3898315727710724
0.6434751749038696,0.3891802430152893
0.644719123840332,0.3885505497455597
0.6459445357322693,0.3879033327102661
0.6471428275108337,0.38724082708358765
0.6482903957366943,0.3865433931350708
0.6495128870010376,0.385894775390625
0.6507261395454407,0.38523271679878235
0.6519648432731628,0.3845832049846649
0.6532326340675354,0.38395044207572937
0.6544186472892761,0.3832658529281616
0.6555933356285095,0.3825729191303253
0.6567785739898682,0.3818838894367218
0.6579704880714417,0.3811933696269989
0.6591630578041077,0.3805024027824402
0.6603671312332153,0.37981197237968445
0.6615272760391235,0.37910017371177673
0.6627100110054016,0.37839433550834656
0.6638627052307129,0.3776763379573822
0.6649879813194275,0.37693166732788086
0.6661907434463501,0.37623241543769836
0.6674389839172363,0.3755560517311096
0.6686115264892578,0.37483298778533936
0.6698136925697327,0.37412503361701965
0.6709920763969421,0.37340497970581055
0.6721710562705994,0.37268155813217163
0.6733583807945251,0.37195494771003723
0.6745214462280273,0.37121719121932983
0.6757295727729797,0.3704982399940491
0.6769461035728455,0.36977866291999817
0.6781368851661682,0.3690405488014221
0.6792957782745361,0.36829641461372375
0.6804354190826416,0.3675362169742584
0.6816407442092896,0.3668053150177002
0.6828643083572388,0.3660822808742523
0.6840850710868835,0.3653498589992523
0.6852330565452576,0.3645875155925751
0.6864084005355835,0.36383169889450073
0.6875000596046448,0.3630252182483673
0.6887014508247375,0.3622772693634033
0.6898884773254395,0.36151769757270813
0.6911524534225464,0.3607957065105438
0.6923750638961792,0.36005502939224243
0.6936013698577881,0.3593059182167053
0.6947936415672302,0.35854050517082214
0.6958738565444946,0.3577112853527069
0.6970457434654236,0.3569309413433075
0.698190450668335,0.3561362624168396
0.6993813514709473,0.3553599417209625
0.700595498085022,0.35459476709365845
0.701757550239563,0.3537975251674652
0.7028942704200745,0.35299572348594666
0.7040795087814331,0.3521993160247803
0.7052812576293945,0.35141682624816895
0.7064483165740967,0.3506097197532654
0.7076123952865601,0.3498072326183319
0.7087835669517517,0.34900137782096863
0.7100162506103516,0.34822583198547363
0.7112319469451904,0.34743577241897583
0.7124293446540833,0.3466413617134094
0.7136059403419495,0.34582576155662537
0.7147490382194519,0.3449922502040863
0.7159187197685242,0.344170480966568
0.7171266078948975,0.3433644771575928
0.718284010887146,0.34253254532814026
0.7194989919662476,0.3417242467403412
0.7207199335098267,0.3409212827682495
0.7218366861343384,0.34005746245384216
0.7229495048522949,0.3391948640346527
0.7240676283836365,0.3383335471153259
0.7252779006958008,0.3375122547149658
0.7263620495796204,0.3366331458091736
0.7275592684745789,0.33580225706100464
0.7287775874137878,0.33497291803359985
0.7299662232398987,0.3341302275657654
0.7310793995857239,0.33325454592704773
0.7321779727935791,0.33236125111579895
0.7332978844642639,0.3314865231513977
0.7343974113464355,0.330591082572937
0.7355147004127502,0.32970890402793884
0.736645519733429,0.32882580161094666
0.7377748489379883,0.32793816924095154
0.7389239072799683,0.32706236839294434
0.7401068806648254,0.3262004852294922
0.7412651181221008,0.32531851530075073
0.7423902153968811,0.3244215250015259
0.7435250878334045,0.3235313892364502
0.744570255279541,0.32259175181388855
0.7457230687141418,0.32170015573501587
0.746940016746521,0.3208346962928772
0.7481513023376465,0.31996360421180725
0.7493242025375366,0.3190746307373047
0.7505156993865967,0.3181909918785095
0.7516613602638245,0.3172806203365326
0.7527588605880737,0.31635189056396484
0.7539289593696594,0.31545427441596985
0.755057692527771,0.3145308494567871
0.7561587691307068,0.3136020600795746
0.7572283744812012,0.3126470148563385
0.75835120677948,0.31172576546669006
0.759498119354248,0.31079354882240295
0.760637640953064,0.3098682761192322
0.7617911100387573,0.3089500963687897
0.7629442811012268,0.3080119788646698
0.7640073299407959,0.3070477545261383
0.7650691270828247,0.3060828447341919
0.7661669850349426,0.30513155460357666
0.7673131227493286,0.30418872833251953
0.7684410810470581,0.30323296785354614
0.7695966958999634,0.30230027437210083
0.77066570520401,0.3013261556625366
0.7718312740325928,0.30037057399749756
0.7729176878929138,0.2994021773338318
0.7740465998649597,0.29844775795936584
0.7751703262329102,0.2974746823310852
0.7763292193412781,0.2965196669101715
0.777397632598877,0.2955430746078491
0.7785050272941589,0.29456833004951477
0.7796456217765808,0.29358237981796265
0.78075110912323,0.2925961911678314
0.7817813158035278,0.29159411787986755
0.7828515768051147,0.2906031608581543
0.7839690446853638,0.28961071372032166
0.7851216197013855,0.2886228561401367
0.7861813306808472,0.28762179613113403
0.7872570157051086,0.2866226136684418
0.788361668586731,0.28561440110206604
0.7893932461738586,0.2845853269100189
0.7905393838882446,0.2835850417613983
0.7916086912155151,0.28258374333381653
0.7927663922309875,0.2815901041030884
0.793793797492981,0.28054770827293396
0.7948822379112244,0.27952468395233154
0.7959643006324768,0.27849361300468445
0.7970177531242371,0.27748000621795654
0.7981096506118774,0.2764517068862915
0.7992099523544312,0.27542105317115784
0.8003624677658081,0.2744043469429016
0.8014464974403381,0.27338680624961853
0.8025739192962646,0.27235350012779236
0.8037087917327881,0.2713262438774109
0.8047513961791992,0.2702731192111969
0.8058373332023621,0.2692387104034424
0.8069046139717102,0.268179714679718
0.8079941272735596,0.26712995767593384
0.8090801239013672,0.26608696579933167
0.810194194316864,0.2650463879108429
0.8113119602203369,0.2639940679073334
0.8124233484268188,0.26294615864753723
0.8135042190551758,0.2618943154811859
0.8145893216133118,0.26081448793411255
0.8156546354293823,0.2597569525241852
0.8167755603790283,0.258700966835022
0.8178412914276123,0.25761789083480835
0.8189582824707031,0.25656476616859436
0.8201078772544861,0.2555118203163147
0.8212459683418274,0.254438191652298
0.8223472833633423,0.2533758878707886
0.8234298229217529,0.25228947401046753
0.8245440721511841,0.25120946764945984
0.8256070017814636,0.25012245774269104
0.8266482949256897,0.24901749193668365
0.8277280330657959,0.2479362040758133
0.828869104385376,0.2468421906232834
0.8299532532691956,0.2457558661699295
0.8310226202011108,0.24464599788188934
0.8321320414543152,0.24356085062026978
0.8332083225250244,0.24244962632656097
0.8343330025672913,0.24135838449001312
0.8354577422142029,0.2402622550725937
0.8365433216094971,0.2391565591096878
0.8375521898269653,0.23802107572555542
0.838535487651825,0.23688456416130066
0.839568018913269,0.23575635254383087
0.8406141400337219,0.23462674021720886
0.8416176438331604,0.23348672688007355
0.842648446559906,0.2323482781648636
0.8436830639839172,0.23120765388011932
0.8447291254997253,0.23005567491054535
0.8458404541015625,0.22891674935817719
0.8468844294548035,0.22776852548122406
0.8478888869285583,0.2266087532043457
0.8489395380020142,0.22545725107192993
0.8499696850776672,0.22430120408535004
0.8510046005249023,0.22314994037151337
0.8520008325576782,0.22198089957237244
0.8530158400535583,0.22082608938217163
0.8540940880775452,0.21968573331832886
0.8551204204559326,0.21851854026317596
0.8561538457870483,0.2173530012369156
0.8572415709495544,0.2161966860294342
0.8582553863525391,0.2150265872478485
0.8592840433120728,0.21385447680950165
0.8602996468544006,0.21267646551132202
0.8614053726196289,0.21148993074893951
0.8624846935272217,0.21030563116073608
0.8635497093200684,0.20912639796733856
0.8646401762962341,0.20794793963432312
0.865740954875946,0.20677030086517334
0.8667691349983215,0.2055867612361908
0.8677687644958496,0.20438826084136963
0.8687469959259033,0.20318271219730377
0.869746744632721,0.20198069512844086
0.8707401156425476,0.20077449083328247
0.871759295463562,0.1995699256658554
0.8727619051933289,0.19835126399993896
0.8737099766731262,0.1971277892589569
0.8747381567955017,0.19592268764972687
0.8757325410842896,0.1947045624256134
0.8767749667167664,0.19349032640457153
0.877730667591095,0.19225868582725525
0.8786583542823792,0.1910126656293869
0.8796801567077637,0.1897866576910019
0.880666971206665,0.18855589628219604
0.8816449046134949,0.18732072412967682
0.8826944231987,0.18609429895877838
0.8837054967880249,0.18485693633556366
0.8846241235733032,0.18359941244125366
0.8856432437896729,0.18234305083751678
0.8865519165992737,0.1810949146747589
0.8875991106033325,0.1798364371061325
0.8884853720664978,0.1785808950662613
0.8895588517189026,0.17732641100883484
0.8904322385787964,0.17606885731220245
0.8915964961051941,0.17481927573680878
0.8924557566642761,0.17355388402938843
0.8935283422470093,0.17226731777191162
0.8943308591842651,0.17100247740745544
0.8955343961715698,0.16974115371704102
0.8962907195091248,0.16846811771392822
0.8975268006324768,0.1671990156173706
0.8983015418052673,0.16591817140579224
0.8994991183280945,0.16463397443294525
0.9002342224121094,0.1633581966161728
0.9014896154403687,0.16207179427146912
0.902169406414032,0.16076436638832092
0.9034454226493835,0.1594712734222412
0.9041071534156799,0.15817736089229584
0.9049014449119568,0.156861811876297
0.9058921337127686,0.15553639829158783
0.906281054019928,0.15424039959907532
0.9075829982757568,0.15290449559688568
0.9081859588623047,0.15158899128437042
0.9095443487167358,0.15029272437095642
0.9101179838180542,0.1489676684141159
0.911501944065094,0.14764311909675598
0.9120637774467468,0.14633850753307343
0.9134476780891418,0.14502009749412537
0.9139299392700195,0.14368131756782532
0.9152696132659912,0.14234355092048645
0.9158821702003479,0.141045480966568
0.9169238209724426,0.13969920575618744
0.9178241491317749,0.13833516836166382
0.9183904528617859,0.1370174139738083
0.9195629954338074,0.1356944590806961
0.9200758337974548,0.13433535397052765
0.9214307069778442,0.1329789012670517
0.9218745231628418,0.13165797293186188
0.9231504797935486,0.13032765686511993
0.9241339564323425,0.1289559304714203
0.9253706336021423,0.12760210037231445
0.9257749915122986,0.1262626200914383
0.9269264936447144,0.12492699176073074
0.928175687789917,0.12355855107307434
0.9293192625045776,0.12221357226371765
0.9296861290931702,0.12085691839456558
0.9307317137718201,0.1194968894124031
0.9322246313095093,0.11813008040189743
0.9332571625709534,0.11675705015659332
0.9335863590240479,0.11538627743721008
0.9345309734344482,0.11402187496423721
0.9362710118293762,0.11264767497777939
0.9371975064277649,0.11127205938100815
0.9374955296516418,0.1099027544260025
0.9383381605148315,0.10850910097360611
0.9402931332588196,0.10712427645921707
0.9411266446113586,0.10574063658714294
0.9413923025131226,0.10434252768754959
0.9421434998512268,0.10297266393899918
0.9443297386169434,0.10158365219831467
0.9450618028640747,0.10017240792512894
0.9453086853027344,0.09877461940050125
0.9459683895111084,0.09737033396959305
0.9478847980499268,0.09595517069101334
0.9484208822250366,0.09456359595060349
0.9499059915542603,0.09316828101873398
0.950587809085846,0.09177345037460327
0.9523711800575256,0.09035247564315796
0.9529399871826172,0.08892742544412613
0.9531223773956299,0.08750496804714203
0.9536305069923401,0.0860523208975792
0.9550837278366089,0.0846337229013443
0.9554141759872437,0.08323059976100922
0.9584997296333313,0.0817774087190628
0.9590050578117371,0.08040647953748703
0.9603670835494995,0.07891613990068436
0.9607913494110107,0.07753520458936691
0.9609313011169434,0.07600739598274231
0.9611097574234009,0.0746326744556427
0.961934506893158,0.0730777457356453
0.962890625,0.07171501964330673
0.9653685688972473,0.07013895362615585
0.9670900106430054,0.06878894567489624
0.9674657583236694,0.06724438071250916
0.9683730602264404,0.06586609035730362
0.9686592221260071,0.06432310491800308
0.9687503576278687,0.06292908638715744
0.9689978957176208,0.06139210984110832
0.9696838855743408,0.05998406186699867
0.969714879989624,0.058439526706933975
0.9718962907791138,0.05703253671526909
0.9719964861869812,0.055481575429439545
0.972005307674408,0.05407758057117462
0.9723360538482666,0.052513930946588516
0.9734729528427124,0.05111866444349289
0.9787701368331909,0.0495234951376915
0.9783788919448853,0.04811025410890579
0.9779595732688904,0.04653071239590645
0.9775291085243225,0.04513898864388466
0.9770678877830505,0.043517861515283585
0.9777825474739075,0.04205317795276642
0.9771778583526611,0.04036030173301697
0.9768162369728088,0.03919222205877304
0.9771012663841248,0.03747208043932915
0.9930185079574585,0.035959016531705856
0.9936397075653076,0.0341675765812397
0.9942592978477478,0.033133216202259064
0.9949547648429871,0.03146056458353996
0.9954977035522461,0.029877206310629845
0.9959821105003357,0.028090840205550194
0.9969043731689453,0.02683686465024948
0.9972817301750183,0.02552368864417076
0.9976231455802917,0.023783022537827492
0.9980201721191406,0.021991904824972153
0.9983035326004028,0.020449012517929077
0.9995220899581909,0.01955805905163288
0.9996156692504883,0.017143793404102325
0.9996862411499023,0.015944385901093483
0.9997820258140564,0.014951801858842373
0.9998337626457214,0.012709484435617924
0.9999586343765259,0.011363249272108078
0.9999709725379944,0.00908885058015585
0.999983549118042,0.00797259621322155
1.0,0.0011879941448569298


==> figures/plots/data/pr_mesh_5.csv <==
0.0,0.8771889805793762
0.10103371739387512,0.8771889805793762
0.10243899375200272,0.8774225115776062
0.1038472056388855,0.87767493724823
0.10524579882621765,0.8778325915336609
0.10662403702735901,0.8778119087219238
0.10799629986286163,0.8777344226837158
0.10938113927841187,0.8777604103088379
0.11078611016273499,0.8779466152191162
0.11219266802072525,0.8781257271766663
0.1135903000831604,0.87823086977005
0.11498090624809265,0.8782885074615479
0.11640359461307526,0.8784327507019043
0.11779160797595978,0.8784428834915161
0.11912953108549118,0.8782154321670532
0.12053554505109787,0.8783572316169739
0.12199680507183075,0.8786141276359558
0.12338711321353912,0.8786219954490662
0.12474235892295837,0.8786538243293762
0.12613214552402496,0.878652036190033
0.12749716639518738,0.8784717917442322
0.12889541685581207,0.8785268068313599
0.13034439086914062,0.8787155747413635
0.13173644244670868,0.8787117600440979
0.13312485814094543,0.8788728713989258
0.13451477885246277,0.8788424730300903
0.13592150807380676,0.8789213299751282
0.1373344212770462,0.8790345191955566
0.13877610862255096,0.8792330026626587
0.14015595614910126,0.8791237473487854
0.14153580367565155,0.8791009783744812
0.14295054972171783,0.8792010545730591
0.14435429871082306,0.879226803779602
0.1457488089799881,0.8791932463645935
0.14711540937423706,0.8789858818054199
0.1485080122947693,0.8789321184158325
0.1498943269252777,0.8788319826126099
0.1513143628835678,0.8789355754852295
0.15272730588912964,0.8789997696876526
0.15415769815444946,0.8791484832763672
0.15557779371738434,0.8791694045066833
0.15697917342185974,0.8791457414627075
0.15840646624565125,0.8793240189552307
0.15982556343078613,0.8793841600418091
0.16125459969043732,0.8794927597045898
0.16266652941703796,0.879504919052124
0.16407446563243866,0.879492998123169
0.16549266874790192,0.8795303702354431
0.16693249344825745,0.8796781897544861
0.16835053265094757,0.8797970414161682
0.1697620004415512,0.8797833919525146
0.17120660841464996,0.8798405528068542
0.17265500128269196,0.8800060153007507
0.17406517267227173,0.8799716234207153
0.17545275390148163,0.8798179030418396
0.1768675148487091,0.8798209428787231
0.17829333245754242,0.8798511624336243
0.17971977591514587,0.8798582553863525
0.18114525079727173,0.8798761963844299
0.18255743384361267,0.8798291087150574
0.18396933376789093,0.8797715902328491
0.18541370332241058,0.8798701167106628
0.18682309985160828,0.8797977566719055
0.18821462988853455,0.8796359300613403
0.189629465341568,0.8795778751373291
0.19102802872657776,0.8795118927955627
0.19245734810829163,0.8795186281204224
0.193903386592865,0.8795332312583923
0.19533446431159973,0.8795357346534729
0.19677004218101501,0.8795564770698547
0.19821107387542725,0.8795937895774841
0.19964732229709625,0.8796026706695557
0.20107024908065796,0.8795539140701294
0.20247291028499603,0.8794138431549072
0.2038876861333847,0.8793202638626099
0.2053333818912506,0.8793585300445557
0.20674879848957062,0.8793291449546814
0.20818637311458588,0.8793265223503113
0.20965002477169037,0.879355251789093
0.21109119057655334,0.879353404045105
0.21252889931201935,0.8793364763259888
0.21398252248764038,0.8793761730194092
0.21541406214237213,0.8793222308158875
0.21685856580734253,0.8793194890022278
0.2182820588350296,0.879226803779602
0.2197163701057434,0.879182755947113
0.22116652131080627,0.8791875243186951
0.22260402143001556,0.879130482673645
0.2240387201309204,0.8790674805641174
0.22546733915805817,0.8789765238761902
0.22689852118492126,0.8788902163505554
0.22833497822284698,0.8788263201713562
0.22975341975688934,0.8786842226982117
0.23121356964111328,0.878697395324707
0.23266926407814026,0.8786935806274414
0.23411735892295837,0.8786569237709045
0.23555611073970795,0.8785771131515503
0.237010195851326,0.8785549998283386
0.23847833275794983,0.8785797953605652
0.23993809521198273,0.8785677552223206
0.24141502380371094,0.8786148428916931
0.2428666204214096,0.8785626292228699
0.24430043995380402,0.8784438371658325
0.24574917554855347,0.8783769011497498
0.2472248077392578,0.878399133682251
0.24867115914821625,0.8783183097839355
0.2501125633716583,0.8782238960266113
0.25159952044487,0.8782725930213928
0.25306570529937744,0.8782371282577515
0.25450167059898376,0.8781020045280457
0.2559393346309662,0.8779658079147339
0.2574039101600647,0.8779224753379822
0.2588766813278198,0.8779263496398926
0.26037344336509705,0.8779826164245605
0.26185867190361023,0.87796950340271
0.26333335041999817,0.8779444098472595
0.26476722955703735,0.8777791261672974
0.26621270179748535,0.8776490688323975
0.2676891088485718,0.87761390209198
0.2691676914691925,0.8775666356086731
0.27062416076660156,0.8774697780609131
0.2721165716648102,0.8774917125701904
0.27362045645713806,0.8775219321250916
0.27511218190193176,0.8775172829627991
0.27660301327705383,0.8774835467338562
0.27807822823524475,0.8774170875549316
0.2795630395412445,0.8774042725563049
0.28103047609329224,0.8773207664489746
0.28253141045570374,0.8773152232170105
0.2840140163898468,0.8772404193878174
0.28548702597618103,0.8771464824676514
0.2869386672973633,0.8769831657409668
0.2884039878845215,0.8768600225448608
0.28987783193588257,0.8767539262771606
0.2913767993450165,0.8767244219779968
0.29287204146385193,0.8766882419586182
0.29439353942871094,0.8767162561416626
0.29590415954589844,0.8766877055168152
0.29740282893180847,0.8766409158706665
0.2989085614681244,0.8766332864761353
0.30041250586509705,0.8765909075737
0.3019186854362488,0.8765581250190735
0.30339619517326355,0.8764302730560303
0.30487537384033203,0.8763008713722229
0.30635228753089905,0.8761668801307678
0.3078474700450897,0.876083254814148
0.30934053659439087,0.8759874701499939
0.31081902980804443,0.8758493065834045
0.3123067021369934,0.8757309913635254
0.3137812912464142,0.8755729794502258
0.31530582904815674,0.8755500316619873
0.31683477759361267,0.8755368590354919
0.3183745741844177,0.8755431771278381
0.31992122530937195,0.8755714893341064
0.3214029371738434,0.8754147887229919
0.32290786504745483,0.8753173351287842
0.32442787289619446,0.8752583861351013
0.3259475827217102,0.8751923441886902
0.3274637460708618,0.8751132488250732
0.32897815108299255,0.8750395178794861
0.3304961025714874,0.8749558925628662
0.3320167362689972,0.8748595118522644
0.3335285782814026,0.8747538924217224
0.33504265546798706,0.874655544757843
0.33657392859458923,0.8745909929275513
0.33810433745384216,0.8745110630989075
0.3396047353744507,0.874361515045166
0.34111908078193665,0.8742450475692749
0.34264498949050903,0.8741509914398193
0.3441747725009918,0.8740624785423279
0.34568604826927185,0.8739231824874878
0.34715425968170166,0.8736695647239685
0.3486403226852417,0.8734610080718994
0.35014066100120544,0.8732957243919373
0.35167568922042847,0.8732004165649414
0.35323625802993774,0.873161792755127
0.3547579348087311,0.8730288147926331
0.35628458857536316,0.8729003667831421
0.3577922284603119,0.8727278113365173
0.35930705070495605,0.8725621700286865
0.36081644892692566,0.8723822832107544
0.3623718023300171,0.8723160624504089
0.3639029860496521,0.8721822500228882
0.3654806911945343,0.8721592426300049
0.36703717708587646,0.8720737099647522
0.3685973286628723,0.871993362903595
0.37017303705215454,0.8719552159309387
0.3717179596424103,0.8718336820602417
0.3732534646987915,0.8716851472854614
0.37475576996803284,0.871455729007721
0.37626194953918457,0.8712383508682251
0.37778857350349426,0.8710620999336243
0.3792951703071594,0.8708344101905823
0.3808555603027344,0.8707279562950134
0.3824026882648468,0.8705838918685913
0.3839693069458008,0.8704842925071716
0.3855322003364563,0.8703701496124268
0.38709598779678345,0.8702541589736938
0.38866376876831055,0.8701445460319519
0.3902120292186737,0.869985044002533
0.3918132185935974,0.8699478507041931
0.39337441325187683,0.8698133230209351
0.3949699401855469,0.8697428107261658
0.3965224325656891,0.869574785232544
0.39809054136276245,0.869437038898468
0.39966022968292236,0.8693013787269592
0.4012450575828552,0.8692013025283813
0.40279823541641235,0.8690206408500671
0.4043426811695099,0.8688212633132935
0.4058942198753357,0.86863112449646
0.4074668884277344,0.8684807419776917
0.4090469479560852,0.868351399898529
0.41063135862350464,0.8682194948196411
0.41220778226852417,0.8680682182312012
0.4137905538082123,0.8679208159446716
0.4154004752635956,0.8678378462791443
0.416995644569397,0.8677096366882324
0.4185982644557953,0.8675987124443054
0.4201987683773041,0.8674719929695129
0.4218159019947052,0.8673858046531677
0.42341238260269165,0.8672455549240112
0.4250093698501587,0.8671109676361084
0.426630437374115,0.8670143485069275
0.42824697494506836,0.8669016361236572
0.42984870076179504,0.8667523860931396
0.43142902851104736,0.8665635585784912
0.4330243170261383,0.8664006590843201
0.43460649251937866,0.8662071824073792
0.4362001419067383,0.8660309910774231
0.43779972195625305,0.8658571839332581
0.4394233524799347,0.8657364845275879
0.44100749492645264,0.8655306100845337
0.4425815939903259,0.865302562713623
0.44421088695526123,0.8651769161224365
0.4458377957344055,0.8650388717651367
0.4474354386329651,0.8648448586463928
0.44908416271209717,0.8647464513778687
0.4507027864456177,0.8645823001861572
0.45231935381889343,0.8644113540649414
0.45393145084381104,0.8642274737358093
0.4555496871471405,0.8640579581260681
0.457177996635437,0.8638895153999329
0.45881956815719604,0.863753080368042
0.46046748757362366,0.8636137843132019
0.46211788058280945,0.8634878993034363
0.46371743083000183,0.8632564544677734
0.46531757712364197,0.8630211353302002
0.4669193625450134,0.8627892732620239
0.46852901577949524,0.8625684380531311
0.4701344668865204,0.8623327612876892
0.4717509150505066,0.8621121048927307
0.4733501672744751,0.8618618845939636
0.47501271963119507,0.8617246747016907
0.4766491651535034,0.8615226745605469
0.4783114790916443,0.8613773584365845
0.47997143864631653,0.8612183928489685
0.4816265106201172,0.8610435128211975
0.48328012228012085,0.8608662486076355
0.48494866490364075,0.8607142567634583
0.48659196496009827,0.8605068325996399
0.48821133375167847,0.8602520823478699
0.4898272156715393,0.8599929213523865
0.4914543628692627,0.859745979309082
0.4930923581123352,0.8595153093338013
0.4946962296962738,0.8592225909233093
0.49629777669906616,0.8589251041412354
0.49789923429489136,0.8586204648017883
0.499535471200943,0.8583694696426392
0.501175582408905,0.8581234812736511
0.5027869939804077,0.8578275442123413
0.5044118762016296,0.8575499653816223
0.5060447454452515,0.8572839498519897
0.5076813697814941,0.8570170402526855
0.5092925429344177,0.8567079305648804
0.5109308958053589,0.8564363121986389
0.5125627517700195,0.8561509847640991
0.514200747013092,0.8558722138404846
0.5158427357673645,0.8556015491485596
0.517461359500885,0.8552827835083008
0.5191154479980469,0.8550221920013428
0.5207539200782776,0.854732871055603
0.5223718881607056,0.8544005155563354
0.5239945650100708,0.8540797233581543
0.5256073474884033,0.853737473487854
0.5272511839866638,0.8534380793571472
0.5288854241371155,0.8531274199485779
0.5305206775665283,0.8528112769126892
0.5321849584579468,0.8525325059890747
0.5337951183319092,0.8521676063537598
0.5353915095329285,0.851778507232666
0.5369880795478821,0.8513872027397156
0.5386126637458801,0.8510316610336304
0.5402922630310059,0.8507674932479858
0.5419266819953918,0.8504250645637512
0.5435499548912048,0.8500626683235168
0.5452170968055725,0.8497614860534668
0.5468132495880127,0.84935063123703
0.5484378337860107,0.8489807844161987
0.5500738024711609,0.8486309051513672
0.5516807436943054,0.8482235670089722
0.5533077120780945,0.8478426337242126
0.5549383759498596,0.8474653363227844
0.5565763115882874,0.847100555896759
0.5581887364387512,0.8466894030570984
0.559792160987854,0.8462644219398499
0.5614293813705444,0.84588623046875
0.5630611181259155,0.8454997539520264
0.5647577047348022,0.8452024459838867
0.5664191246032715,0.8448514938354492
0.5680451393127441,0.8444413542747498
0.5696874856948853,0.8440557718276978
0.5713383555412292,0.8436810970306396
0.5729795694351196,0.8432798981666565
0.5746328234672546,0.842899739742279
0.5763018131256104,0.8425410985946655
0.5779493451118469,0.842143714427948
0.5795789957046509,0.8417196869850159
0.5812092423439026,0.8412880301475525
0.5828031301498413,0.8408056497573853
0.584453821182251,0.8404023051261902
0.5860944986343384,0.839980959892273
0.5877121686935425,0.839523196220398
0.5893740057945251,0.839124321937561
0.5910215973854065,0.838702380657196
0.5926684141159058,0.8382757306098938
0.5943122506141663,0.837845504283905
0.5959396362304688,0.837386429309845
0.597550094127655,0.8368998169898987
0.599133312702179,0.836373507976532
0.6007235646247864,0.8358524441719055
0.6023976802825928,0.8354424238204956
0.6040405631065369,0.8349896669387817
0.60564786195755,0.8344842195510864
0.6072760224342346,0.8340062499046326
0.6088994145393372,0.8335176706314087
0.6104918718338013,0.8329847455024719
0.61208575963974,0.8324483036994934
0.6137019395828247,0.8319387435913086
0.615326464176178,0.8314401507377625
0.6169509887695312,0.8309377431869507
0.6185368299484253,0.8303812146186829
0.6201587319374084,0.8298693299293518
0.6218268275260925,0.8294184803962708
0.6234471201896667,0.8288992047309875
0.6250107884407043,0.8283008337020874
0.6266412734985352,0.8277903199195862
0.6282750368118286,0.8272824287414551
0.6298614144325256,0.826707124710083
0.6314468383789062,0.8261269330978394
0.6330304741859436,0.8255428075790405
0.63459312915802,0.824927568435669
0.6361797451972961,0.8243451714515686
0.637762725353241,0.82375168800354
0.639323353767395,0.8231289386749268
0.6408501267433167,0.8224587440490723
0.6423888206481934,0.8218020796775818
0.643958568572998,0.8211841583251953
0.6455268859863281,0.8205569386482239
0.6470948457717896,0.8199349641799927
0.6487005352973938,0.8193545341491699
0.6502581834793091,0.818710207939148
0.6518893837928772,0.8181573748588562
0.6534723043441772,0.8175416588783264
0.6550144553184509,0.8168692588806152
0.6565540432929993,0.8161969780921936
0.6581003665924072,0.815524697303772
0.6596354246139526,0.8148394823074341
0.6611859798431396,0.8141666054725647
0.6627490520477295,0.8135159611701965
0.6643116474151611,0.8128538727760315
0.665862500667572,0.8121779561042786
0.6673233509063721,0.8113904595375061
0.6688405871391296,0.810671329498291
0.6704323291778564,0.8100419640541077
0.6719939708709717,0.8093719482421875
0.6735811829566956,0.8087239861488342
0.6751009821891785,0.8080006837844849
0.6766185760498047,0.8072687983512878
0.6781228184700012,0.8065220713615417
0.6795880794525146,0.8057246804237366
0.6810932755470276,0.804972231388092
0.6825403571128845,0.8041546940803528
0.6840344071388245,0.8033851981163025
0.6855818033218384,0.802679181098938
0.6870929002761841,0.8019281625747681
0.6885274052619934,0.8010820150375366
0.690016508102417,0.800298810005188
0.6915347576141357,0.7995516657829285
0.6930302977561951,0.7987807393074036
0.6945545673370361,0.798033595085144
0.6960280537605286,0.797227680683136
0.6975236535072327,0.796444833278656
0.6990102529525757,0.7956488728523254
0.7004611492156982,0.7948122620582581
0.7019596099853516,0.7940294742584229
0.7034503817558289,0.7932313084602356
0.704907238483429,0.792394757270813
0.7063703536987305,0.7915670275688171
0.7078372240066528,0.7907390594482422
0.7092850208282471,0.7898865342140198
0.710742175579071,0.7890485525131226
0.7122505903244019,0.7882571816444397
0.7137073874473572,0.7874063849449158
0.7151554226875305,0.786552369594574
0.7165892720222473,0.7856879234313965
0.7180694341659546,0.7848660945892334
0.7195257544517517,0.7840108871459961
0.720918595790863,0.78309166431427
0.7223414778709412,0.7822011709213257
0.7237241268157959,0.7812613248825073
0.7251254320144653,0.7803444862365723
0.7266241908073425,0.7795293927192688
0.7280290126800537,0.7786107659339905
0.7294672727584839,0.7777303457260132
0.7308317422866821,0.7767672538757324
0.7321819067001343,0.7757908701896667
0.7335774898529053,0.7748576402664185
0.7349140644073486,0.7738641500473022
0.7362939119338989,0.7729116678237915
0.7376776933670044,0.7719640731811523
0.7390900254249573,0.7710458636283875
0.7404723167419434,0.7700956463813782
0.7418575286865234,0.7691460847854614
0.7432560324668884,0.7682092189788818
0.7445777654647827,0.7671937346458435
0.7459136843681335,0.7661888599395752
0.7473047971725464,0.765239953994751
0.7486963272094727,0.7642914652824402
0.7500619888305664,0.7633137106895447
0.7514330744743347,0.7623411417007446
0.7528145909309387,0.7613799571990967
0.7540880441665649,0.7603076696395874
0.7554779648780823,0.7593514919281006
0.7568221092224121,0.7583431601524353
0.7580987215042114,0.7572707533836365
0.7593885064125061,0.7562134861946106
0.7606790661811829,0.7551533579826355
0.7619599103927612,0.7540776133537292
0.7632729411125183,0.7530401945114136
0.7645961046218872,0.7520113587379456
0.76585853099823,0.7509201169013977
0.7671323418617249,0.7498405575752258
0.7683583498001099,0.7487133741378784
0.7696576118469238,0.7476599216461182
0.7709519267082214,0.7465924620628357
0.7722124457359314,0.7454982399940491
0.7735203504562378,0.7444484233856201
0.7747538089752197,0.7433267831802368
0.7760039567947388,0.7422205805778503
0.7772705554962158,0.7411278486251831
0.7785672545433044,0.7400627732276917
0.7797906994819641,0.7389270067214966
0.7810052037239075,0.7377838492393494
0.7822668552398682,0.7366839051246643
0.7834939956665039,0.7355479001998901
0.7846872210502625,0.7343834042549133
0.785898745059967,0.733235776424408
0.7871600389480591,0.7321336269378662
0.788414716720581,0.7310205101966858
0.7896298766136169,0.7298738360404968
0.7908327579498291,0.7287209033966064
0.7920657992362976,0.7275891304016113
0.7933075428009033,0.7264676690101624
0.7945176959037781,0.7253144383430481
0.7956834435462952,0.7241197824478149
0.7968357801437378,0.7229155898094177
0.7980024814605713,0.7217174172401428
0.7991551160812378,0.7205110192298889
0.8003172278404236,0.7193117737770081
0.8015036582946777,0.7181362509727478
0.8026571869850159,0.7169281840324402
0.8038055300712585,0.7157188057899475
0.8049449324607849,0.7144985795021057
0.8060557842254639,0.7132523059844971
0.8072259426116943,0.7120617032051086
0.8083555698394775,0.7108320593833923
0.8094392418861389,0.7095619440078735
0.8105286359786987,0.7082996368408203
0.8116764426231384,0.7070850133895874
0.8128407597541809,0.7058842182159424
0.8139468431472778,0.7046334743499756
0.8150275945663452,0.703362226486206
0.8160939812660217,0.7020772099494934
0.8171953558921814,0.7008250951766968
0.8182244896888733,0.6995083689689636
0.8193146586418152,0.6982474327087402
0.8203654289245605,0.6969496011734009
0.8214220404624939,0.6956596374511719
0.8224915862083435,0.6943771243095398
0.8235569596290588,0.6930932998657227
0.824611246585846,0.6917980313301086
0.825620174407959,0.6904677152633667
0.8266230821609497,0.6891259551048279
0.8276883363723755,0.6878442764282227
0.8287645578384399,0.6865721940994263
0.829791247844696,0.6852611303329468
0.8308190107345581,0.6839501857757568
0.8318648338317871,0.6826421022415161
0.8328593373298645,0.681303083896637
0.8338209986686707,0.6799363493919373
0.834787905216217,0.6785690784454346
0.8357714414596558,0.6772197484970093
0.8367581367492676,0.6758729219436646
0.8377848267555237,0.6745577454566956
0.838817298412323,0.6732469797134399
0.8397666811943054,0.6718729734420776
0.8407355546951294,0.6705115437507629
0.8416700959205627,0.6691245436668396
0.8426042199134827,0.6677409410476685
0.8435792326927185,0.6663844585418701
0.8445307016372681,0.6650075316429138
0.845487654209137,0.6636407375335693
0.8464587926864624,0.6622890830039978
0.847353994846344,0.6608793139457703
0.8482535481452942,0.6594633460044861
0.8491813540458679,0.6580727100372314
0.8501253128051758,0.6567020416259766
0.8509947657585144,0.6552688479423523
0.851898729801178,0.6538637280464172
0.8527906537055969,0.6524447798728943
0.853678286075592,0.6510310769081116
0.8545767068862915,0.6496275067329407
0.8554397821426392,0.6481915712356567
0.8562792539596558,0.6467382311820984
0.8571096062660217,0.6452795267105103
0.8579719066619873,0.6438487768173218
0.8588583469390869,0.6424387097358704
0.8597055673599243,0.6409958004951477
0.8605421781539917,0.6395411491394043
0.8613565564155579,0.6380727291107178
0.8622012138366699,0.6366404891014099
0.8630079030990601,0.6351728439331055
0.863864541053772,0.6337340474128723
0.8647069334983826,0.6322875022888184
0.8654912114143372,0.630806565284729
0.8663119077682495,0.6293530464172363
0.8671464323997498,0.6279087662696838
0.8679345846176147,0.6264358162879944
0.8686921000480652,0.6249372363090515
0.8695003986358643,0.6234713196754456
0.8703183531761169,0.6220157742500305
0.8711076378822327,0.620540976524353
0.8719010949134827,0.6190720796585083
0.8726922273635864,0.6176081299781799
0.873496413230896,0.6161432862281799
0.8742842078208923,0.6146616339683533
0.8750475645065308,0.613176703453064
0.8757747411727905,0.6116654872894287
0.876528263092041,0.6101746559143066
0.8772987723350525,0.6086813807487488
0.8780097365379333,0.6071591377258301
0.8786616325378418,0.6056150794029236
0.8793898820877075,0.6041045784950256
0.8801612854003906,0.6026300191879272
0.8808442950248718,0.6010997891426086
0.8815385699272156,0.5995654463768005
0.8822734355926514,0.5980632305145264
0.8829236030578613,0.5965084433555603
0.8836012482643127,0.5949762463569641
0.8842608332633972,0.5934369564056396
0.8849536180496216,0.5919106006622314
0.8856757879257202,0.5904041528701782
0.8863559365272522,0.5888693332672119
0.887040376663208,0.587348461151123
0.8877330422401428,0.5858387351036072
0.8883881568908691,0.584293007850647
0.8890746831893921,0.5827603340148926
0.8897339105606079,0.58122718334198
0.8903887271881104,0.5796959400177002
0.8910272717475891,0.5781366229057312
0.8916382193565369,0.5765833258628845
0.8922990560531616,0.5750436186790466
0.8929051160812378,0.5734812617301941
0.8935431838035583,0.57193922996521
0.8941968083381653,0.5703978538513184
0.8948249220848083,0.5688504576683044
0.8954387903213501,0.5672805905342102
0.8960415720939636,0.5657342672348022
0.8967145085334778,0.5642147660255432
0.8973866701126099,0.5626875758171082
0.8979942798614502,0.5611492991447449
0.8986683487892151,0.5596181154251099
0.899278461933136,0.5580668449401855
0.8998565673828125,0.5564970374107361
0.9004384875297546,0.5549375414848328
0.9010587930679321,0.5533804297447205
0.9016668796539307,0.5518465042114258
0.9023118019104004,0.5503060221672058
0.9028742909431458,0.548741340637207
0.9034416079521179,0.5471664667129517
0.9040084481239319,0.5455849170684814
0.9045308232307434,0.5439841151237488
0.905068576335907,0.5424187779426575
0.9057082533836365,0.5408888459205627
0.9062969088554382,0.53934246301651
0.9069122672080994,0.5377986431121826
0.9075080156326294,0.5362526774406433
0.9080652594566345,0.534687340259552
0.9086785316467285,0.5331456661224365
0.9092219471931458,0.5315784811973572
0.909727931022644,0.5299915671348572
0.9102675914764404,0.5284141302108765
0.9108113050460815,0.5268338322639465
0.911314070224762,0.5252330899238586
0.9118975400924683,0.5236870646476746
0.9124204516410828,0.5221211910247803
0.912979245185852,0.5205610990524292
0.9134894609451294,0.5189841985702515
0.9139660596847534,0.517379105091095
0.9144733548164368,0.5157985687255859
0.9150204062461853,0.514234721660614
0.9155123829841614,0.5126439332962036
0.9159934520721436,0.5110524892807007
0.9165087342262268,0.5094739198684692
0.9170508980751038,0.5079119801521301
0.9175640940666199,0.5063448548316956
0.918096125125885,0.5047922730445862
0.9186161756515503,0.5032191276550293
0.9191569089889526,0.5016605854034424
0.9196675419807434,0.5000888109207153
0.9201318621635437,0.4984945058822632
0.9205572605133057,0.4968857169151306
0.9210425615310669,0.4953066408634186
0.9215326309204102,0.4937341809272766
0.9219949245452881,0.4921448230743408
0.9224531054496765,0.490544855594635
0.9229496717453003,0.48898038268089294
0.923448383808136,0.48741719126701355
0.9239380955696106,0.4858352541923523
0.9244095087051392,0.4842568039894104
0.9249045252799988,0.4826934039592743
0.9253708124160767,0.48110657930374146
0.9258689880371094,0.47954341769218445
0.92630535364151,0.47795116901397705
0.9267739057540894,0.47638168931007385
0.9272862672805786,0.47481927275657654
0.927711546421051,0.47322696447372437
0.9281666874885559,0.47165223956108093
0.9286131858825684,0.4700646698474884
0.9290740489959717,0.4684946537017822
0.9295541048049927,0.4669279158115387
0.9299919605255127,0.46533870697021484
0.9304216504096985,0.46375536918640137
0.9308756589889526,0.4621782898902893
0.9313100576400757,0.460611492395401
0.9317672252655029,0.45903459191322327
0.9321926236152649,0.45744574069976807
0.9326497912406921,0.45587652921676636
0.933082103729248,0.4542925953865051
0.933483898639679,0.45269519090652466
0.9338802099227905,0.45108935236930847
0.9342593550682068,0.44950270652770996
0.9346929788589478,0.4479230046272278
0.9351055026054382,0.4463437497615814
0.9354879856109619,0.4447576701641083
0.9358893036842346,0.44316399097442627
0.9362933039665222,0.44157931208610535
0.936712384223938,0.4399998188018799
0.9371469616889954,0.4384312927722931
0.9375371932983398,0.43684932589530945
0.9379413723945618,0.4352709949016571
0.93837571144104,0.43370670080184937
0.9388173818588257,0.4321356415748596
0.9392196536064148,0.4305649995803833
0.9396287798881531,0.428993284702301
0.9400402903556824,0.42740926146507263
0.9403797388076782,0.4258231520652771
0.940780520439148,0.42423900961875916
0.9411600232124329,0.42265963554382324
0.9415524005889893,0.42106419801712036
0.9418725371360779,0.41948628425598145
0.9422733783721924,0.41790372133255005
0.942628026008606,0.4163249433040619
0.9429754614830017,0.41471484303474426
0.9432945847511292,0.4131220579147339
0.943680465221405,0.41154250502586365
0.9440959692001343,0.40997812151908875
0.9445390105247498,0.4084368050098419
0.94492506980896,0.40686631202697754
0.9452492594718933,0.4052831530570984
0.9456570148468018,0.4037022888660431
0.9460246562957764,0.40211376547813416
0.9462928771972656,0.4005223214626312
0.9466598033905029,0.39892929792404175
0.9469943642616272,0.3973403871059418
0.9472960829734802,0.39577215909957886
0.9476869106292725,0.3941938877105713
0.9480068683624268,0.3926120102405548
0.9483537077903748,0.3910314440727234
0.948676586151123,0.38946786522865295
0.948996901512146,0.3878631889820099
0.9494134187698364,0.386282354593277
0.949660062789917,0.38471367955207825
0.9500571489334106,0.383136123418808
0.9504386782646179,0.38155511021614075
0.9506843090057373,0.3799746632575989
0.9510486125946045,0.3784031271934509
0.951420247554779,0.37682703137397766
0.9516288638114929,0.3752444386482239
0.9520363807678223,0.3736768960952759
0.9524099826812744,0.3720962405204773
0.9526203274726868,0.37052351236343384
0.952979564666748,0.3689367473125458
0.9533872604370117,0.3673860728740692
0.9536028504371643,0.3658069968223572
0.9539820551872253,0.36423394083976746
0.9543776512145996,0.36266857385635376
0.95461505651474,0.36110174655914307
0.9550216197967529,0.35956117510795593
0.9553776383399963,0.35799136757850647
0.9555771350860596,0.3564184606075287
0.9559735059738159,0.3548467457294464
0.9563374519348145,0.35324954986572266
0.9565116763114929,0.35166433453559875
0.956880509853363,0.3501090407371521
0.9571657776832581,0.34854498505592346
0.9574702978134155,0.3469688892364502
0.9578166604042053,0.3454107642173767
0.9579998850822449,0.34384384751319885
0.958371639251709,0.3422660827636719
0.9587758183479309,0.3407221734523773
0.9589517116546631,0.33915457129478455
0.959321916103363,0.33758026361465454
0.9595457911491394,0.3360126316547394
0.9599079489707947,0.3344513475894928
0.9602687358856201,0.33290642499923706
0.960439920425415,0.33133941888809204
0.9608286023139954,0.32976630330085754
0.9610200524330139,0.32819223403930664
0.9613457918167114,0.3266204595565796
0.9616368412971497,0.32503440976142883
0.961876392364502,0.3234669864177704
0.9622364640235901,0.3219101130962372
0.9623919129371643,0.32035282254219055
0.9627551436424255,0.31879931688308716
0.96291583776474,0.31722331047058105
0.9633198976516724,0.3156701922416687
0.9635205268859863,0.31412220001220703
0.9637978672981262,0.3125438094139099
0.9641162157058716,0.31097277998924255
0.9643242359161377,0.3094009459018707
0.9646938443183899,0.3078298568725586
0.9648184180259705,0.3062605857849121
0.9651451706886292,0.304690420627594
0.9653152823448181,0.30312350392341614
0.9656408429145813,0.3015629053115845
0.9657911062240601,0.3000001907348633
0.9660480618476868,0.2984240651130676
0.9663124084472656,0.29685789346694946
0.9665786623954773,0.2952963411808014
0.9667676091194153,0.2937304675579071
0.9671046733856201,0.2921828329563141
0.967326283454895,0.2906305193901062
0.9676594734191895,0.2890695333480835
0.9677668213844299,0.28752216696739197
0.9680834412574768,0.28594765067100525
0.9683271646499634,0.2843872308731079
0.9686410427093506,0.28283068537712097
0.9687436819076538,0.2812725305557251
0.9690513610839844,0.27973344922065735
0.969326913356781,0.27817806601524353
0.9696285128593445,0.2766183912754059
0.9697250723838806,0.2750590145587921
0.9700136184692383,0.27350422739982605
0.9703178405761719,0.27195221185684204
0.970607578754425,0.2703940272331238
0.9706977605819702,0.26883208751678467
0.9709792733192444,0.26728740334510803
0.9713122248649597,0.2657460570335388
0.9715892672538757,0.264189213514328
0.9716768264770508,0.26262781023979187
0.9719372987747192,0.2610761821269989
0.9723005294799805,0.2595316171646118
0.9725675582885742,0.2579982280731201
0.9726576209068298,0.2564505934715271
0.9729066491127014,0.2548997104167938
0.9732992649078369,0.25334861874580383
0.9735507369041443,0.25179043412208557
0.9736315011978149,0.25024357438087463
0.9738721251487732,0.24871079623699188
0.9742960333824158,0.247158944606781
0.9745304584503174,0.24561382830142975
0.9746090173721313,0.24407608807086945
0.9748353958129883,0.2425202876329422
0.9752828478813171,0.24096961319446564
0.9755104184150696,0.23943646252155304
0.9755849242210388,0.23788516223430634
0.9758000373840332,0.23633578419685364
0.9762742519378662,0.23479963839054108
0.9764903783798218,0.23327790200710297
0.9765617251396179,0.23172402381896973
0.976768434047699,0.23017670214176178
0.9772682785987854,0.2286374717950821
0.9774715304374695,0.22709722816944122
0.9775391221046448,0.22556309401988983
0.9777675867080688,0.2240229696035385
0.9782565236091614,0.2224889099597931
0.9784528017044067,0.22094495594501495
0.9785118699073792,0.21939581632614136
0.978631854057312,0.21784362196922302
0.9792313575744629,0.21631044149398804
0.9792836904525757,0.2147776037454605
0.9795053601264954,0.2132326364517212
0.9796026349067688,0.21168795228004456
0.9801607728004456,0.21014417707920074
0.9802865386009216,0.20861251652240753
0.9804413914680481,0.2070724368095398
0.9804928302764893,0.20553767681121826
0.9806326627731323,0.20399785041809082
0.981104850769043,0.2024521827697754
0.9813307523727417,0.20091383159160614
0.9816014170646667,0.1993754506111145
0.981768786907196,0.19783562421798706
0.9822220206260681,0.19629520177841187
0.9823712110519409,0.1947603076696396
0.9824193120002747,0.1932116001844406
0.9824874997138977,0.1916743367910385
0.9828693270683289,0.19014021754264832
0.9830105900764465,0.18859651684761047
0.9831095933914185,0.18707293272018433
0.9836729764938354,0.18552012741565704
0.9837779998779297,0.18397068977355957
0.9841997623443604,0.18243958055973053
0.984239935874939,0.18090784549713135
0.9843645691871643,0.17937029898166656
0.9843828082084656,0.17784446477890015
0.9844936728477478,0.1763024479150772
0.984856367111206,0.17473818361759186
0.9848678112030029,0.17319519817829132
0.9857096076011658,0.1716601848602295
0.9857494235038757,0.17013876140117645
0.9858629703521729,0.16860820353031158
0.9861843585968018,0.16706901788711548
0.9862699508666992,0.1655101627111435
0.9863210320472717,0.16396820545196533
0.9863532185554504,0.16242334246635437
0.9864313006401062,0.16087786853313446
0.9867286086082458,0.15937529504299164
0.9867264032363892,0.1578422635793686
0.9869122505187988,0.15628567337989807
0.9877891540527344,0.15473142266273499
0.9878248572349548,0.15318645536899567
0.9879052042961121,0.15163742005825043
0.9881661534309387,0.1500772386789322
0.9881943464279175,0.1485542356967926
0.9882743954658508,0.14702802896499634
0.9882816672325134,0.1454692780971527
0.9883031845092773,0.1439308077096939
0.9883648753166199,0.14239540696144104
0.9885851144790649,0.14084383845329285
0.9885961413383484,0.13927465677261353
0.9886553287506104,0.13775157928466797
0.9886533617973328,0.13622403144836426
0.9893789887428284,0.1346578299999237
0.9894186854362488,0.13310791552066803
0.9893876314163208,0.13159415125846863
0.9893690943717957,0.1300441324710846
0.9895541667938232,0.12847599387168884
0.9895558953285217,0.1269376575946808
0.9895355105400085,0.1253880113363266
0.9899129271507263,0.12384739518165588
0.9909768104553223,0.12230631709098816
0.9909625053405762,0.12077485769987106
0.9910916686058044,0.11924503743648529
0.9910714030265808,0.11770718544721603
0.9913159608840942,0.11613401770591736
0.9913110733032227,0.11456776410341263
0.9913758635520935,0.11304353922605515
0.9914113879203796,0.11151543259620667
0.9919371604919434,0.1099860668182373
0.9919594526290894,0.10844358801841736
0.9919962882995605,0.10688312351703644
0.9920141100883484,0.10532521456480026
0.9921323657035828,0.10377194732427597
0.9921430945396423,0.10226099193096161
0.9921755790710449,0.10071609914302826
0.9921867251396179,0.09915941953659058
0.9921881556510925,0.09763151407241821
0.9921970963478088,0.09608933329582214
0.9922246336936951,0.09453503787517548
0.9922313094139099,0.09298323839902878
0.9923186898231506,0.09146120399236679
0.9923446774482727,0.0899161621928215
0.9923444390296936,0.08841507881879807
0.9926550984382629,0.08684138208627701
0.992638111114502,0.0853617861866951
0.9926332235336304,0.08376657217741013
0.9926305413246155,0.08225024491548538
0.9926145672798157,0.08067218214273453
0.9926868081092834,0.07908836007118225
0.9926777482032776,0.07764313369989395
0.9927858710289001,0.07601254433393478
0.994117021560669,0.07459558546543121
0.9943345785140991,0.07295546680688858
0.9946505427360535,0.07143654674291611
0.9945385456085205,0.06989556550979614
0.9952438473701477,0.06836522370576859
0.9952549934387207,0.0668446347117424
0.9954721331596375,0.06521549820899963
0.9957470893859863,0.06382261961698532
0.9960556626319885,0.062146782875061035
0.9963851571083069,0.060687847435474396
0.9964702725410461,0.0590859055519104
0.996687650680542,0.05755790323019028
0.9968637228012085,0.05606471002101898
0.9971218705177307,0.054443687200546265
0.9971001148223877,0.053018853068351746
0.9974006414413452,0.0513942614197731
0.9991942048072815,0.04989717900753021
0.9992348551750183,0.04827876389026642
0.9993124008178711,0.046796366572380066
0.9993171095848083,0.04524431377649307
0.9993755221366882,0.04367852956056595
0.9994481205940247,0.04213958978652954
0.9994828104972839,0.04050304740667343
0.9995366334915161,0.039247337728738785
0.9995601177215576,0.03748014569282532
0.9996087551116943,0.03594300150871277
0.9996780157089233,0.034161526709795
0.9997204542160034,0.03300057351589203
0.9997402429580688,0.03144580498337746
0.999758243560791,0.02981526032090187
0.9998059272766113,0.028049806132912636
0.9998202919960022,0.026605330407619476
0.9998288154602051,0.02548457682132721
0.9998721480369568,0.023749206215143204
0.9998772144317627,0.021870240569114685
0.9999660849571228,0.02025155909359455
0.999971330165863,0.019520821049809456
0.9999762177467346,0.017127135768532753
0.9999805092811584,0.01593819074332714
0.9999865889549255,0.014547254890203476
0.9999898076057434,0.012637797743082047
0.9999920129776001,0.011432511731982231
0.999998152256012,0.008853727020323277
0.9999986886978149,0.00796685554087162
1.0,0.0011879941448569298


==> figures/plots/data/pr_mesh_9.csv <==
0.043782297521829605,0.9999550580978394
0.04454713687300682,0.9999540448188782
0.046077825129032135,0.9999542832374573
0.04760850965976715,0.9999549984931946
0.049140144139528275,0.9999550580978394
0.050670839846134186,0.9999552369117737
0.05220150947570801,0.999957799911499
0.05373317748308182,0.9999578595161438
0.05526580661535263,0.9999579787254333
0.05679846927523613,0.9999580979347229
0.05833011865615845,0.9999587535858154
0.05986277759075165,0.9999588131904602
0.06139639765024185,0.9999589323997498
0.06293001770973206,0.9999589323997498
0.06446366012096405,0.9999798536300659
0.06599728018045425,0.9999799132347107
0.06753091514110565,0.9999800324440002
0.06906554102897644,0.9999800324440002
0.07060115784406662,0.9999802112579346
0.07213576138019562,0.9999802708625793
0.07367037236690521,0.9999802708625793
0.07520538568496704,0.999956488609314
0.07673961669206619,0.9999238848686218
0.07827619463205338,0.9999339580535889
0.07981276512145996,0.9999340176582336
0.08134935051202774,0.999934196472168
0.08288692682981491,0.9999349117279053
0.08442546427249908,0.9999351501464844
0.08596403151750565,0.9999351501464844
0.08750257641077042,0.9999377131462097
0.08904212713241577,0.9999377727508545
0.09058164805173874,0.9999379515647888
0.09212218970060349,0.9999386668205261
0.09366217255592346,0.9999386668205261
0.0952012687921524,0.9999227523803711
0.09674274921417236,0.9999229907989502
0.0982852503657341,0.9999231100082397
0.09982771426439285,0.9999237060546875
0.10137023031711578,0.9999239444732666
0.10291367769241333,0.9999240040779114
0.10445718467235565,0.9999339580535889
0.1060016006231308,0.9999340772628784
0.10754439234733582,0.9999065399169922
0.10908658802509308,0.9998769164085388
0.11063206940889359,0.9998776316642761
0.11217847466468811,0.9998778700828552
0.11372589319944382,0.9998779892921448
0.11527328938245773,0.9998779892921448
0.11682070791721344,0.9998782277107239
0.11836829036474228,0.9998789429664612
0.11991652846336365,0.9998738765716553
0.12146590650081635,0.9998741149902344
0.12301623821258545,0.9998766779899597
0.12456662952899933,0.9998769164085388
0.12611795961856842,0.9998776316642761
0.1276703178882599,0.9998776912689209
0.12922263145446777,0.9998779296875
0.13077595829963684,0.9998779892921448
0.13232922554016113,0.9998782277107239
0.13388359546661377,0.9998788833618164
0.13543713092803955,0.9998764395713806
0.1369912028312683,0.9998618960380554
0.13854745030403137,0.9998620748519897
0.1401037573814392,0.999862790107727
0.14166194200515747,0.9998626708984375
0.14321434497833252,0.9998171925544739
0.14477349817752838,0.9998179078102112
0.14633376896381378,0.9998202323913574
0.14789392054080963,0.9998206496238708
0.14945152401924133,0.9998139142990112
0.15101337432861328,0.999812126159668
0.15257558226585388,0.99981290102005
0.15413779020309448,0.9997990727424622
0.1556989699602127,0.9997752904891968
0.15726305544376373,0.9997972249984741
0.1588292270898819,0.999797523021698
0.1603887975215912,0.999753475189209
0.1619555652141571,0.9997512102127075
0.1635226160287857,0.9997519254684448
0.16508881747722626,0.9997410178184509
0.16665877401828766,0.9997410774230957
0.1682286262512207,0.9997509717941284
0.1697978973388672,0.9997375011444092
0.17136996984481812,0.9997400045394897
0.17294089496135712,0.9997408986091614
0.17451399564743042,0.9997365474700928
0.17608894407749176,0.9997373223304749
0.17765837907791138,0.9996975064277649
0.17923392355442047,0.9996984601020813
0.18080976605415344,0.9996986985206604
0.1823868453502655,0.9996948838233948
0.1839631050825119,0.9996748566627502
0.18553677201271057,0.9996522665023804
0.18711619079113007,0.9996562600135803
0.18869462609291077,0.9996377229690552
0.19027702510356903,0.9996384382247925
0.19185438752174377,0.9996289014816284
0.19343732297420502,0.9996224641799927
0.19501519203186035,0.9995772838592529
0.19659948348999023,0.9995872974395752
0.1981818974018097,0.9995688199996948
0.19976672530174255,0.9995452165603638
0.2013535052537918,0.9995343685150146
0.20293667912483215,0.999512791633606
0.20452404022216797,0.999506950378418
0.2061147838830948,0.9994964003562927
0.20770680904388428,0.999506413936615
0.2092992514371872,0.9994961023330688
0.21089386940002441,0.9994989037513733
0.21248795092105865,0.9995062351226807
0.2140822559595108,0.9994927048683167
0.2156762033700943,0.999466598033905
0.2172745168209076,0.9994664788246155
0.21887370944023132,0.9994652271270752
0.2204727828502655,0.9994552135467529
0.22206684947013855,0.999438464641571
0.22366777062416077,0.999428927898407
0.2252686470746994,0.9994133114814758
0.22686979174613953,0.9993934631347656
0.22847536206245422,0.999390721321106
0.2300819456577301,0.9993897080421448
0.23168544471263885,0.9993784427642822
0.2332940250635147,0.9993848204612732
0.23490528762340546,0.9993857741355896
0.23651646077632904,0.9993884563446045
0.23812800645828247,0.9993791580200195
0.23973804712295532,0.9993509650230408
0.24134869873523712,0.999337375164032
0.24295811355113983,0.9993210434913635
0.24457377195358276,0.9993131756782532
0.2461889088153839,0.9992905855178833
0.2478025257587433,0.9992721676826477
0.24942342936992645,0.9992685317993164
0.2510424256324768,0.9992663860321045
0.25266310572624207,0.9992585778236389
0.25428643822669983,0.9992598295211792
0.2559061348438263,0.9992195963859558
0.2575255334377289,0.99919593334198
0.2591492831707001,0.9991703033447266
0.26077309250831604,0.999154806137085
0.2624000310897827,0.9991443753242493
0.2640308439731598,0.9991406798362732
0.2656609117984772,0.9991322755813599
0.2672939896583557,0.9991123676300049
0.26892203092575073,0.9990932941436768
0.2705516219139099,0.9990553259849548
0.2721867859363556,0.9990418553352356
0.2738238275051117,0.9990296363830566
0.275460809469223,0.9990236759185791
0.2770993411540985,0.9990106225013733
0.27874013781547546,0.9989990592002869
0.2803773283958435,0.9989753365516663
0.2820180654525757,0.9989535808563232
0.28366488218307495,0.9989480972290039
0.28531330823898315,0.9989446997642517
0.28696468472480774,0.9989455342292786
0.2886139452457428,0.9989201426506042
0.29026398062705994,0.9989096522331238
0.2919139862060547,0.9989011287689209
0.29356926679611206,0.9988977909088135
0.29522982239723206,0.9989010691642761
0.29688987135887146,0.9989016056060791
0.2985450327396393,0.998884379863739
0.3002011775970459,0.9988576173782349
0.30186185240745544,0.9988443851470947
0.3035231828689575,0.9988399744033813
0.30518636107444763,0.9988272190093994
0.30685245990753174,0.9988090395927429
0.3085187077522278,0.998796820640564
0.3101852834224701,0.9987826943397522
0.3118526339530945,0.9987651109695435
0.313527911901474,0.9987665414810181
0.315202534198761,0.9987649917602539
0.31687766313552856,0.9987370371818542
0.3185504078865051,0.9987234473228455
0.32022595405578613,0.9987164735794067
0.32190293073654175,0.9986914396286011
0.32358676195144653,0.9986745119094849
0.32527098059654236,0.9986752271652222
0.3269515335559845,0.9986581206321716
0.32863670587539673,0.9986497759819031
0.3303244709968567,0.9986254572868347
0.332007497549057,0.9986048340797424
0.33368825912475586,0.9985532760620117
0.3353807330131531,0.9985414743423462
0.3370722234249115,0.9985339641571045
0.33876508474349976,0.9985131621360779
0.34046339988708496,0.9984915256500244
0.3421632647514343,0.9984856247901917
0.3438608944416046,0.9984747767448425
0.3455580472946167,0.9984320998191833
0.3472616374492645,0.9984225630760193
0.3489660918712616,0.9984119534492493
0.3506704568862915,0.9983741641044617
0.35237887501716614,0.9983652234077454
0.3540794253349304,0.9983137845993042
0.35578981041908264,0.9983043670654297
0.3575036823749542,0.998291015625
0.3592166602611542,0.9982782006263733
0.3609294593334198,0.9982403516769409
0.3626386225223541,0.9981874823570251
0.3643585443496704,0.9981743693351746
0.36607521772384644,0.9981400370597839
0.3677924573421478,0.998112142086029
0.3695122301578522,0.9980654120445251
0.37123483419418335,0.9980490207672119
0.3729614317417145,0.9980079531669617
0.37468448281288147,0.997979998588562
0.3764083981513977,0.9979403614997864
0.3781402111053467,0.9979063868522644
0.3798665702342987,0.9978578090667725
0.3815971910953522,0.9978128671646118
0.38333696126937866,0.9977955222129822
0.3850744068622589,0.9977589845657349
0.38681477308273315,0.9977402091026306
0.38854750990867615,0.9976862072944641
0.3902842104434967,0.9976345896720886
0.39203351736068726,0.9976186156272888
0.3937784731388092,0.9975695013999939
0.3955276608467102,0.9975433945655823
0.39727646112442017,0.9975056648254395
0.3990190029144287,0.9974427819252014
0.4007737636566162,0.9973973035812378
0.4025290608406067,0.9973740577697754
0.4042951464653015,0.9973605275154114
0.40605220198631287,0.9973151683807373
0.4078083038330078,0.997258722782135
0.4095737338066101,0.9972174763679504
0.41134995222091675,0.9972023963928223
0.41312381625175476,0.9971946477890015
0.41489845514297485,0.9971613883972168
0.41667503118515015,0.9971330761909485
0.41844913363456726,0.9970946311950684
0.42022034525871277,0.997050940990448
0.42200541496276855,0.9970192313194275
0.42379167675971985,0.9970099329948425
0.42557796835899353,0.9969671368598938
0.4273664653301239,0.9969487190246582
0.42915451526641846,0.9968985915184021
0.4309440553188324,0.9968602061271667
0.4327371418476105,0.996832549571991
0.4345285892486572,0.9967855215072632
0.43631356954574585,0.9967252612113953
0.43810153007507324,0.9966610670089722
0.4399011433124542,0.996630072593689
0.4417082965373993,0.996592104434967
0.44350898265838623,0.9965420961380005
0.44531288743019104,0.9964852929115295
0.4471169114112854,0.9964421987533569
0.4489266574382782,0.9964041709899902
0.4507378339767456,0.9963552951812744
0.452545166015625,0.9962928295135498
0.4543631374835968,0.9962453246116638
0.4561748802661896,0.9961825609207153
0.4579949676990509,0.9961543083190918
0.459820955991745,0.9961087107658386
0.4616398513317108,0.9960477948188782
0.4634671211242676,0.9959914088249207
0.465298056602478,0.9959533214569092
0.467134952545166,0.9959145784378052
0.46897920966148376,0.9958851933479309
0.4708159565925598,0.9958477020263672
0.4726630747318268,0.9957998394966125
0.47452136874198914,0.9957916736602783
0.4763668477535248,0.9957398176193237
0.47821059823036194,0.9956874847412109
0.48004642128944397,0.995617151260376
0.48188695311546326,0.9955493211746216
0.4837443232536316,0.9954973459243774
0.4856030344963074,0.9954452514648438
0.4874511957168579,0.9953762888908386
0.48929035663604736,0.995282769203186
0.4911440908908844,0.9952007532119751
0.49301308393478394,0.9951757192611694
0.49488693475723267,0.995124101638794
0.4967590272426605,0.9950733780860901
0.4986351728439331,0.9950171113014221
0.5005133748054504,0.9949806332588196
0.5023859739303589,0.9949086904525757
0.5042679905891418,0.994863748550415
0.5061461329460144,0.9947910308837891
0.5080249309539795,0.9947196245193481
0.5099112391471863,0.9946662187576294
0.5117947459220886,0.9945876002311707
0.5136889219284058,0.9945387244224548
0.5155624747276306,0.994436502456665
0.5174549221992493,0.9943684339523315
0.5193514823913574,0.994292140007019
0.5212518572807312,0.9942338466644287
0.5231416821479797,0.9941450357437134
0.5250427722930908,0.9940711855888367
0.526947557926178,0.9939889311790466
0.5288582444190979,0.9939240217208862
0.5307671427726746,0.9938561916351318
0.5326739549636841,0.9937690496444702
0.5345920324325562,0.9936960935592651
0.5365030169487,0.993610143661499
0.5384035110473633,0.9934927821159363
0.5403262972831726,0.9934235215187073
0.5422460436820984,0.9933281540870667
0.5441710948944092,0.9932450652122498
0.5460777878761292,0.9931264519691467
0.547990620136261,0.9930025935173035
0.5499235391616821,0.9929261207580566
0.5518553256988525,0.9928288459777832
0.5537862181663513,0.9927318692207336
0.5557233691215515,0.9926345944404602
0.5576806664466858,0.99256831407547
0.559613823890686,0.992455780506134
0.5615597367286682,0.9923655390739441
0.5635104775428772,0.9922716617584229
0.565464973449707,0.9921844005584717
0.5673967599868774,0.992052435874939
0.5693361163139343,0.9919146299362183
0.5712912678718567,0.9918105602264404
0.5732458829879761,0.9917018413543701
0.575189471244812,0.9915620684623718
0.5771530270576477,0.99146568775177
0.5791201591491699,0.991356372833252
0.5810929536819458,0.9912525415420532
0.5830614566802979,0.9911351203918457
0.5850313901901245,0.9910140633583069
0.5870091319084167,0.9909073710441589
0.5889787673950195,0.9907730221748352
0.5909753441810608,0.9906815886497498
0.5929829478263855,0.9906145930290222
0.5949796438217163,0.9905062913894653
0.5969535708427429,0.9903702735900879
0.5989444851875305,0.9902478456497192
0.6009478569030762,0.9901410937309265
0.6029468774795532,0.9900176525115967
0.604928731918335,0.9898670315742493
0.6069101095199585,0.9897118210792542
0.6088992953300476,0.9895623922348022
0.6108835935592651,0.9893934726715088
0.612876832485199,0.989241898059845
0.6148837208747864,0.9891000986099243
0.6168977618217468,0.9889714121818542
0.6188956499099731,0.9888038635253906
0.6209033727645874,0.9886538982391357
0.6229293942451477,0.9885209798812866
0.6249309182167053,0.9883515238761902
0.6269524693489075,0.9881998896598816
0.628970742225647,0.9880478382110596
0.6309998631477356,0.9878999590873718
0.6330118179321289,0.9877204895019531
0.6350452303886414,0.9875690937042236
0.6370652318000793,0.9873906373977661
0.6390749216079712,0.9871969223022461
0.641107976436615,0.9870224595069885
0.6431593894958496,0.9868770241737366
0.6452216506004333,0.9867495894432068
0.6472867727279663,0.9866144061088562
0.6493261456489563,0.9864304065704346
0.6513747572898865,0.9862645864486694
0.6533954739570618,0.9860451817512512
0.655427873134613,0.9858354926109314
0.6574665904045105,0.9856405854225159
0.6595134139060974,0.9854398369789124
0.6615712642669678,0.9852539896965027
0.6636459827423096,0.9850887060165405
0.6657135486602783,0.9849071502685547
0.6677489280700684,0.9846804738044739
0.6698296070098877,0.9844985604286194
0.6719081997871399,0.9843252897262573
0.6739934086799622,0.9841417670249939
0.6760680675506592,0.9839516878128052
0.6781114935874939,0.9837029576301575
0.6801720857620239,0.9834720492362976
0.6822344064712524,0.9832394123077393
0.6842873692512512,0.982987642288208
0.6863391399383545,0.9827367663383484
0.6883965134620667,0.982471764087677
0.6904303431510925,0.9821807742118835
0.6925069689750671,0.9819390773773193
0.6945909857749939,0.9817101359367371
0.6966166496276855,0.9813941717147827
0.6986677646636963,0.9811045527458191
0.7007655501365662,0.9808799624443054
0.7028396725654602,0.980609655380249
0.7049063444137573,0.9803357124328613
0.7069309949874878,0.9799890518188477
0.7089473605155945,0.9796229004859924
0.7110239267349243,0.979339063167572
0.7130647897720337,0.9790018796920776
0.7151148915290833,0.9786630272865295
0.7171741127967834,0.9783457517623901
0.7192297577857971,0.9780182242393494
0.7212837934494019,0.9776795506477356
0.7233521342277527,0.9773489832878113
0.7254026532173157,0.9769951701164246
0.7274342775344849,0.9766139984130859
0.7294807434082031,0.976244330406189
0.731565535068512,0.975925624370575
0.7336347699165344,0.9755772948265076
0.7356855273246765,0.9752070903778076
0.7377244234085083,0.9748042821884155
0.7397410869598389,0.9743733406066895
0.7418068647384644,0.974004328250885
0.743853747844696,0.9736000299453735
0.7459150552749634,0.9732097387313843
0.7479581236839294,0.9727991819381714
0.7500156760215759,0.9723891019821167
0.7520549297332764,0.971968412399292
0.7541207075119019,0.9715650081634521
0.7561553120613098,0.9711244106292725
0.7581443786621094,0.9706133008003235
0.760119616985321,0.9700812697410583
0.7621654272079468,0.9696424007415771
0.7642050981521606,0.9691824913024902
0.766241192817688,0.9687181711196899
0.7682321071624756,0.9681959748268127
0.7702455520629883,0.9676917791366577
0.7722405195236206,0.9671626091003418
0.7742253541946411,0.9666184782981873
0.7762132287025452,0.9660710692405701
0.7782066464424133,0.9655312299728394
0.7802251577377319,0.9650143384933472
0.7822057008743286,0.9644448757171631
0.784187376499176,0.9638698101043701
0.7861196398735046,0.963238000869751
0.7880659699440002,0.9626216292381287
0.7900245189666748,0.9620137810707092
0.7920273542404175,0.9614513516426086
0.7940059900283813,0.9608612060546875
0.7959665060043335,0.9602439403533936
0.7978894114494324,0.9595755338668823
0.7998616695404053,0.958965539932251
0.8017899394035339,0.9582969546318054
0.8036510348320007,0.9575451016426086
0.8055446743965149,0.9568302035331726
0.8074781894683838,0.9561578631401062
0.8093854784965515,0.9554510116577148
0.8112825751304626,0.9547303915023804
0.8131878972053528,0.9540175795555115
0.8150622844696045,0.9532651305198669
0.8169028759002686,0.9524706602096558
0.8187434077262878,0.951668381690979
0.8206776976585388,0.9509761333465576
0.8225724101066589,0.9502291083335876
0.8243836164474487,0.9493857026100159
0.8261779546737671,0.9485272169113159
0.8279750347137451,0.9476622343063354
0.8298332095146179,0.946869969367981
0.8316661715507507,0.9460384249687195
0.8334265947341919,0.9451272487640381
0.8351492285728455,0.944166898727417
0.8368653655052185,0.9432022571563721
0.838602602481842,0.9422559142112732
0.8403741717338562,0.9413449168205261
0.842128336429596,0.9404165744781494
0.8438688516616821,0.9394688606262207
0.8455582857131958,0.9384646415710449
0.8472816348075867,0.9374921917915344
0.8490180373191833,0.9365349411964417
0.8507257699966431,0.9355449676513672
0.8523536324501038,0.9344627261161804
0.8540178537368774,0.9334191679954529
0.8556740880012512,0.9323676824569702
0.8572742342948914,0.9312516450881958
0.8589237928390503,0.9301881790161133
0.8605172038078308,0.9290615320205688
0.8620893955230713,0.927910566329956
0.8636389970779419,0.9267352819442749
0.8652154803276062,0.9255926609039307
0.8667539954185486,0.9244017004966736
0.8683039546012878,0.9232217669487
0.8698201775550842,0.9220089912414551
0.8713632822036743,0.9208272099494934
0.8728491067886353,0.9195765256881714
0.8743187785148621,0.9183140993118286
0.8757766485214233,0.9170346856117249
0.877166748046875,0.9156849384307861
0.8784846663475037,0.9142629504203796
0.8798827528953552,0.9129233360290527
0.881291925907135,0.911597490310669
0.8826881647109985,0.9102528691291809
0.8839794993400574,0.9087996482849121
0.8853060007095337,0.9073876142501831
0.8865957856178284,0.905935525894165
0.8879055380821228,0.904507577419281
0.8891876935958862,0.9030534029006958
0.8904436230659485,0.9015702605247498
0.8916909694671631,0.9000756740570068
0.8929422497749329,0.8985903263092041
0.8942137956619263,0.8971273303031921
0.8954243659973145,0.8956032991409302
0.8966314792633057,0.8940716981887817
0.8978384733200073,0.8925471305847168
0.8990181684494019,0.8909912109375
0.9001684784889221,0.889407753944397
0.9013205766677856,0.8878344893455505
0.9024533033370972,0.8862406611442566
0.903610110282898,0.8846640586853027
0.9047021865844727,0.8830350041389465
0.9058136343955994,0.8814172148704529
0.9069201946258545,0.8797975182533264
0.9080047607421875,0.8781651854515076
0.9090530276298523,0.8764960765838623
0.9100397825241089,0.8747656941413879
0.9110459685325623,0.8730608820915222
0.9120871424674988,0.8713917136192322
0.9131163954734802,0.8697149753570557
0.9141161441802979,0.8680086135864258
0.9150869250297546,0.8662785887718201
0.9160239100456238,0.8645135164260864
0.9170206785202026,0.8628057241439819
0.9179410338401794,0.8610346913337708
0.9188735485076904,0.8592771887779236
0.9197940230369568,0.8575063347816467
0.9207035303115845,0.855729877948761
0.9215707182884216,0.8539140224456787
0.9224601984024048,0.8521209955215454
0.9233144521713257,0.8503050804138184
0.9241703748703003,0.8484874367713928
0.9250110387802124,0.8466619253158569
0.9258435964584351,0.8448253870010376
0.9266743063926697,0.8429951071739197
0.9274699091911316,0.8411344289779663
0.9282313585281372,0.839246392250061
0.9290036559104919,0.83736652135849
0.9298378825187683,0.8355503678321838
0.9306073784828186,0.833675742149353
0.9313578009605408,0.8317832946777344
0.9320963621139526,0.8298912048339844
0.9327928423881531,0.8279622197151184
0.9334990978240967,0.8260389566421509
0.9342137575149536,0.8241327404975891
0.9349445104598999,0.8222395181655884
0.935653567314148,0.8203257322311401
0.9363199472427368,0.8183853030204773
0.9370072484016418,0.8164678812026978
0.9376990795135498,0.8145537972450256
0.9383029937744141,0.8125673532485962
0.9389336109161377,0.8106040954589844
0.9395900368690491,0.8086560964584351
0.9401920437812805,0.806683361530304
0.9408389925956726,0.804761528968811
0.9414907693862915,0.802833616733551
0.9421313405036926,0.8009000420570374
0.9427638053894043,0.7989506721496582
0.9434095621109009,0.7970295548439026
0.9439934492111206,0.7950587868690491
0.9445682168006897,0.7930693626403809
0.9451290965080261,0.7910885214805603
0.9456796050071716,0.789099931716919
0.9462382793426514,0.7871175408363342
0.946832537651062,0.7851719260215759
0.9473674893379211,0.7831701636314392
0.9478557705879211,0.7811369299888611
0.9483565092086792,0.7791116237640381
0.9488804340362549,0.7771145701408386
0.9493808746337891,0.7751272320747375
0.9498664736747742,0.7731061577796936
0.9503715634346008,0.7711035013198853
0.9508467316627502,0.7690800428390503
0.9513243436813354,0.7670574188232422
0.9518070220947266,0.7650569081306458
0.952289342880249,0.7630696296691895
0.9528070688247681,0.7610841989517212
0.9532750844955444,0.7590715289115906
0.9537274837493896,0.7570611834526062
0.9541413187980652,0.7550180554389954
0.9545588493347168,0.7529742121696472
0.9549687504768372,0.7509352564811707
0.9554080963134766,0.7489312887191772
0.9558530449867249,0.7469238638877869
0.9562755823135376,0.7449108362197876
0.9567132592201233,0.7428925633430481
0.9571078419685364,0.7408631443977356
0.9574971795082092,0.7388392686843872
0.957880437374115,0.7368010878562927
0.9582438468933105,0.7347510457038879
0.9586495161056519,0.7327338457107544
0.9590792059898376,0.7307444214820862
0.9594581723213196,0.7287136316299438
0.9598341584205627,0.7266873717308044
0.9602043032646179,0.7246720194816589
0.9605706930160522,0.7226449847221375
0.9609572887420654,0.72063809633255
0.9612874388694763,0.7185928821563721
0.9616342186927795,0.716562807559967
0.9620077013969421,0.7145591974258423
0.9623433947563171,0.7125346660614014
0.9626587629318237,0.710504412651062
0.9630264043807983,0.7084970474243164
0.9633737206459045,0.7064773440361023
0.9636439085006714,0.7044193744659424
0.9639461636543274,0.7023835182189941
0.9642383456230164,0.7003450393676758
0.9645496010780334,0.6983287334442139
0.9649110436439514,0.6963393092155457
0.9652561545372009,0.694351851940155
0.9656026363372803,0.6923499703407288
0.9658797979354858,0.6903316974639893
0.9661970734596252,0.6883454918861389
0.9664761424064636,0.6863145232200623
0.9668242335319519,0.6843216419219971
0.967121422290802,0.6823300123214722
0.9673904776573181,0.6803188920021057
0.9676834344863892,0.6783235669136047
0.9679551124572754,0.6762998700141907
0.9681872725486755,0.6742576360702515
0.9684315919876099,0.6722566485404968
0.9687347412109375,0.6702443957328796
0.9690032005310059,0.6682341694831848
0.9692937731742859,0.6662789583206177
0.969599187374115,0.6643106341362
0.9698702692985535,0.6623267531394958
0.9701311588287354,0.6603349447250366
0.9703630208969116,0.658332347869873
0.9706209897994995,0.6563464999198914
0.970891535282135,0.6543559432029724
0.9711496233940125,0.6523845195770264
0.9713951349258423,0.6504007577896118
0.9716253876686096,0.6484002470970154
0.9718690514564514,0.6464111804962158
0.9720956087112427,0.6444272994995117
0.9723148345947266,0.6424472332000732
0.9725505709648132,0.6404709815979004
0.9727702736854553,0.6384800672531128
0.9730021357536316,0.6364954113960266
0.9732346534729004,0.6345111131668091
0.9733951091766357,0.6325341463088989
0.9736219048500061,0.6305781602859497
0.973850667476654,0.6286144256591797
0.9740597009658813,0.626635730266571
0.974266767501831,0.6246587038040161
0.974494993686676,0.6227057576179504
0.9747430086135864,0.6207692623138428
0.9749758839607239,0.6188355088233948
0.9751911759376526,0.6168694496154785
0.975332498550415,0.6148925423622131
0.9755260944366455,0.6129144430160522
0.9757068753242493,0.6109456419944763
0.9758354425430298,0.6089983582496643
0.9760403633117676,0.6070398092269897
0.976219117641449,0.6050747632980347
0.9764330983161926,0.6031440496444702
0.976551353931427,0.6011974215507507
0.9767776727676392,0.5992313623428345
0.9769343137741089,0.5972723364830017
0.9770919680595398,0.5953364372253418
0.9772701263427734,0.5934136509895325
0.977458119392395,0.5914753079414368
0.9776281714439392,0.58952796459198
0.9777633547782898,0.5875966548919678
0.9779480695724487,0.5856599807739258
0.9781566858291626,0.5837221741676331
0.9782605171203613,0.5818080306053162
0.9784243702888489,0.5798928141593933
0.9785751700401306,0.5779503583908081
0.9787342548370361,0.5760369896888733
0.9789037704467773,0.5741289258003235
0.9790409207344055,0.5721858739852905
0.9792225956916809,0.57027667760849
0.9793878197669983,0.568366527557373
0.9794781804084778,0.5664499998092651
0.9796496629714966,0.564531683921814
0.9797452688217163,0.5626253485679626
0.9799455404281616,0.5607262253761292
0.9801247119903564,0.5588408708572388
0.9802306890487671,0.5569537878036499
0.9804217219352722,0.5550716519355774
0.9805799126625061,0.5531818270683289
0.9806903600692749,0.5512599945068359
0.9808560013771057,0.5493782162666321
0.9809513688087463,0.5475197434425354
0.9811214804649353,0.5455995798110962
0.9811956882476807,0.5436798930168152
0.9813642501831055,0.5418223142623901
0.981450617313385,0.5399410128593445
0.9816144108772278,0.5380558967590332
0.9817326068878174,0.5361770987510681
0.9819121956825256,0.5343378782272339
0.9820935726165771,0.5324700474739075
0.9821727275848389,0.5306006669998169
0.9823427200317383,0.5287483334541321
0.9824429154396057,0.5268893241882324
0.982623815536499,0.5250281095504761
0.9827699065208435,0.5231651663780212
0.982890784740448,0.5212993621826172
0.9830639362335205,0.5194423794746399
0.9831423163414001,0.5176032781600952
0.9833213686943054,0.5157944560050964
0.9834489226341248,0.5139062404632568
0.983619213104248,0.51205974817276
0.9837674498558044,0.5102583765983582
0.9838581681251526,0.5084158182144165
0.9840284585952759,0.506574273109436
0.9841142892837524,0.5047411322593689
0.9842929244041443,0.5029200911521912
0.984358012676239,0.5010708570480347
0.9845354557037354,0.49925413727760315
0.9846131205558777,0.4974394142627716
0.9847909212112427,0.4956113398075104
0.9848595857620239,0.4937842786312103
0.9850382804870605,0.4919412434101105
0.9851032495498657,0.49013760685920715
0.9852830171585083,0.488332599401474
0.9853432774543762,0.48651647567749023
0.9855186939239502,0.4846993386745453
0.9855797290802002,0.4828900992870331
0.9857518076896667,0.4810979962348938
0.9858240485191345,0.479289710521698
0.9859666228294373,0.47748780250549316
0.9860681891441345,0.47568994760513306
0.9862121939659119,0.4738771617412567
0.9863114953041077,0.4720984101295471
0.9863715767860413,0.4703105092048645
0.9865438938140869,0.4684978723526001
0.9866679310798645,0.46669498085975647
0.9867809414863586,0.46488437056541443
0.9869400262832642,0.46312275528907776
0.9870424270629883,0.46138978004455566
0.9871076345443726,0.4596059322357178
0.9872730374336243,0.4578098952770233
0.9873305559158325,0.4560151994228363
0.9874795079231262,0.4542173743247986
0.9875639081001282,0.45244860649108887
0.9877331852912903,0.45068538188934326
0.9877893328666687,0.4489049017429352
0.987892210483551,0.44712525606155396
0.9880410432815552,0.44537127017974854
0.9881210327148438,0.4436299800872803
0.9882476925849915,0.44184818863868713
0.9882899522781372,0.4400973916053772
0.9884353876113892,0.43835365772247314
0.9885591864585876,0.4365520477294922
0.9887079000473022,0.4348074793815613
0.9887584447860718,0.4330781400203705
0.9888706803321838,0.4313022494316101
0.988978385925293,0.4295409023761749
0.9890540242195129,0.42780089378356934
0.9892060160636902,0.4260638952255249
0.9892545938491821,0.4243074655532837
0.9893686771392822,0.422562837600708
0.9895192384719849,0.4208225905895233
0.9895601272583008,0.4190552532672882
0.9896948337554932,0.41732120513916016
0.9897361993789673,0.41559916734695435
0.9897804856300354,0.41382187604904175
0.9898982048034668,0.4120839834213257
0.9900436997413635,0.41037771105766296
0.9901072382926941,0.40862902998924255
0.9902002215385437,0.40692397952079773
0.990234375,0.4052037298679352
0.9903715252876282,0.4034649133682251
0.9905318021774292,0.40177297592163086
0.9906128644943237,0.40004006028175354
0.9906943440437317,0.39830633997917175
0.99072265625,0.3965924084186554
0.9908270835876465,0.3948495090007782
0.9909844994544983,0.3931138813495636
0.9910389184951782,0.39138633012771606
0.9911640882492065,0.3896794021129608
0.9911998510360718,0.38798922300338745
0.9912117719650269,0.38628989458084106
0.9912444949150085,0.3845820724964142
0.9913446307182312,0.3828974664211273
0.9914536476135254,0.38114994764328003
0.9915286898612976,0.3793799579143524
0.991578996181488,0.37759533524513245
0.9916539788246155,0.37587058544158936
0.9916791915893555,0.37419000267982483
0.9916957020759583,0.3724495768547058
0.9916993975639343,0.3707708716392517
0.9917243719100952,0.36908942461013794
0.9918175339698792,0.36741021275520325
0.9918204545974731,0.3656908869743347
0.9920243620872498,0.364004522562027
0.9920453429222107,0.36232367157936096
0.9920855760574341,0.3606371581554413
0.9921565651893616,0.35895419120788574
0.9921799302101135,0.35723257064819336
0.9921875,0.35554561018943787
0.9922151565551758,0.35387206077575684
0.9922989010810852,0.3522028625011444
0.9924682974815369,0.350524365901947
0.9925413727760315,0.34883105754852295
0.992561936378479,0.3471415042877197
0.9926429390907288,0.3454531133174896
0.9926735162734985,0.3437977433204651
0.9926819801330566,0.34212493896484375
0.9927077293395996,0.3404080867767334
0.9927831888198853,0.33876141905784607
0.9929856061935425,0.3371143043041229
0.9930355548858643,0.3354211747646332
0.9930502772331238,0.33377605676651
0.9931192994117737,0.33211749792099
0.9931560158729553,0.33038127422332764
0.9931623935699463,0.32872122526168823
0.9931660294532776,0.32710421085357666
0.9931870698928833,0.3254222571849823
0.9932600259780884,0.3237476646900177
0.993269681930542,0.3221110701560974
0.9935181736946106,0.3204370141029358
0.9935333132743835,0.318758100271225
0.9935435652732849,0.3170793950557709
0.9936147928237915,0.3154165744781494
0.9936082363128662,0.3137533664703369
0.9936360120773315,0.31211191415786743
0.9936825037002563,0.3104708194732666
0.9936826229095459,0.3088223934173584
0.9937059283256531,0.30718621611595154
0.9937546253204346,0.30560219287872314
0.9938168525695801,0.30391430854797363
0.9939727187156677,0.30222398042678833
0.9940338134765625,0.30060797929763794
0.9940528273582458,0.29896384477615356
0.9940618276596069,0.29730913043022156
0.9941157102584839,0.295640230178833
0.9941338896751404,0.2940165102481842
0.9941407442092896,0.2923172116279602
0.9941461086273193,0.29068803787231445
0.994160532951355,0.2891717851161957
0.9942121505737305,0.2875269651412964
0.9942253232002258,0.2859092354774475
0.9944203495979309,0.28429824113845825
0.994403064250946,0.2825355529785156
0.994485080242157,0.2808971107006073
0.9945046305656433,0.27937865257263184
0.9944841861724854,0.2777438163757324
0.9947476387023926,0.27608993649482727
0.9947496056556702,0.27446675300598145
0.994767963886261,0.272858202457428
0.9948177337646484,0.2712302505970001
0.9948315024375916,0.2695894241333008
0.9948350191116333,0.2680113911628723
0.9950339198112488,0.26639917492866516
0.9950319528579712,0.26479217410087585
0.9950506091117859,0.2631967067718506
0.9950965642929077,0.26155000925064087
0.9951006770133972,0.25990813970565796
0.9951128959655762,0.25829797983169556
0.9951172471046448,0.25666460394859314
0.9951225519180298,0.2551182806491852
0.9951314926147461,0.2535252571105957
0.9951791167259216,0.251875638961792
0.9951803684234619,0.2503177523612976
0.9951842427253723,0.2486560046672821
0.9953462481498718,0.24700424075126648
0.9953587055206299,0.24545682966709137
0.9953438639640808,0.24387291073799133
0.9953675270080566,0.2422143667936325
0.9954149723052979,0.2406618297100067
0.9953799843788147,0.23907478153705597
0.9958255290985107,0.23739482462406158
0.9958091974258423,0.23580050468444824
0.9958328008651733,0.234209343791008
0.995839536190033,0.23260588943958282
0.9958834648132324,0.23100066184997559
0.9958772659301758,0.22941744327545166
0.9958935976028442,0.22785396873950958
0.9959281086921692,0.22628919780254364
0.9960324764251709,0.22470234334468842
0.9960428476333618,0.22311905026435852
0.9960455894470215,0.22156064212322235
0.9960797429084778,0.21994048357009888
0.9960814714431763,0.21830441057682037
0.9960901141166687,0.21674706041812897
0.9960935115814209,0.21517671644687653
0.9960946440696716,0.21359020471572876
0.9960969686508179,0.2119063287973404
0.9961055517196655,0.21030570566654205
0.9961374998092651,0.20881235599517822
0.9961332678794861,0.20725376904010773
0.9961393475532532,0.20558227598667145
0.996148407459259,0.2039763629436493
0.9962627291679382,0.20251591503620148
0.9962611198425293,0.20107582211494446
0.9962275624275208,0.19945894181728363
0.9962446093559265,0.19774210453033447
0.9962798357009888,0.19615206122398376
0.9962785243988037,0.1946171522140503
0.9962707161903381,0.19303399324417114
0.9964908361434937,0.191422238945961
0.9966244101524353,0.18980802595615387
0.9966569542884827,0.18826256692409515
0.9966574907302856,0.18677294254302979
0.9966092705726624,0.18522116541862488
0.9966680407524109,0.18367494642734528
0.9965880513191223,0.18208910524845123
0.9966334104537964,0.1804615706205368
0.9965826272964478,0.17887219786643982
0.9967896342277527,0.1773553192615509
0.9966462850570679,0.17585697770118713
0.9966809749603271,0.17423628270626068
0.9966893196105957,0.17265696823596954
0.9967305660247803,0.1711748093366623
0.9969907402992249,0.16960252821445465
0.9974261522293091,0.168004110455513
0.9975286722183228,0.16642208397388458
0.9975289702415466,0.1647680550813675
0.9975206255912781,0.1631752997636795
0.997444212436676,0.1617155820131302
0.9971232414245605,0.16067247092723846
0.9971128106117249,0.15909886360168457
0.9975172281265259,0.15706121921539307
0.9974312782287598,0.1555928885936737
0.9972876310348511,0.1541367471218109
0.9976338148117065,0.1524248868227005
0.997489333152771,0.15087804198265076
0.9975540041923523,0.1492784172296524
0.9974988698959351,0.14771823585033417
0.9974721670150757,0.14615754783153534
0.9974420666694641,0.14459726214408875
0.9975593090057373,0.14308752119541168
0.9973803162574768,0.14155864715576172
0.9973400235176086,0.13984912633895874
0.9979166388511658,0.13827191293239594
0.9976624250411987,0.13695316016674042
0.9974263310432434,0.13542036712169647
0.9974658489227295,0.13384613394737244
0.9973109364509583,0.13220572471618652
0.9972855448722839,0.13050763309001923
0.9974990487098694,0.12894082069396973
0.997511088848114,0.1275167018175125
0.9973162412643433,0.12607504427433014
0.9972965121269226,0.12450361996889114
0.9972584247589111,0.12291555106639862
0.9973610639572144,0.12137393653392792
0.9973681569099426,0.11996878683567047
0.9971266984939575,0.11841410398483276
0.9971752166748047,0.11679533869028091
0.997223973274231,0.11527057737112045
0.9970754981040955,0.1136888638138771
0.9972181916236877,0.1121581494808197
0.998848021030426,0.11067874729633331
0.9991201758384705,0.10908165574073792
0.9990016222000122,0.10749407112598419
0.9991287589073181,0.10594794899225235
0.9990587830543518,0.10441756248474121
0.999130129814148,0.10290929675102234
0.9990831613540649,0.10144670307636261
0.9992432594299316,0.09993697702884674
0.9992272853851318,0.09831524640321732
0.9992495179176331,0.09678571671247482
0.9992681741714478,0.09522490948438644
0.9994102716445923,0.09353198111057281
0.9990090727806091,0.09215670078992844
0.9994441866874695,0.0907113328576088
0.9993782043457031,0.0891132652759552
0.9994014501571655,0.0875563770532608
0.9993325471878052,0.0861022025346756
0.9995567202568054,0.08453839272260666
0.9994484186172485,0.08277906477451324
0.9993895888328552,0.08142858743667603
0.99953693151474,0.08000758290290833
0.9994885325431824,0.07854288071393967
0.9996606111526489,0.07703589648008347
0.999663770198822,0.0752422958612442
0.9995724558830261,0.07374607771635056
0.9996508955955505,0.07232429832220078
0.9996808767318726,0.07082059234380722
0.9996941685676575,0.06917232275009155
0.9996846914291382,0.06772767752408981
0.9997267723083496,0.06605847179889679
0.9997285604476929,0.0645662397146225
0.9997678399085999,0.06294452399015427
0.9997169375419617,0.061371807008981705
0.9997819066047668,0.05999821797013283
0.9997783303260803,0.058397017419338226
0.9998118877410889,0.05691274255514145
0.9998075366020203,0.05521579831838608
0.9998224973678589,0.05379738658666611
0.9998152852058411,0.05224630609154701
0.9999469518661499,0.05083923414349556
0.9999518394470215,0.04926268011331558
0.9999455809593201,0.047828953713178635
0.9999598860740662,0.04621060565114021
0.9999589920043945,0.044756874442100525
0.9999568462371826,0.04331785812973976
0.9999704957008362,0.04175901040434837
0.9999688863754272,0.04007558524608612
0.9999714493751526,0.03844403102993965
0.9999768137931824,0.03718288987874985
0.9999777674674988,0.035505663603544235
0.9999821782112122,0.033887021243572235
0.9999816417694092,0.03218095004558563
0.99998539686203,0.03104596957564354
0.9999863505363464,0.02944307215511799
0.9999864101409912,0.027866242453455925
0.999989926815033,0.02603939361870289
0.9999961256980896,0.02500249445438385
0.9999974966049194,0.023621246218681335
0.9999975562095642,0.021698813885450363
0.9999979138374329,0.020030513405799866
0.9999985694885254,0.019112197682261467
0.9999987483024597,0.017057258635759354
0.9999989867210388,0.01577061228454113
0.9999997615814209,0.013935339637100697
0.9999997615814209,0.01228704396635294
0.9999998211860657,0.011723489500582218
0.9999998807907104,0.008866469375789165
0.9999999403953552,0.007965553551912308
1.0,0.0011879941448569298


==> figures/plots/data/pr_ssd_mobilenet.csv <==
0.054258815944194794,0.9997696280479431
0.055008940398693085,0.9997721314430237
0.056527938693761826,0.9997782111167908
0.05804692953824997,0.999784529209137
0.059550072997808456,0.9996291399002075
0.06105992570519447,0.999591052532196
0.0625726655125618,0.9996005892753601
0.06408541649580002,0.9996092319488525
0.06559816002845764,0.9996187090873718
0.06711089611053467,0.9996273517608643
0.06862365454435349,0.9996358156204224
0.07014264911413193,0.9996438026428223
0.07166164368391037,0.9996512532234192
0.07317221164703369,0.9996278882026672
0.07467463612556458,0.9994978904724121
0.07619363069534302,0.9995086789131165
0.07771262526512146,0.9995171427726746
0.0792316198348999,0.9995264410972595
0.08075062930583954,0.9995355010032654
0.0822611078619957,0.9995166659355164
0.08376720547676086,0.9993718266487122
0.08527635782957077,0.9992674589157104
0.08679535984992981,0.9992799758911133
0.08831042796373367,0.9992480278015137
0.08981285989284515,0.9990769028663635
0.091328464448452,0.998987078666687
0.09284006804227829,0.9989239573478699
0.0943474993109703,0.9988186955451965
0.09586988389492035,0.9988076090812683
0.09737760573625565,0.9986463189125061
0.09887485206127167,0.9984477758407593
0.10038505494594574,0.9983834624290466
0.10189011693000793,0.9982101917266846
0.10341056436300278,0.9981895089149475
0.10491582751274109,0.9980263113975525
0.10643604397773743,0.99800705909729
0.10796130448579788,0.9980353713035583
0.10948654264211655,0.9980625510215759
0.11101178079843521,0.9980891942977905
0.11253641545772552,0.9981092810630798
0.1140420064330101,0.9979086518287659
0.11555484682321548,0.9977747797966003
0.1170627772808075,0.9976558089256287
0.11858289688825607,0.9976430535316467
0.1201026439666748,0.9975751638412476
0.12162601202726364,0.9975391030311584
0.1231573075056076,0.9975680112838745
0.12466749548912048,0.9974274039268494
0.12619276344776154,0.9974092245101929
0.12771451473236084,0.9973638653755188
0.12923361361026764,0.9972993731498718
0.13076089322566986,0.9972512722015381
0.13227182626724243,0.9970808029174805
0.1337771713733673,0.9969196915626526
0.13528446853160858,0.9967761635780334
0.1368091106414795,0.9967168569564819
0.13831421732902527,0.9965180158615112
0.13983166217803955,0.9964114427566528
0.14134898781776428,0.9963064193725586
0.14286448061466217,0.9961907267570496
0.14438362419605255,0.9961026310920715
0.1459088921546936,0.9960159063339233
0.1474456936120987,0.9960086941719055
0.14896352589130402,0.9959168434143066
0.1504807025194168,0.9957808256149292
0.15201017260551453,0.9957284331321716
0.15353287756443024,0.9956731200218201
0.15506762266159058,0.9956569075584412
0.15659478306770325,0.9955527782440186
0.15812784433364868,0.9955270886421204
0.1596696823835373,0.9955565929412842
0.16121995449066162,0.9955993294715881
0.16274498403072357,0.9954869151115417
0.16426165401935577,0.9953259825706482
0.16579920053482056,0.9952932000160217
0.16731899976730347,0.9951554536819458
0.16882316768169403,0.9949283003807068
0.17032302916049957,0.9946795701980591
0.1718306541442871,0.9944807291030884
0.17333754897117615,0.9942808747291565
0.1748691350221634,0.9941900372505188
0.17637504637241364,0.9939557909965515
0.17790013551712036,0.9938328862190247
0.17942364513874054,0.9937032461166382
0.18093381822109222,0.993502676486969
0.18247297406196594,0.9934293627738953
0.18400095403194427,0.993364155292511
0.18551190197467804,0.9931756258010864
0.1870524138212204,0.9930812120437622
0.18858493864536285,0.9929789900779724
0.19010531902313232,0.9928150177001953
0.19159723818302155,0.9925063252449036
0.19310159981250763,0.9922665953636169
0.19457784295082092,0.9918553829193115
0.19610977172851562,0.9917324185371399
0.19763240218162537,0.9915960431098938
0.1991739273071289,0.9915248155593872
0.2006862759590149,0.9912802577018738
0.2021966576576233,0.9910599589347839
0.2037058025598526,0.9908371567726135
0.2052398920059204,0.9907077550888062
0.20677098631858826,0.9905665516853333
0.2082851082086563,0.9903466105461121
0.2097957879304886,0.9901135563850403
0.21131357550621033,0.9899171590805054
0.21284426748752594,0.9897839426994324
0.21435841917991638,0.9895761013031006
0.2158399373292923,0.9891937375068665
0.21734453737735748,0.9889213442802429
0.21885541081428528,0.9886814951896667
0.2203279733657837,0.9883008599281311
0.2218109518289566,0.9879442453384399
0.22333256900310516,0.9877087473869324
0.2248958796262741,0.9876871705055237
0.22638925909996033,0.9873607754707336
0.22791984677314758,0.9871999621391296
0.2294577807188034,0.9870731830596924
0.2309802770614624,0.9868820905685425
0.2324800044298172,0.9865970611572266
0.23397307097911835,0.9862614870071411
0.235499307513237,0.9860692620277405
0.23705005645751953,0.9859817028045654
0.23859503865242004,0.985846221446991
0.24008144438266754,0.9854971766471863
0.24155458807945251,0.9850983023643494
0.2430785894393921,0.9848858714103699
0.24463683366775513,0.9848141670227051
0.2461952120065689,0.9847439527511597
0.24767766892910004,0.9843484163284302
0.24920856952667236,0.9841489195823669
0.2507665455341339,0.9840825796127319
0.2523030936717987,0.9839097261428833
0.2538447082042694,0.9837344884872437
0.2553729712963104,0.9835575819015503
0.2568241059780121,0.9830639958381653
0.2583504021167755,0.9828155040740967
0.25985774397850037,0.982521653175354
0.26135823130607605,0.982182502746582
0.26285985112190247,0.9818519353866577
0.2643801271915436,0.9816399216651917
0.26586079597473145,0.9812387824058533
0.26739123463630676,0.9810028672218323
0.2689506411552429,0.9808974862098694
0.27046969532966614,0.9806253910064697
0.2720238268375397,0.9804821014404297
0.27358517050743103,0.9803667664527893
0.2751576006412506,0.9802922606468201
0.2766552269458771,0.9799538850784302
0.27815771102905273,0.979636013507843
0.2796958386898041,0.979425311088562
0.28123927116394043,0.9792353510856628
0.28283756971359253,0.9792377948760986
0.2843672037124634,0.97898268699646
0.28587606549263,0.9786591529846191
0.2874239385128021,0.9784719347953796
0.28893569111824036,0.9781650304794312
0.2904248833656311,0.9777851700782776
0.29198163747787476,0.977615237236023
0.29353728890419006,0.9774435758590698
0.2950355112552643,0.9770837426185608
0.2964725196361542,0.9765055179595947
0.29803669452667236,0.9763704538345337
0.2995794117450714,0.9761671423912048
0.30109769105911255,0.975847065448761
0.30262401700019836,0.9755563735961914
0.3040919899940491,0.9751205444335938
0.30557170510292053,0.9746885299682617
0.3070549964904785,0.9742522835731506
0.3086290657520294,0.9741265773773193
0.3101688623428345,0.9738760590553284
0.3116441071033478,0.9734064340591431
0.3131234049797058,0.9729738831520081
0.3145907521247864,0.9725276231765747
0.31604722142219543,0.9720149040222168
0.3175205886363983,0.971559464931488
0.31899774074554443,0.9711195826530457
0.3204958736896515,0.9707292914390564
0.3219839930534363,0.9703311920166016
0.32350659370422363,0.9700408577919006
0.32502609491348267,0.9697075486183167
0.3265371322631836,0.9693528413772583
0.3280743658542633,0.9690966010093689
0.32958850264549255,0.9687574505805969
0.33115655183792114,0.9685613512992859
0.33267199993133545,0.9682144522666931
0.3341811001300812,0.9678524732589722
0.33569100499153137,0.9674961566925049
0.3371826410293579,0.9670910835266113
0.3386358916759491,0.966580331325531
0.340132474899292,0.966180145740509
0.34161344170570374,0.9657226800918579
0.3430546224117279,0.9651579856872559
0.34449294209480286,0.9645901918411255
0.3459254503250122,0.9640116095542908
0.3473893105983734,0.9635255336761475
0.3489028215408325,0.9631645083427429
0.350414901971817,0.9628033638000488
0.3519294261932373,0.9624515771865845
0.3534103333950043,0.9619957208633423
0.35485631227493286,0.9614490866661072
0.35637232661247253,0.961096465587616
0.3579214811325073,0.9608197212219238
0.3594401180744171,0.9604642391204834
0.36090517044067383,0.959969699382782
0.36236974596977234,0.9594622850418091
0.3638524115085602,0.9590071439743042
0.36534595489501953,0.9585846662521362
0.36684519052505493,0.9581806063652039
0.3683664798736572,0.9578379988670349
0.36989840865135193,0.9575101733207703
0.37138718366622925,0.9570591449737549
0.3728886544704437,0.9566439390182495
0.374403178691864,0.9562662243843079
0.3759082555770874,0.9558677673339844
0.37735557556152344,0.9553117752075195
0.37877601385116577,0.9546923637390137
0.3802821934223175,0.9542937278747559
0.3817526400089264,0.9537944197654724
0.383224219083786,0.9533025622367859
0.3847743570804596,0.9530090093612671
0.3863060474395752,0.9526581168174744
0.3878425657749176,0.952307403087616
0.3893338143825531,0.9518636465072632
0.39087018370628357,0.951533317565918
0.39242786169052124,0.9512431621551514
0.39391615986824036,0.9507738351821899
0.39542874693870544,0.9503670334815979
0.3968767821788788,0.9498090147972107
0.3983438313007355,0.9492866396903992
0.3997822403907776,0.9487009048461914
0.40130701661109924,0.9483238458633423
0.4027523100376129,0.9477494359016418
0.40422365069389343,0.9472547173500061
0.40573766827583313,0.9468495845794678
0.4072408974170685,0.9463953375816345
0.4087580442428589,0.9459911584854126
0.41032105684280396,0.9456952214241028
0.41188353300094604,0.9454009532928467
0.4132978320121765,0.9447433948516846
0.4147845506668091,0.9442427158355713
0.41627201437950134,0.9437609910964966
0.41766804456710815,0.9430900812149048
0.41910699009895325,0.942507803440094
0.42055457830429077,0.9419233798980713
0.4220168888568878,0.9413761496543884
0.42357221245765686,0.9410402774810791
0.4251367747783661,0.9407275915145874
0.42669084668159485,0.9403811693191528
0.4282416105270386,0.9400302171707153
0.4296993017196655,0.9394789338111877
0.43121644854545593,0.9390481114387512
0.4326927661895752,0.9385199546813965
0.434084951877594,0.9378142952919006
0.4355674386024475,0.9373077750205994
0.43708911538124084,0.9368774890899658
0.4386194050312042,0.9364685416221619
0.4400571584701538,0.9358659386634827
0.44162559509277344,0.9355327486991882
0.443138062953949,0.935084342956543
0.44464442133903503,0.9346255660057068
0.4461466670036316,0.9341505169868469
0.4476791024208069,0.9337292313575745
0.44923126697540283,0.9333522915840149
0.45076778531074524,0.9329463243484497
0.45230793952941895,0.9325381517410278
0.4537927508354187,0.9320202469825745
0.45522013306617737,0.9313764572143555
0.4567130208015442,0.9308710098266602
0.45825743675231934,0.9304745197296143
0.4598187804222107,0.9301028251647949
0.46132877469062805,0.929619312286377
0.4628021717071533,0.9290657639503479
0.46438875794410706,0.9287427663803101
0.4659861922264099,0.9284322261810303
0.4674738645553589,0.9279061555862427
0.46893858909606934,0.9273270964622498
0.47030916810035706,0.9265672564506531
0.4717554748058319,0.925961434841156
0.4732510447502136,0.9254333972930908
0.4748421609401703,0.9250960946083069
0.4763858914375305,0.9246690273284912
0.4779023826122284,0.9241810441017151
0.4793858826160431,0.9236339330673218
0.4808695316314697,0.9230899214744568
0.4823366105556488,0.9225079417228699
0.4838675558567047,0.9220516085624695
0.48539999127388,0.9215909838676453
0.48699241876602173,0.9212357997894287
0.4885738790035248,0.920873761177063
0.490165650844574,0.9205331206321716
0.4917043447494507,0.9200746417045593
0.4931851327419281,0.919489860534668
0.49465662240982056,0.918902575969696
0.4961794316768646,0.9184146523475647
0.4978083074092865,0.9181156754493713
0.499324768781662,0.9176009893417358
0.5008363723754883,0.9170817136764526
0.5023074150085449,0.9164912700653076
0.5038363933563232,0.9160006642341614
0.5054246783256531,0.9156107902526855
0.5068897604942322,0.9150010347366333
0.5083761215209961,0.9144333600997925
0.5098594427108765,0.9138544797897339
0.5114532709121704,0.91346675157547
0.5130400657653809,0.9130697250366211
0.5145951509475708,0.9126185774803162
0.5161044597625732,0.912070095539093
0.5176684856414795,0.9116212129592896
0.5192800760269165,0.911259651184082
0.5208384394645691,0.9107972979545593
0.5223850011825562,0.9103174209594727
0.5239934921264648,0.909938633441925
0.5256718993186951,0.9096730947494507
0.5273265242576599,0.9093693494796753
0.5289052724838257,0.9089272618293762
0.5304499864578247,0.9084296226501465
0.5320501327514648,0.9080302715301514
0.533531129360199,0.907411515712738
0.5350768566131592,0.9069072604179382
0.5366525650024414,0.9064564108848572
0.5382599830627441,0.9060529470443726
0.539790153503418,0.9055127501487732
0.5412715673446655,0.9048857092857361
0.5428265333175659,0.9043847918510437
0.5444056391716003,0.9039280414581299
0.5460338592529297,0.9035466313362122
0.5475732088088989,0.9030112624168396
0.5491175651550293,0.9024877548217773
0.5506693124771118,0.9019710421562195
0.5523281097412109,0.901623010635376
0.553891122341156,0.9011215567588806
0.5555099248886108,0.9007144570350647
0.5571171045303345,0.900281548500061
0.5587065815925598,0.8998053669929504
0.5603281259536743,0.899383544921875
0.5620211362838745,0.899078905582428
0.563642144203186,0.8986527323722839
0.5652011036872864,0.8981302380561829
0.5667290687561035,0.8975540399551392
0.5682891011238098,0.8970231413841248
0.5700221061706543,0.8967679738998413
0.5717051029205322,0.8964269161224365
0.5733912587165833,0.8960846662521362
0.5751405358314514,0.8958424925804138
0.5767583847045898,0.8953897356987
0.5783497095108032,0.8948900699615479
0.5798490643501282,0.8942526578903198
0.5814412236213684,0.8937526345252991
0.5830494165420532,0.893271803855896
0.5847366452217102,0.8929147720336914
0.5864218473434448,0.8925489187240601
0.5880932211875916,0.8921563625335693
0.5897762775421143,0.8917747735977173
0.5913625955581665,0.8912505507469177
0.5929398536682129,0.8907155990600586
0.5946071147918701,0.8903023600578308
0.5963885188102722,0.890062153339386
0.5979871153831482,0.889543890953064
0.5996382236480713,0.8890977501869202
0.6013216972351074,0.8887026309967041
0.6030516028404236,0.8883783221244812
0.6046581268310547,0.8878589868545532
0.6061878800392151,0.8872146010398865
0.607785701751709,0.886681079864502
0.6094940900802612,0.8863040804862976
0.6112176775932312,0.8859437108039856
0.6129100322723389,0.8855406641960144
0.6146997213363647,0.8852717280387878
0.6164679527282715,0.8849661350250244
0.618206262588501,0.884611964225769
0.6200099587440491,0.8843449354171753
0.6218400597572327,0.8841173052787781
0.6236578822135925,0.883866012096405
0.6253751516342163,0.8834666609764099
0.6270310282707214,0.8829832077026367
0.6287949085235596,0.882646918296814
0.6305755376815796,0.8823283314704895
0.6323190331459045,0.8819519281387329
0.6341169476509094,0.8816540241241455
0.6358815431594849,0.8813040256500244
0.6376997232437134,0.8810153007507324
0.6394482254981995,0.8806321620941162
0.6412667632102966,0.8803400993347168
0.6431378126144409,0.8801143169403076
0.6448689699172974,0.8796986937522888
0.6466327905654907,0.8793155550956726
0.648463249206543,0.8790181279182434
0.6502594351768494,0.8786826133728027
0.6520671248435974,0.878358006477356
0.6538259387016296,0.87795490026474
0.6556624174118042,0.8776512742042542
0.6574177742004395,0.8772410750389099
0.6591630578041077,0.8768123388290405
0.6608507037162781,0.8763031363487244
0.6626223921775818,0.8759005069732666
0.664413571357727,0.8755190372467041
0.666283130645752,0.8752430081367493
0.6680583357810974,0.8748379945755005
0.6698577404022217,0.874453067779541
0.6717400550842285,0.8741707801818848
0.673564612865448,0.8738158345222473
0.6754345893859863,0.8735145926475525
0.6771553158760071,0.8730085492134094
0.6789740324020386,0.8726317286491394
0.6808805465698242,0.8723694086074829
0.6826475262641907,0.8719240427017212
0.6845040917396545,0.8715882897377014
0.686333417892456,0.8712059855461121
0.6882290244102478,0.870903730392456
0.6900483965873718,0.8705067038536072
0.691829264163971,0.8700569272041321
0.6935668587684631,0.8695487380027771
0.69549161195755,0.8692708015441895
0.6973791122436523,0.8689348101615906
0.6993257999420166,0.8686742782592773
0.7013331651687622,0.8684836030006409
0.7032713890075684,0.868195652961731
0.7051934599876404,0.8678896427154541
0.7071279883384705,0.8675938844680786
0.7089805006980896,0.8671931028366089
0.7109162211418152,0.8668898940086365
0.7128555178642273,0.8665858507156372
0.7148551940917969,0.8663503527641296
0.7168817520141602,0.8661425113677979
0.7188242077827454,0.8658276796340942
0.7206565141677856,0.8653766512870789
0.7225924134254456,0.8650454878807068
0.7246237993240356,0.8648236989974976
0.7267480492591858,0.8647075891494751
0.7287328839302063,0.8644205331802368
0.7307411432266235,0.8641562461853027
0.732721209526062,0.8638349771499634
0.7346621155738831,0.8634822368621826
0.7366471886634827,0.8631898164749146
0.738601803779602,0.862838625907898
0.7406271696090698,0.8625718355178833
0.7426593899726868,0.8623017072677612
0.7446929216384888,0.8620287179946899
0.7467373013496399,0.8617699146270752
0.7487366199493408,0.8614488840103149
0.7508058547973633,0.8611972332000732
0.7528597116470337,0.8609294295310974
0.7548758387565613,0.8606141805648804
0.7568830251693726,0.8602785468101501
0.7589586973190308,0.8600223660469055
0.7611466646194458,0.8598828315734863
0.7632126808166504,0.859600305557251
0.7652314305305481,0.8592607975006104
0.7673574090003967,0.8590367436408997
0.7693514227867126,0.8586617708206177
0.7713205218315125,0.8582482933998108
0.7732573747634888,0.8577962517738342
0.7752938866615295,0.8574514389038086
0.7772813439369202,0.8570421934127808
0.7791099548339844,0.8564609885215759
0.7811568379402161,0.8561227917671204
0.7832552790641785,0.8558309674263
0.7852257490158081,0.8553901314735413
0.7871645092964172,0.8549055457115173
0.7891788482666016,0.8545001745223999
0.7912087440490723,0.8541080355644226
0.7931901812553406,0.8536664843559265
0.7950845956802368,0.8531227707862854
0.7971721887588501,0.8527773022651672
0.7992011308670044,0.8523657917976379
0.801277756690979,0.8520014882087708
0.8033382892608643,0.8516169786453247
0.8053373098373413,0.851163923740387
0.8074893951416016,0.8508637547492981
0.8095669150352478,0.8504762649536133
0.8114782571792603,0.8499172329902649
0.8133798837661743,0.8493396639823914
0.8152114152908325,0.8486872911453247
0.8169053792953491,0.8478906750679016
0.8184186816215515,0.8469005227088928
0.8197245597839355,0.8456969857215881
0.8208282589912415,0.8442444801330566
0.8217392563819885,0.8426402807235718
0.8224376440048218,0.8408505916595459
0.8229540586471558,0.8387839198112488
0.8232682943344116,0.8366679549217224
0.8235427141189575,0.8344875574111938
0.8237317800521851,0.8320751786231995
0.8239071369171143,0.8297119140625
0.8240842819213867,0.8274251818656921
0.8242722153663635,0.8251737356185913
0.8244098424911499,0.822887122631073
0.8245289921760559,0.8205149173736572
0.8246569633483887,0.8179696202278137
0.8248013854026794,0.8156447410583496
0.8249314427375793,0.8134198188781738
0.8250675797462463,0.8110204339027405
0.8252069354057312,0.8085657358169556
0.8252790570259094,0.8062881827354431
0.8254712820053101,0.8041966557502747
0.8255659937858582,0.8018580079078674
0.8256927132606506,0.7995544672012329
0.8258405327796936,0.7973213195800781
0.8259124755859375,0.7949112057685852
0.82600998878479,0.7925530076026917
0.8261810541152954,0.7903458476066589
0.8263021111488342,0.7881074547767639
0.8263934850692749,0.7859401106834412
0.8264937400817871,0.7838345170021057
0.8266320824623108,0.781622588634491
0.8268017768859863,0.7791182994842529
0.826911211013794,0.7767710089683533
0.8270124793052673,0.7745749354362488
0.82712322473526,0.7729315757751465
0.8271728157997131,0.7706563472747803
0.8272942304611206,0.7678220272064209
0.827415943145752,0.7656753063201904
0.8275365233421326,0.7636194229125977
0.8276667594909668,0.7614132165908813
0.8278142809867859,0.7593488097190857
0.8279048204421997,0.7572547793388367
0.8280622959136963,0.7547061443328857
0.8281712532043457,0.7525510787963867
0.8283077478408813,0.7504619359970093
0.8284306526184082,0.7481963038444519
0.8285390138626099,0.7460929155349731
0.8286746740341187,0.7439971566200256
0.8287748098373413,0.741926908493042
0.8288972973823547,0.7398414015769958
0.8290102481842041,0.7374920845031738
0.8290948867797852,0.7352227568626404
0.8291831016540527,0.7331798672676086
0.8292639255523682,0.7310745716094971
0.8293916583061218,0.72894686460495
0.829513430595398,0.7268564701080322
0.8296082019805908,0.7248923778533936
0.8297469019889832,0.7227238416671753
0.8298709392547607,0.7205818891525269
0.8299912810325623,0.7183873057365417
0.8300362229347229,0.7160767912864685
0.8300814628601074,0.7142713069915771
0.8301730155944824,0.7122628688812256
0.8303322196006775,0.7100474834442139
0.8303883075714111,0.7077890038490295
0.8304320573806763,0.7056537866592407
0.8305218815803528,0.7036945223808289
0.8306424617767334,0.701576292514801
0.830715537071228,0.7001143097877502
0.8307702541351318,0.697907567024231
0.8308651447296143,0.695283055305481
0.8309704661369324,0.6935009956359863
0.8310552835464478,0.6916098594665527
0.8311190009117126,0.6896655559539795
0.8312702178955078,0.6873714327812195
0.8314156532287598,0.6853386759757996
0.8315135836601257,0.6835280060768127
0.8315621018409729,0.6815032958984375
0.8316292762756348,0.6792008876800537
0.8317394852638245,0.6775006651878357
0.8317815661430359,0.675362229347229
0.8318745493888855,0.6730214953422546
0.8319677114486694,0.6712490916252136
0.8320286870002747,0.669491171836853
0.8320896029472351,0.6669570803642273
0.8321700692176819,0.6648595333099365
0.8322713971138,0.6630809903144836
0.8323569297790527,0.6611852049827576
0.8324044942855835,0.6586015820503235
0.8324502110481262,0.6566351652145386
0.8325234055519104,0.6552579998970032
0.832630455493927,0.6533031463623047
0.8327429294586182,0.651401698589325
0.8328623175621033,0.6493954062461853
0.8329238891601562,0.6474412083625793
0.8330057263374329,0.6455296277999878
0.8331183791160583,0.643641471862793
0.8332265615463257,0.6417176723480225
0.8333233594894409,0.6397020816802979
0.8334077000617981,0.6375696063041687
0.8334593772888184,0.6356326341629028
0.8335015177726746,0.633807897567749
0.8336275815963745,0.6319825649261475
0.8337006568908691,0.6302039623260498
0.8337945342063904,0.628291666507721
0.8339328765869141,0.6263235211372375
0.8340255618095398,0.6246916055679321
0.8340941071510315,0.6226954460144043
0.8341600298881531,0.6203699111938477
0.8342204093933105,0.6185386180877686
0.834254264831543,0.6167776584625244
0.8342996835708618,0.6147894263267517
0.8344009518623352,0.6129574179649353
0.8344679474830627,0.611047625541687
0.8345440626144409,0.6092089414596558
0.8346312046051025,0.6074062585830688
0.8347278237342834,0.6055611968040466
0.834786593914032,0.6037993431091309
0.8348760008811951,0.6019055843353271
0.8350452184677124,0.5999636650085449
0.835156261920929,0.5980826020240784
0.8352028131484985,0.5963488221168518
0.8352558612823486,0.5944676399230957
0.8353213667869568,0.5924023389816284
0.8353978991508484,0.5906739234924316
0.8354867100715637,0.5889182090759277
0.8355441093444824,0.587034285068512
0.8355890512466431,0.5850583910942078
0.8356354832649231,0.5830914378166199
0.8356952667236328,0.5814113616943359
0.8357440233230591,0.5792906880378723
0.8357718586921692,0.5774297118186951
0.8358303308486938,0.5761347413063049
0.8359410166740417,0.5744419097900391
0.8360080122947693,0.5725686550140381
0.8360564112663269,0.5706840753555298
0.8361142873764038,0.568854808807373
0.8362149000167847,0.5669249892234802
0.8362741470336914,0.5650075078010559
0.8363580703735352,0.5632510781288147
0.836406946182251,0.5613982677459717
0.8364790081977844,0.5597187876701355
0.836568295955658,0.5584055781364441
0.8366342186927795,0.5565871000289917
0.8367245197296143,0.5545668005943298
0.8367893099784851,0.5527969598770142
0.8368863463401794,0.5509082674980164
0.8369397521018982,0.5491071939468384
0.8370181918144226,0.5474558472633362
0.8370587229728699,0.5458917021751404
0.8371291756629944,0.5443160533905029
0.8372353315353394,0.5420947074890137
0.8372839689254761,0.5404484868049622
0.8373266458511353,0.5389471650123596
0.8373962044715881,0.5369493365287781
0.8374642729759216,0.535261332988739
0.8375598788261414,0.5334546566009521
0.8376070261001587,0.5316709280014038
0.8376664519309998,0.5300872325897217
0.8377559185028076,0.5282789468765259
0.8378074765205383,0.5267199277877808
0.8378328680992126,0.5252271890640259
0.8378885984420776,0.5233368277549744
0.8379822373390198,0.5215869545936584
0.8380486965179443,0.5198969841003418
0.8381021022796631,0.5181471109390259
0.8381336331367493,0.5161401033401489
0.8381681442260742,0.5146109461784363
0.8382018804550171,0.5131168961524963
0.838268518447876,0.5111991167068481
0.8383771777153015,0.5094681978225708
0.8384725451469421,0.5075699687004089
0.8385310173034668,0.5056276321411133
0.8385639786720276,0.5045158267021179
0.8386337161064148,0.5031075477600098
0.8387109637260437,0.5012990832328796
0.8388260006904602,0.49943992495536804
0.8389189839363098,0.49779829382896423
0.8390116095542908,0.4961213767528534
0.8391230702400208,0.4943434000015259
0.8392153978347778,0.49283596873283386
0.8393068313598633,0.4912528395652771
0.8393749594688416,0.48944464325904846
0.8394598960876465,0.48787721991539
0.8395394086837769,0.4862448275089264
0.839600682258606,0.4846903383731842
0.839638888835907,0.48297154903411865
0.8396903872489929,0.48125141859054565
0.8397499322891235,0.4797046184539795
0.8398129940032959,0.47794991731643677
0.8398959040641785,0.47619137167930603
0.8399227857589722,0.47420185804367065
0.8399551510810852,0.4730214774608612
0.840020477771759,0.4712507426738739
0.8400493264198303,0.4695352017879486
0.8400974273681641,0.46807506680488586
0.8401424288749695,0.46612855792045593
0.8401690125465393,0.4645315706729889
0.8402323722839355,0.4632490873336792
0.8403117060661316,0.46166446805000305
0.8403864502906799,0.46017593145370483
0.8404701352119446,0.45831164717674255
0.8405295610427856,0.45687320828437805
0.8405757546424866,0.4554753303527832
0.8406041264533997,0.4539228677749634
0.8406386971473694,0.4522515833377838
0.8406838774681091,0.4504562318325043
0.8407465815544128,0.44881466031074524
0.8408085107803345,0.4471990764141083
0.8408945798873901,0.44561225175857544
0.8409527540206909,0.4439951479434967
0.8409999012947083,0.442283570766449
0.841068685054779,0.4406011402606964
0.8411203026771545,0.4390917718410492
0.8411707282066345,0.437676340341568
0.8412485718727112,0.4361386299133301
0.8413169980049133,0.4346517026424408
0.8413663506507874,0.4332904517650604
0.8414214253425598,0.43201008439064026
0.8415040373802185,0.43030181527137756
0.8415860533714294,0.4282715618610382
0.8416492938995361,0.4269814193248749
0.8416793346405029,0.42514103651046753
0.8417127132415771,0.42331650853157043
0.8417797088623047,0.4219481945037842
0.8418547511100769,0.42041730880737305
0.8419358730316162,0.41893792152404785
0.8420274257659912,0.41731444001197815
0.8420830368995667,0.415861040353775
0.8421612977981567,0.4143602252006531
0.842238187789917,0.4125560522079468
0.8422824740409851,0.41105905175209045
0.8423389196395874,0.40966373682022095
0.8423916697502136,0.4083873927593231
0.8424404859542847,0.40694621205329895
0.8424926996231079,0.4050372242927551
0.8425799608230591,0.4036041498184204
0.842638373374939,0.40210649371147156
0.8427058458328247,0.40038666129112244
0.8427461385726929,0.39915865659713745
0.8428186178207397,0.3977110683917999
0.8428965210914612,0.3957286477088928
0.8429506421089172,0.394511342048645
0.8429962396621704,0.3930985629558563
0.8430684208869934,0.3914663791656494
0.8431021571159363,0.3899742662906647
0.8431559801101685,0.388251394033432
0.8431994318962097,0.3866880536079407
0.8432530760765076,0.3852747678756714
0.843341052532196,0.38359662890434265
0.8433921933174133,0.382095068693161
0.843438982963562,0.3806743621826172
0.843517541885376,0.3791385889053345
0.843574047088623,0.37765586376190186
0.8436249494552612,0.37575775384902954
0.84365314245224,0.3749709129333496
0.8436843752861023,0.3733590543270111
0.8437232971191406,0.3715951442718506
0.843773603439331,0.3703196346759796
0.8438524007797241,0.3688924014568329
0.8439275622367859,0.36699286103248596
0.8439550399780273,0.3653484284877777
0.8440001010894775,0.3640800416469574
0.8440885543823242,0.36273181438446045
0.8441573977470398,0.3614010214805603
0.8442234396934509,0.3599400818347931
0.8442554473876953,0.35811445116996765
0.8442726135253906,0.35660287737846375
0.8443467617034912,0.3552818298339844
0.8444159030914307,0.35354161262512207
0.8444439172744751,0.35230347514152527
0.8444900512695312,0.3511587381362915
0.844542384147644,0.3493572473526001
0.8445731997489929,0.3477690517902374
0.8446083664894104,0.34637436270713806
0.8446266651153564,0.3450971841812134
0.8446899056434631,0.3437504768371582
0.8447569012641907,0.34197044372558594
0.8448542356491089,0.34042784571647644
0.8449158668518066,0.3385133147239685
0.8449515104293823,0.33729127049446106
0.8449715971946716,0.33630675077438354
0.8450242280960083,0.3346708118915558
0.8450679183006287,0.3333573639392853
0.845134973526001,0.3318787217140198
0.8451830744743347,0.33030128479003906
0.8452725410461426,0.32900431752204895
0.8453153371810913,0.32752758264541626
0.8453502058982849,0.326246976852417
0.8453785181045532,0.32506266236305237
0.8454073667526245,0.3232700228691101
0.8454575538635254,0.32162702083587646
0.8455591201782227,0.32042354345321655
0.845594584941864,0.3195178508758545
0.8456411957740784,0.31786808371543884
0.8457460999488831,0.31593582034111023
0.8458269834518433,0.3145970404148102
0.8458958268165588,0.31321972608566284
0.8459444642066956,0.3116714656352997
0.845978319644928,0.3101493716239929
0.8460078835487366,0.3089407980442047
0.8460479378700256,0.30782490968704224
0.8460856080055237,0.30616703629493713
0.846129298210144,0.30450132489204407
0.8461841344833374,0.30330246686935425
0.8462389707565308,0.3018856644630432
0.8462551832199097,0.30038076639175415
0.8463273644447327,0.29888054728507996
0.8464155793190002,0.2974393367767334
0.8464888334274292,0.29601147770881653
0.8465335369110107,0.2945261001586914
0.846574068069458,0.29372239112854004
0.8465680480003357,0.2924874722957611
0.8466417789459229,0.29015180468559265
0.8466482758522034,0.28855985403060913
0.8467020392417908,0.28753790259361267
0.8467391729354858,0.28616416454315186
0.8467984199523926,0.28456947207450867
0.8468402624130249,0.2831391394138336
0.8468631505966187,0.28197771310806274
0.8469781279563904,0.28050705790519714
0.8470306992530823,0.27907881140708923
0.8471296429634094,0.2777897119522095
0.847216010093689,0.27634862065315247
0.847263753414154,0.2747286856174469
0.8472870588302612,0.27357617020606995
0.8473256826400757,0.27237772941589355
0.8473737239837646,0.27094098925590515
0.8474121689796448,0.2693462669849396
0.847451388835907,0.2680686414241791
0.8474849462509155,0.26678475737571716
0.8475279211997986,0.2651952803134918
0.8475857973098755,0.2637755274772644
0.8476449251174927,0.26248589158058167
0.8477282524108887,0.26116496324539185
0.8478280305862427,0.25981563329696655
0.8478694558143616,0.2584579288959503
0.8479406833648682,0.25704506039619446
0.8480609059333801,0.2557125687599182
0.8481154441833496,0.2540992200374603
0.8481259942054749,0.25279948115348816
0.8481497168540955,0.2515562176704407
0.8482489585876465,0.25002700090408325
0.8483061790466309,0.24868988990783691
0.8483842015266418,0.24706284701824188
0.8484242558479309,0.2459397315979004
0.8485035300254822,0.2446821928024292
0.8485566973686218,0.24325937032699585
0.8486172556877136,0.2419251948595047
0.8487167954444885,0.240457221865654
0.8487573862075806,0.2390623390674591
0.8488243222236633,0.23788076639175415
0.8488758206367493,0.23644982278347015
0.8489812016487122,0.23484937846660614
0.8490873575210571,0.23345565795898438
0.8491296172142029,0.23224171996116638
0.8491975665092468,0.23097774386405945
0.8492538332939148,0.22954340279102325
0.8493502140045166,0.22821518778800964
0.8493653535842896,0.22690454125404358
0.8494431376457214,0.22558285295963287
0.8494831323623657,0.2242475003004074
0.8495993614196777,0.22298917174339294
0.849644660949707,0.22172348201274872
0.8497046828269958,0.220413476228714
0.849730908870697,0.21892398595809937
0.8498373627662659,0.21752235293388367
0.8499414324760437,0.21598170697689056
0.8499706983566284,0.214426651597023
0.8500193357467651,0.21320688724517822
0.8500708341598511,0.2120797336101532
0.8502051830291748,0.21080230176448822
0.8502997756004333,0.20957820117473602
0.8503674864768982,0.2081659883260727
0.8504598736763,0.20677731931209564
0.8505268692970276,0.20568710565567017
0.8506593108177185,0.20405486226081848
0.8507376313209534,0.20273201167583466
0.8508110046386719,0.2014251947402954
0.8509235382080078,0.20006953179836273
0.8510312438011169,0.19878095388412476
0.8510364294052124,0.19791190326213837
0.851073145866394,0.19665685296058655
0.8511058688163757,0.19487100839614868
0.851216197013855,0.19348563253879547
0.8513031005859375,0.1922389417886734
0.8514356017112732,0.19072559475898743
0.8515536189079285,0.18937227129936218
0.8516722917556763,0.1880495697259903
0.8517646789550781,0.18670779466629028
0.851840078830719,0.18548676371574402
0.8519705533981323,0.18393197655677795
0.8520404100418091,0.18247424066066742
0.8520525097846985,0.18134254217147827
0.8521834015846252,0.18014007806777954
0.8522946238517761,0.1788027286529541
0.8524324893951416,0.17744342982769012
0.8525366187095642,0.17621517181396484
0.852684736251831,0.17489159107208252
0.8527584075927734,0.17353731393814087
0.8528868556022644,0.17233335971832275
0.852964460849762,0.17101046442985535
0.8530206084251404,0.16965684294700623
0.8531097173690796,0.16836291551589966
0.8532464504241943,0.1669722944498062
0.8532745242118835,0.16551078855991364
0.8534085750579834,0.1641598343849182
0.853500247001648,0.16301269829273224
0.8536555171012878,0.16171546280384064
0.8537390828132629,0.16036677360534668
0.8538813591003418,0.15918463468551636
0.8539649248123169,0.15792211890220642
0.8541473150253296,0.1565244495868683
0.8542467355728149,0.15511445701122284
0.854403555393219,0.15369726717472076
0.8545074462890625,0.15248312056064606
0.8546693325042725,0.15111961960792542
0.8547344207763672,0.14980514347553253
0.8548938632011414,0.14860285818576813
0.8549624085426331,0.14733394980430603
0.855133056640625,0.14595630764961243
0.8552436232566833,0.14467661082744598
0.8554046154022217,0.14344821870326996
0.8554782271385193,0.14204473793506622
0.8556452989578247,0.14073912799358368
0.8557120561599731,0.13949590921401978
0.8559013605117798,0.13817323744297028
0.8560128211975098,0.1368604153394699
0.8562116622924805,0.13551487028598785
0.8562055826187134,0.13414937257766724
0.8564122319221497,0.13292118906974792
0.8565843105316162,0.13168862462043762
0.856796383857727,0.13040673732757568
0.8569304347038269,0.12916435301303864
0.8571779727935791,0.12785306572914124
0.8573406934738159,0.1264844387769699
0.8574192523956299,0.1252320557832718
0.8575518131256104,0.12389212101697922
0.8577708601951599,0.1225779801607132
0.8578982353210449,0.12134675681591034
0.8581105470657349,0.12006901204586029
0.8582860231399536,0.11870700120925903
0.8584311604499817,0.1172647699713707
0.8586524724960327,0.11603715270757675
0.8588567972183228,0.11482278257608414
0.8590448498725891,0.11347754299640656
0.8592431545257568,0.11216959357261658
0.8593370914459229,0.11080057173967361
0.8594843745231628,0.10949568450450897
0.8596872687339783,0.10832065343856812
0.8598264455795288,0.1070769652724266
0.8598633408546448,0.10572244226932526
0.8601885437965393,0.10445481538772583
0.8603220582008362,0.10316208750009537
0.8606913089752197,0.10184834897518158
0.860805332660675,0.10058005154132843
0.8609958291053772,0.09927535057067871
0.8612642288208008,0.09798412770032883
0.8613978624343872,0.09672395884990692
0.8616940379142761,0.09546475112438202
0.8618796467781067,0.0941610336303711
0.8621867895126343,0.09282173216342926
0.8622793555259705,0.09152909368276596
0.8626154661178589,0.09024844318628311
0.8628590703010559,0.08898059278726578
0.86314457654953,0.08769135177135468
0.8632582426071167,0.0863863155245781
0.863399863243103,0.08508405089378357
0.8638647794723511,0.08379955589771271
0.8640206456184387,0.08251534402370453
0.8642457723617554,0.0812239721417427
0.8644801378250122,0.07992450892925262
0.8649041652679443,0.07865845412015915
0.8652086853981018,0.07736675441265106
0.8653316497802734,0.07606241106987
0.8659315705299377,0.07477585971355438
0.8661863207817078,0.0734565258026123
0.8667538166046143,0.07216032594442368
0.8670006394386292,0.07090801745653152
0.8671870231628418,0.06967701762914658
0.8678030371665955,0.0683198794722557
0.8680984377861023,0.0669911727309227
0.8682303428649902,0.06578278541564941
0.8689170479774475,0.06450175493955612
0.86909019947052,0.06318895518779755
0.8691770434379578,0.061906762421131134
0.8696929216384888,0.06063103303313255
0.8703919649124146,0.059324558824300766
0.8709216713905334,0.058024510741233826
0.8710873126983643,0.05671755596995354
0.8715490102767944,0.05541152134537697
0.8724254965782166,0.05413561314344406
0.8728969693183899,0.0528702549636364
0.8730433583259583,0.05159292370080948
0.8734161853790283,0.05028974637389183
0.874515175819397,0.048996586352586746
0.8748903274536133,0.04770739749073982
0.8750198483467102,0.046418432146310806
0.8761959671974182,0.04514118283987045
0.8772987127304077,0.043844785541296005
0.8776956796646118,0.04256162792444229
0.8786689639091492,0.04126344621181488
0.8789098262786865,0.03996836766600609
0.8797799944877625,0.038683511316776276
0.8817377090454102,0.03740030154585838
0.8827477097511292,0.03613067418336868
0.8853554725646973,0.03487095981836319
0.8870894908905029,0.03362259268760681
0.8898252248764038,0.0323919877409935
0.8947651386260986,0.0311783067882061
0.8977267146110535,0.02998025342822075
0.903934895992279,0.028798257932066917
0.9112445116043091,0.02761894278228283
0.9155309200286865,0.026425516232848167
0.9213791489601135,0.02520028129220009
0.9287509918212891,0.02395825833082199
0.9343147277832031,0.022678077220916748
0.9374738335609436,0.021455753594636917
0.9489865899085999,0.020159665495157242
0.9539871215820312,0.01884571835398674
0.9575616121292114,0.017504075542092323
0.9662685990333557,0.016162056475877762
0.9687170386314392,0.0148141048848629
0.978462278842926,0.01344279944896698
0.9947645664215088,0.012100945226848125
0.9967816472053528,0.010537412948906422
1.0,0.009999060072004795


==> figures/plots/data/pr_yolo.csv <==
0.0016174586489796638,0.9923664331436157
0.002401303965598345,0.994648814201355
0.003975215367972851,0.9968387484550476
0.005542906001210213,0.9977453351020813
0.007110596634447575,0.9982462525367737
0.008678288199007511,0.9985643625259399
0.010245977900922298,0.9987848997116089
0.011813667602837086,0.9989463686943054
0.013381358236074448,0.9990700483322144
0.014949049800634384,0.9991676211357117
0.01651673950254917,0.9992467761039734
0.018084431067109108,0.9993119835853577
0.019652122631669044,0.9993669390678406
0.02121981419622898,0.999413788318634
0.02278750203549862,0.9994542598724365
0.024361412972211838,0.9994893074035645
0.025935325771570206,0.9995203018188477
0.027503015473484993,0.9995474815368652
0.02907070703804493,0.9995719194412231
0.030638398602604866,0.99959397315979
0.03220608830451965,0.9996138215065002
0.03377377241849899,0.9996316432952881
0.03534768521785736,0.9996480941772461
0.036921605467796326,0.9996629953384399
0.038489293307065964,0.999676525592804
0.0400569811463356,0.9996896386146545
0.04163089394569397,0.9997007250785828
0.04320480674505234,0.9997122287750244
0.044772494584321976,0.9997226595878601
0.04634018987417221,0.9997311234474182
0.04791409894824028,0.9997396469116211
0.04948801174759865,0.9997481107711792
0.05106192082166672,0.9997556805610657
0.052635837346315384,0.9997628927230835
0.05420352518558502,0.9997701644897461
0.05577743798494339,0.9997768402099609
0.05735134705901146,0.9997839331626892
0.05891428887844086,0.9996029138565063
0.06048673018813133,0.9995888471603394
0.0620606429874897,0.999599814414978
0.06363455206155777,0.99960857629776
0.06520846486091614,0.9996181726455688
0.0667824000120163,0.9996273517608643
0.06835628300905228,0.9996362924575806
0.06993640959262848,0.9996447563171387
0.07151032239198685,0.9996528625488281
0.07308425009250641,0.999660074710846
0.07466437667608261,0.9996670484542847
0.07624451071023941,0.9996733069419861
0.07781841605901718,0.9996793270111084
0.07939234375953674,0.9996864795684814
0.08097247779369354,0.9996927976608276
0.08255259692668915,0.9996999502182007
0.08413272351026535,0.9997034668922424
0.08571285009384155,0.9997094869613647
0.08729299902915955,0.9997156262397766
0.08887314051389694,0.9997196793556213
0.09045326709747314,0.999724805355072
0.09203339368104935,0.9997307658195496
0.09361352026462555,0.9997329115867615
0.09519365429878235,0.9997386932373047
0.09678002446889877,0.9997422695159912
0.09836636483669281,0.9997473955154419
0.09994647651910782,0.9997515082359314
0.10153285413980484,0.9997552633285522
0.10311920195817947,0.9997590780258179
0.10469933599233627,0.9997628331184387
0.1062856987118721,0.9997652769088745
0.10787206143140793,0.9997696876525879
0.10945840924978256,0.9997711181640625
0.11105097830295563,0.9997767806053162
0.11263731867074966,0.9997786283493042
0.1142236739397049,0.9997831583023071
0.11581625789403915,0.999785840511322
0.11740259826183319,0.9997864961624146
0.11898896098136902,0.9997920393943787
0.12058154493570328,0.999793529510498
0.12217412143945694,0.9997949600219727
0.12376669049263,0.9997997283935547
0.12535926699638367,0.9998014569282532
0.12695185840129852,0.9998027682304382
0.128544420003891,0.9998073577880859
0.13013695180416107,0.9998088479042053
0.13173575699329376,0.9998096823692322
0.13333454728126526,0.9998148679733276
0.1349271535873413,0.999816358089447
0.13652567565441132,0.9998147487640381
0.13811232149600983,0.9997309446334839
0.13971112668514252,0.9997326731681824
0.1412975788116455,0.999648928642273
0.14289623498916626,0.9996520280838013
0.14449504017829895,0.999656081199646
0.14609381556510925,0.9996597170829773
0.14769884943962097,0.9996635913848877
0.1493038535118103,0.9996660947799683
0.15090885758399963,0.999670684337616
0.15251390635967255,0.999671995639801
0.15411806106567383,0.9996718764305115
0.15571150183677673,0.9996012449264526
0.15731653571128845,0.999603271484375
0.15892153978347778,0.9996089339256287
0.1605265587568283,0.999610960483551
0.16213782131671906,0.9996166229248047
0.1637408286333084,0.999569296836853
0.16533535718917847,0.9994730949401855
0.1669466197490692,0.9994790554046631
0.16855783760547638,0.9994829893112183
0.17017529904842377,0.999488353729248
0.17178653180599213,0.9994943141937256
0.17339776456356049,0.9994964599609375
0.17501522600650787,0.9995027780532837
0.17663270235061646,0.9995079636573792
0.1782420128583908,0.9994664192199707
0.17985516786575317,0.9994482398033142
0.18147262930870056,0.9994505643844604
0.18309630453586578,0.9994567632675171
0.1847199946641922,0.9994623064994812
0.1863374412059784,0.9994654655456543
0.187961146235466,0.9994714260101318
0.18959103524684906,0.9994738698005676
0.19121471047401428,0.9994798898696899
0.1928383857011795,0.9994843602180481
0.19446828961372375,0.9994884133338928
0.19608810544013977,0.9994399547576904
0.197715625166893,0.9994340538978577
0.19934038817882538,0.9994121193885803
0.20096297562122345,0.9993814826011658
0.2025928944349289,0.9993873238563538
0.20422279834747314,0.9993896484375
0.20585894584655762,0.9993962645530701
0.2074950635433197,0.999401867389679
0.20913347601890564,0.9993864297866821
0.21074867248535156,0.9992910623550415
0.21237856149673462,0.9992973804473877
0.21402089297771454,0.9993035197257996
0.2156607061624527,0.9992955327033997
0.21728728711605072,0.9992290735244751
0.21892301738262177,0.9992048144340515
0.22056534886360168,0.9992116093635559
0.2222076952457428,0.9992167353630066
0.22385483980178833,0.9992156028747559
0.2254892736673355,0.9991604089736938
0.22711606323719025,0.9990687370300293
0.2287646383047104,0.9990761280059814
0.23041321337223053,0.999082624912262
0.23206780850887299,0.9990893006324768
0.23371033370494843,0.9990436434745789
0.23534612357616425,0.9989699721336365
0.23699501156806946,0.9989520907402039
0.23863817751407623,0.9989104270935059
0.2402983456850052,0.998914361000061
0.2419593632221222,0.9989221096038818
0.2436203807592392,0.998929500579834
0.24527132511138916,0.9988942742347717
0.24692995846271515,0.998892605304718
0.24859510362148285,0.9988921284675598
0.25024914741516113,0.9988458156585693
0.25190672278404236,0.9988159537315369
0.2535678744316101,0.9988002777099609
0.25522878766059875,0.9987832903862
0.25690218806266785,0.9987917542457581
0.2585756480693817,0.9987998008728027
0.2602490782737732,0.9988073110580444
0.2619287967681885,0.99881511926651
0.26360222697257996,0.9988225698471069
0.26527562737464905,0.99882972240448
0.26695042848587036,0.9988187551498413
0.2686225473880768,0.9987970590591431
0.2703084647655487,0.9988047480583191
0.27198508381843567,0.9987778067588806
0.2736552953720093,0.9987288117408752
0.2753366231918335,0.9987193942070007
0.27701470255851746,0.9987002015113831
0.27870672941207886,0.9987083673477173
0.2803988754749298,0.9987158179283142
0.28208988904953003,0.9987198114395142
0.28377068042755127,0.9986860752105713
0.28546273708343506,0.998694121837616
0.28714311122894287,0.9986392855644226
0.2888221740722656,0.9985796809196472
0.29051870107650757,0.9985824823379517
0.2922018766403198,0.9985176920890808
0.29388725757598877,0.9984614253044128
0.2955843508243561,0.9984443783760071
0.29728177189826965,0.9984294772148132
0.2989826500415802,0.9984059929847717
0.30068081617355347,0.9983737468719482
0.3023838698863983,0.9983577728271484
0.30408570170402527,0.9983378052711487
0.30579298734664917,0.9983345866203308
0.3075083792209625,0.998337984085083
0.30920466780662537,0.9982813000679016
0.3109118640422821,0.9982395172119141
0.31262364983558655,0.9982123970985413
0.3143309950828552,0.9981725811958313
0.31604519486427307,0.9981521368026733
0.31775128841400146,0.9981089234352112
0.31946051120758057,0.9980564117431641
0.3211899399757385,0.9980678558349609
0.3229144513607025,0.9980615973472595
0.3246304392814636,0.9980117678642273
0.32635873556137085,0.9980003237724304
0.3280426263809204,0.9978531002998352
0.32973217964172363,0.9977051019668579
0.33145877718925476,0.9976724982261658
0.3331631124019623,0.997572124004364
0.33488237857818604,0.9975177049636841
0.33660438656806946,0.9974710941314697
0.33831843733787537,0.9973829388618469
0.34006446599960327,0.997372567653656
0.34181252121925354,0.9973680377006531
0.3435497283935547,0.9973320960998535
0.3452886641025543,0.9973001480102539
0.3470103442668915,0.9972212910652161
0.34869584441185,0.9970378279685974
0.35042518377304077,0.9969637989997864
0.35217568278312683,0.9969324469566345
0.3539310693740845,0.9969154596328735
0.3556874394416809,0.9969027638435364
0.35741519927978516,0.9968084692955017
0.3591530919075012,0.9967440962791443
0.3608860671520233,0.9966499209403992
0.3626241981983185,0.9965538382530212
0.36437609791755676,0.9964956045150757
0.3661552965641022,0.9965123534202576
0.3679131865501404,0.9964707493782043
0.36966514587402344,0.9964144229888916
0.37144628167152405,0.996419370174408
0.3732285797595978,0.9964119791984558
0.37501060962677,0.9964039325714111
0.37678101658821106,0.9963652491569519
0.3785371482372284,0.9962895512580872
0.3802853226661682,0.996208131313324
0.3820212781429291,0.9960649013519287
0.38377583026885986,0.9959389567375183
0.385558545589447,0.9959182739257812
0.38735464215278625,0.9959163665771484
0.3891442120075226,0.9958824515342712
0.3909326195716858,0.9958610534667969
0.39271700382232666,0.9958140850067139
0.39448973536491394,0.9957242012023926
0.39627501368522644,0.9956653714179993
0.39799928665161133,0.9954537153244019
0.39975833892822266,0.9953306913375854
0.4015282094478607,0.9952200651168823
0.4033139944076538,0.9951363801956177
0.4050842821598053,0.9950134754180908
0.4068240523338318,0.9948182106018066
0.4086020886898041,0.9947159886360168
0.41041824221611023,0.994694173336029
0.4122101962566376,0.9946143627166748
0.41400814056396484,0.9945468306541443
0.41579872369766235,0.9944499135017395
0.4175979197025299,0.9943742752075195
0.41941478848457336,0.9943258762359619
0.4211771786212921,0.9941344857215881
0.4229978919029236,0.9940974116325378
0.4248131811618805,0.994047224521637
0.426628977060318,0.9939694404602051
0.42844435572624207,0.9938918948173523
0.4302292466163635,0.9937447905540466
0.43200597167015076,0.9935645461082458
0.4337981045246124,0.9934231638908386
0.43562912940979004,0.9933699369430542
0.43743836879730225,0.9932544231414795
0.43923071026802063,0.9931014180183411
0.44106414914131165,0.9930431246757507
0.44290417432785034,0.9929854273796082
0.4447481334209442,0.9929240345954895
0.4465610384941101,0.9927926063537598
0.44837018847465515,0.9926549792289734
0.45020413398742676,0.992559015750885
0.4520067274570465,0.9923961758613586
0.45378947257995605,0.9921901822090149
0.4556054472923279,0.9920446872711182
0.45741939544677734,0.9918836355209351
0.4592319428920746,0.9917205572128296
0.46104949712753296,0.9915692806243896
0.46290504932403564,0.991486668586731
0.46473708748817444,0.991342306137085
0.4665931463241577,0.9912508726119995
0.4684240520000458,0.9911069273948669
0.4702373445034027,0.9909255504608154
0.4720669090747833,0.9907680153846741
0.47392040491104126,0.9906483292579651
0.4757515788078308,0.9904824495315552
0.47762036323547363,0.9903978109359741
0.4794948697090149,0.9903114438056946
0.4813656508922577,0.9902050495147705
0.4832266867160797,0.9900805950164795
0.48507440090179443,0.9899293184280396
0.4869439899921417,0.9898251295089722
0.48879551887512207,0.989670991897583
0.4907018542289734,0.9896166324615479
0.49256399273872375,0.9894619584083557
0.4944365322589874,0.9893286824226379
0.4962916672229767,0.989162027835846
0.49814751744270325,0.988986074924469
0.500018298625946,0.9888415932655334
0.5019126534461975,0.9887306690216064
0.5037510991096497,0.9885135293006897
0.5055856704711914,0.9882884621620178
0.5074849128723145,0.9881672859191895
0.5093742609024048,0.9880275130271912
0.5112149715423584,0.9877969622612
0.5131468176841736,0.9877300262451172
0.5150550603866577,0.9876185655593872
0.5169253349304199,0.9874232411384583
0.518822193145752,0.9872692227363586
0.5206730961799622,0.9870287775993347
0.522589385509491,0.9869137406349182
0.5244879126548767,0.9867545962333679
0.5263735055923462,0.9865609407424927
0.5282508730888367,0.9863538146018982
0.5300891399383545,0.9860631823539734
0.5319499969482422,0.9858171343803406
0.5338377356529236,0.9856228232383728
0.5357306599617004,0.9854167699813843
0.5375964641571045,0.9851627349853516
0.5394516587257385,0.9848911166191101
0.541309654712677,0.9846153259277344
0.5431692004203796,0.9843328595161438
0.54505455493927,0.984099805355072
0.5470023155212402,0.9839794635772705
0.5489101409912109,0.9837677478790283
0.5508568286895752,0.9836153984069824
0.5527182221412659,0.9833238124847412
0.5545909404754639,0.9830545783042908
0.556418240070343,0.9826845526695251
0.5582589507102966,0.9823420643806458
0.5601363182067871,0.982065737247467
0.5620263814926147,0.9817913770675659
0.5639155507087708,0.9815191626548767
0.5658159852027893,0.9812672138214111
0.567705512046814,0.9809771776199341
0.5695774555206299,0.9806598424911499
0.5714885592460632,0.9804109930992126
0.5734378695487976,0.9802191853523254
0.5753031373023987,0.979874849319458
0.5772982239723206,0.979743480682373
0.5792493224143982,0.9795393943786621
0.5812003016471863,0.9793355464935303
0.5831024050712585,0.9790403842926025
0.5850508213043213,0.9788154363632202
0.5869373083114624,0.9784883260726929
0.5888015031814575,0.9781174063682556
0.5906544923782349,0.9777202010154724
0.5924816727638245,0.9772823452949524
0.5943758487701416,0.9769483208656311
0.5962903499603271,0.9766390323638916
0.5981616973876953,0.976262629032135
0.600005567073822,0.9758336544036865
0.6018549799919128,0.9754074811935425
0.6037926077842712,0.975116491317749
0.6056792140007019,0.9747454524040222
0.6075972318649292,0.9744275808334351
0.6094520092010498,0.973990797996521
0.6114310026168823,0.973755955696106
0.6133850812911987,0.9734737873077393
0.6153408288955688,0.9731853604316711
0.6172269582748413,0.9727897047996521
0.6190751791000366,0.9723283052444458
0.6209137439727783,0.9718539714813232
0.6227417588233948,0.9713576436042786
0.6246511340141296,0.9709813594818115
0.6264947056770325,0.9704974293708801
0.6283741593360901,0.9700616598129272
0.6302759051322937,0.9696542620658875
0.6320998072624207,0.9691303372383118
0.6340245008468628,0.96876460313797
0.6358976364135742,0.9683129191398621
0.6377679109573364,0.967850387096405
0.6396703720092773,0.9674320220947266
0.6415247321128845,0.9669338464736938
0.6433634757995605,0.9664070010185242
0.6452615261077881,0.9659725427627563
0.6471760272979736,0.9655558466911316
0.6490146517753601,0.9650218486785889
0.6508825421333313,0.9645339250564575
0.652805507183075,0.9641212224960327
0.6546849012374878,0.9636389017105103
0.6565247178077698,0.9630915522575378
0.6584476232528687,0.9626627564430237
0.6602192521095276,0.9620150327682495
0.6620842814445496,0.9614993929862976
0.6639266610145569,0.960945725440979
0.6657314896583557,0.9603321552276611
0.6675068140029907,0.9596722722053528
0.6693564653396606,0.9591234922409058
0.6711147427558899,0.9584385752677917
0.6730195879936218,0.957959771156311
0.6748855113983154,0.9574273824691772
0.676624596118927,0.9567036628723145
0.6784693002700806,0.9561328291893005
0.6803028583526611,0.9555414915084839
0.6822265982627869,0.9550556540489197
0.6840787529945374,0.9544727206230164
0.6858580708503723,0.9537947177886963
0.6875765323638916,0.953033447265625
0.6893635392189026,0.9523653984069824
0.6911941170692444,0.9517533779144287
0.6930490732192993,0.9511620998382568
0.6948462724685669,0.9504882097244263
0.6966506242752075,0.9498286247253418
0.6983795166015625,0.949054479598999
0.7000783681869507,0.9482446908950806
0.7018358111381531,0.9475187659263611
0.7035499215126038,0.9467238783836365
0.7052128911018372,0.9458656311035156
0.706939697265625,0.9450830221176147
0.7084982395172119,0.9440654516220093
0.7100943326950073,0.9431120753288269
0.7117140889167786,0.9421886205673218
0.713407039642334,0.9413518309593201
0.7150306105613708,0.9404224157333374
0.7166020274162292,0.9394292235374451
0.7181918025016785,0.9384667277336121
0.7196362018585205,0.9373077154159546
0.7211778163909912,0.936265766620636
0.7227593660354614,0.9352741837501526
0.7243145704269409,0.9342560768127441
0.725847065448761,0.9332150220870972
0.7271712422370911,0.9318838715553284
0.7285606265068054,0.9306449294090271
0.7300136685371399,0.9295094013214111
0.7315196394920349,0.9284338355064392
0.7331495881080627,0.9275070428848267
0.7347255349159241,0.9264891743659973
0.7362418174743652,0.9254180192947388
0.7377352714538574,0.9243312478065491
0.739067554473877,0.9229936599731445
0.7404249906539917,0.9217241406440735
0.7418910264968872,0.9206187129020691
0.7432836294174194,0.9193944931030273
0.7446919679641724,0.9181902408599854
0.7461087703704834,0.9169899225234985
0.7476255297660828,0.9159131646156311
0.7489254474639893,0.9145777821540833
0.7503102421760559,0.9133545160293579
0.7517454028129578,0.9121800065040588
0.7529895901679993,0.9107676148414612
0.7541680932044983,0.9092857241630554
0.7553699016571045,0.9078333973884583
0.7565853595733643,0.9064003825187683
0.7578303813934326,0.9049983620643616
0.7590979337692261,0.9036258459091187
0.760263204574585,0.9021536111831665
0.7613942623138428,0.9006367921829224
0.7625394463539124,0.8991135358810425
0.7637024521827698,0.8976207971572876
0.7648423314094543,0.8961097598075867
0.7658097147941589,0.8944074511528015
0.7668353915214539,0.8927702903747559
0.7678434252738953,0.891105055809021
0.768979012966156,0.8895967602729797
0.7699814438819885,0.8879389762878418
0.7708048224449158,0.8860721588134766
0.7716842293739319,0.8842757344245911
0.7725281119346619,0.8824548721313477
0.7734158039093018,0.8807034492492676
0.7742407917976379,0.8788529634475708
0.7750951051712036,0.8770236372947693
0.7758873701095581,0.8751481175422668
0.7766775488853455,0.8732767701148987
0.7773998975753784,0.8713334798812866
0.7780991792678833,0.8693822622299194
0.7787807583808899,0.8673952221870422
0.7794874310493469,0.8654357194900513
0.7800822257995605,0.8633596897125244
0.7805895209312439,0.8611986041069031
0.7811445593833923,0.8592112064361572
0.7815696597099304,0.8569755554199219
0.7820281982421875,0.8546790480613708
0.7824293375015259,0.8524978160858154
0.7828784584999084,0.8503427505493164
0.7832597494125366,0.8479601144790649
0.7837681174278259,0.8458672165870667
0.7841144800186157,0.8436293601989746
0.7844361066818237,0.8413009643554688
0.7847647666931152,0.8390058875083923
0.7850954532623291,0.8367059826850891
0.7853605151176453,0.834282398223877
0.7856272459030151,0.8319265842437744
0.7857990860939026,0.8295738697052002
0.7860022187232971,0.8271963000297546
0.7862103581428528,0.8247150778770447
0.7863547801971436,0.8223534822463989
0.786492109298706,0.8199590444564819
0.786632239818573,0.81748366355896
0.7867575883865356,0.8151936531066895
0.7868984341621399,0.8128973245620728
0.7870274186134338,0.8105151653289795
0.7871389389038086,0.8079320192337036
0.7872137427330017,0.8051751852035522
0.7873008847236633,0.8025924563407898
0.7873716354370117,0.8002686500549316
0.7874601483345032,0.7980457544326782
0.7875189185142517,0.7957134246826172
0.7875756621360779,0.7930314540863037
0.7876048684120178,0.7907238602638245
0.7876298427581787,0.7885962128639221
0.7876591682434082,0.7855333685874939
0.7876786589622498,0.783138632774353
0.7877265810966492,0.7808648943901062
0.7877770066261292,0.778401792049408
0.7877904772758484,0.7763903737068176
0.787822425365448,0.7737596035003662
0.7878509163856506,0.7712509632110596
0.7878785133361816,0.7695761322975159
0.7879098057746887,0.7672828435897827
0.7879521250724792,0.7635273337364197
0.787975549697876,0.7624976634979248
0.7879960536956787,0.7598484754562378
0.7880536317825317,0.757965087890625
0.7880737781524658,0.7556272149085999
0.7881187796592712,0.7522583603858948
0.7881656289100647,0.7499986886978149
0.7882110476493835,0.7475228309631348
0.788223922252655,0.7456510663032532
0.7882390022277832,0.7436949610710144
0.7882615327835083,0.7415667772293091
0.7882842421531677,0.7389358878135681
0.7883118987083435,0.7362905144691467
0.7883275151252747,0.7338993549346924
0.7883484959602356,0.7307773232460022
0.7883607745170593,0.7277466058731079
0.788361668586731,0.7282600998878479
0.7883858680725098,0.7251731753349304
0.7884167432785034,0.7213913202285767
0.788423478603363,0.7212508916854858
0.7884390950202942,0.7177756428718567
0.7884606122970581,0.7151627540588379
0.7884838581085205,0.7128404378890991
0.7885040640830994,0.7115325927734375
0.7885286211967468,0.7092358469963074
0.7885525822639465,0.706892192363739
0.7885828018188477,0.705055832862854
0.7886107563972473,0.7031998038291931
0.7886523008346558,0.7006886601448059
0.7886687517166138,0.6987775564193726
0.7886967658996582,0.6967771053314209
0.7887149453163147,0.6947199702262878
0.7887581586837769,0.6920135617256165
0.7887749671936035,0.6898050904273987
0.7888033986091614,0.6872474551200867
0.7888322472572327,0.6840029358863831
0.7888425588607788,0.6831747889518738
0.7888568043708801,0.6802037954330444
0.7888718247413635,0.6780016422271729
0.7889195084571838,0.6761218905448914
0.788953959941864,0.6742944121360779
0.7889710068702698,0.6723823547363281
0.7890107035636902,0.6696344614028931
0.7890212535858154,0.6692381501197815
0.7890390157699585,0.6649547219276428
0.7890695333480835,0.6616790890693665
0.7891107201576233,0.6597819924354553
0.7891567349433899,0.6575216054916382
0.7891908884048462,0.6558494567871094
0.7892223000526428,0.653664767742157
0.7892366051673889,0.6527112126350403
0.7892684936523438,0.6497873663902283
0.7893027663230896,0.6472505927085876
0.7893134951591492,0.646436333656311
0.789365828037262,0.64348965883255
0.7893974781036377,0.6409375667572021
0.7894043922424316,0.6376153230667114
0.7894271016120911,0.6350972056388855
0.7894490361213684,0.633515477180481
0.7894706130027771,0.6315588355064392
0.7895057797431946,0.6295657753944397
0.789559543132782,0.6268587112426758
0.7896048426628113,0.6246640682220459
0.7896225452423096,0.6228541135787964
0.7896594405174255,0.6211918592453003
0.7896824479103088,0.6193325519561768
0.7897084951400757,0.6178609728813171
0.7897643446922302,0.6158363819122314
0.7898022532463074,0.6132420301437378
0.7898325324058533,0.6107481718063354
0.78985995054245,0.6098994612693787
0.7898996472358704,0.607913076877594
0.7899169921875,0.6056110858917236
0.7899295687675476,0.6037033796310425
0.789947509765625,0.6019156575202942
0.789970874786377,0.5996046662330627
0.7899782061576843,0.5971319675445557
0.7900006175041199,0.59577876329422
0.7900276780128479,0.593806266784668
0.7900466322898865,0.5915501713752747
0.7900770902633667,0.5899577140808105
0.7900991439819336,0.588350772857666
0.7901462316513062,0.5862506031990051
0.7901833653450012,0.584132194519043
0.7902191877365112,0.5826618075370789
0.7902527451515198,0.5805826783180237
0.7902799248695374,0.5784135460853577
0.7902859449386597,0.5764545202255249
0.7903188467025757,0.5746768712997437
0.7903590798377991,0.5731445550918579
0.790403425693512,0.5712703466415405
0.7904131412506104,0.5690800547599792
0.7904442548751831,0.5673017501831055
0.7905142307281494,0.5649202466011047
0.7905137538909912,0.5647910237312317
0.7905302047729492,0.5621153116226196
0.7905697822570801,0.560441255569458
0.790611207485199,0.5588730573654175
0.7906398773193359,0.5570511817932129
0.7906728386878967,0.5550606846809387
0.7906979322433472,0.5529327988624573
0.7907567024230957,0.5507972836494446
0.790783166885376,0.5490708351135254
0.7908481359481812,0.546724259853363
0.7908496260643005,0.5465247631072998
0.7908743619918823,0.5440422296524048
0.7909027934074402,0.5423192381858826
0.7909379601478577,0.540798544883728
0.7909529209136963,0.538713276386261
0.7909744381904602,0.5365111827850342
0.7910448312759399,0.5340670347213745
0.791064977645874,0.531568169593811
0.7910996675491333,0.5297797322273254
0.7911596894264221,0.5277315378189087
0.7912172079086304,0.5258036851882935
0.7912818193435669,0.5240819454193115
0.7913298010826111,0.5224249362945557
0.7913458943367004,0.5200971961021423
0.7913621068000793,0.5183226466178894
0.7914001941680908,0.51727694272995
0.7914327383041382,0.5155147910118103
0.7914921641349792,0.5131560564041138
0.7915069460868835,0.5106667876243591
0.7915143370628357,0.5102903246879578
0.7915344834327698,0.5084401965141296
0.7915545701980591,0.5066712498664856
0.7915850877761841,0.5049722194671631
0.7916030883789062,0.5028164982795715
0.7916218638420105,0.5011048316955566
0.7916562557220459,0.4998311996459961
0.7917065024375916,0.4983556270599365
0.7917231917381287,0.4961865544319153
0.7917343974113464,0.49399757385253906
0.7917693853378296,0.4929980933666229
0.791785717010498,0.4911476671695709
0.7917940616607666,0.48904210329055786
0.791811466217041,0.4874642491340637
0.791835367679596,0.48596349358558655
0.7918581962585449,0.48461511731147766
0.7918962240219116,0.4827565848827362
0.7919309139251709,0.48044538497924805
0.7919501662254333,0.47883614897727966
0.7919871211051941,0.47783663868904114
0.7920116782188416,0.4763058125972748
0.7920344471931458,0.4749036133289337
0.792057454586029,0.47323018312454224
0.7921069264411926,0.4709431529045105
0.7921160459518433,0.46876510977745056
0.7921356558799744,0.4669021666049957
0.7921722531318665,0.4646447002887726
0.7921687960624695,0.46493762731552124
0.7922147512435913,0.46281588077545166
0.7922375798225403,0.4605955481529236
0.7922605872154236,0.4587986469268799
0.7922955751419067,0.45779314637184143
0.7923426628112793,0.45615917444229126
0.7923767566680908,0.4546336233615875
0.7924050688743591,0.4529554545879364
0.7924606800079346,0.4511157274246216
0.7925142645835876,0.4494082033634186
0.792556881904602,0.44791850447654724
0.7925975322723389,0.44543352723121643
0.7926036715507507,0.44508835673332214
0.7926482558250427,0.4428722858428955
0.7926640510559082,0.44122496247291565
0.7927061915397644,0.4396480619907379
0.7927519083023071,0.43850597739219666
0.7927858829498291,0.4368550181388855
0.792837381362915,0.4350787401199341
0.7928685545921326,0.433605432510376
0.7929231524467468,0.4320683777332306
0.7930039167404175,0.43050897121429443
0.7930618524551392,0.4288388192653656
0.7931000590324402,0.42723509669303894
0.7931232452392578,0.42565783858299255
0.7931745648384094,0.4240773022174835
0.793232798576355,0.42267194390296936
0.793276309967041,0.4212840497493744
0.7933350205421448,0.4197225272655487
0.7933972477912903,0.41798585653305054
0.7934156656265259,0.4162941873073578
0.7934711575508118,0.41505029797554016
0.7935366630554199,0.41320863366127014
0.7935502529144287,0.4115287959575653
0.7935759425163269,0.41058963537216187
0.7935838103294373,0.40900489687919617
0.7936104536056519,0.40696829557418823
0.7936661839485168,0.40543079376220703
0.7937923669815063,0.4040070176124573
0.7938960194587708,0.40247291326522827
0.7939366102218628,0.4007849395275116
0.7939878702163696,0.3992859125137329
0.7940083742141724,0.39808157086372375
0.7940511107444763,0.3965054452419281
0.7941332459449768,0.3950592875480652
0.7941703200340271,0.3933679163455963
0.7942187190055847,0.391747385263443
0.7942370176315308,0.39029383659362793
0.794256329536438,0.3884592354297638
0.7943043112754822,0.3869039714336395
0.7943507432937622,0.38519954681396484
0.794388473033905,0.38351327180862427
0.7944055795669556,0.3823627233505249
0.7944270968437195,0.38110560178756714
0.7944804430007935,0.3794802725315094
0.7945477962493896,0.37778934836387634
0.7945864796638489,0.37658682465553284
0.7946099638938904,0.3756546676158905
0.7946169972419739,0.37383970618247986
0.7946452498435974,0.3720649182796478
0.7946672439575195,0.37021997570991516
0.7947013974189758,0.36858654022216797
0.7947679162025452,0.36741751432418823
0.7948180437088013,0.36593663692474365
0.7948592901229858,0.36463242769241333
0.794890820980072,0.3631625473499298
0.7949337959289551,0.3617236018180847
0.7949826717376709,0.36017078161239624
0.7950547337532043,0.35862043499946594
0.7951006293296814,0.35721510648727417
0.7951565980911255,0.35533878207206726
0.7951717376708984,0.3534349799156189
0.7952117919921875,0.3521645665168762
0.7952446341514587,0.3511170744895935
0.7952914237976074,0.3494969308376312
0.7953217625617981,0.34777432680130005
0.7953588962554932,0.3466314375400543
0.7954389452934265,0.34520360827445984
0.7954971194267273,0.3438570499420166
0.7955214381217957,0.3422963619232178
0.7955524921417236,0.34048938751220703
0.7955979108810425,0.33925676345825195
0.7956411838531494,0.3378280699253082
0.7956541776657104,0.33648592233657837
0.7957002520561218,0.3350715935230255
0.7957684397697449,0.33344554901123047
0.7957955002784729,0.3319391906261444
0.7958282232284546,0.33051449060440063
0.7959190607070923,0.32917824387550354
0.7959744930267334,0.32781684398651123
0.7960501313209534,0.32621943950653076
0.7960851788520813,0.3250228464603424
0.7961246371269226,0.3238949477672577
0.7961649894714355,0.32202139496803284
0.7962461709976196,0.32064589858055115
0.796305239200592,0.3192972242832184
0.7963650822639465,0.31780651211738586
0.7964391112327576,0.3161871135234833
0.7964766025543213,0.3147798776626587
0.7965049147605896,0.3134814500808716
0.7965307235717773,0.31193533539772034
0.7965647578239441,0.31060078740119934
0.7966204285621643,0.30930644273757935
0.7967074513435364,0.3078773617744446
0.7967838048934937,0.3065910041332245
0.7968608140945435,0.30532869696617126
0.7969434857368469,0.30377328395843506
0.797004759311676,0.30226221680641174
0.7970540523529053,0.30105337500572205
0.7970774173736572,0.2996080219745636
0.7971606254577637,0.2979050576686859
0.7971788048744202,0.29644399881362915
0.7972341179847717,0.29501447081565857
0.7972934246063232,0.2936982810497284
0.7973610758781433,0.2923155725002289
0.7974159121513367,0.2910462021827698
0.7974713444709778,0.2897756099700928
0.7975407838821411,0.28840211033821106
0.7975914478302002,0.28705769777297974
0.7976365089416504,0.2852790951728821
0.7976887226104736,0.2840297818183899
0.7977386116981506,0.28283554315567017
0.7978158593177795,0.28128647804260254
0.797873854637146,0.27986791729927063
0.7979357242584229,0.27860698103904724
0.798021674156189,0.27702024579048157
0.7980591058731079,0.2756483256816864
0.7981474995613098,0.2742342948913574
0.7982077598571777,0.2728425860404968
0.7982691526412964,0.2716701328754425
0.7983272075653076,0.2702358365058899
0.798406183719635,0.26879817247390747
0.7984648942947388,0.2675555646419525
0.7985219359397888,0.26635363698005676
0.7985723614692688,0.2650156617164612
0.7986035346984863,0.26338306069374084
0.7986462712287903,0.26189517974853516
0.7987245321273804,0.260699599981308
0.798785924911499,0.25889062881469727
0.7988232970237732,0.25727057456970215
0.7988706231117249,0.25633296370506287
0.7990052700042725,0.25510385632514954
0.7990707755088806,0.2536158263683319
0.7991200089454651,0.2522047758102417
0.7991467714309692,0.2509429454803467
0.7992388010025024,0.24968735873699188
0.7993131279945374,0.24844369292259216
0.7993708848953247,0.24731890857219696
0.7994347810745239,0.2456320971250534
0.7994917631149292,0.24432872235774994
0.7995336055755615,0.2431591898202896
0.7996384501457214,0.24161474406719208
0.7997556924819946,0.24029898643493652
0.7998033761978149,0.23876488208770752
0.7998618483543396,0.23752586543560028
0.7999253869056702,0.23637737333774567
0.7999342679977417,0.23566897213459015
0.8000187277793884,0.23379471898078918
0.8000472784042358,0.23212681710720062
0.800111711025238,0.23085691034793854
0.8002458810806274,0.22954821586608887
0.8003657460212708,0.22826389968395233
0.8004908561706543,0.22682730853557587
0.8005358576774597,0.22527095675468445
0.800628662109375,0.22402863204479218
0.8007205128669739,0.22271323204040527
0.8007782697677612,0.2213379144668579
0.800881564617157,0.22016455233097076
0.8010099530220032,0.21894335746765137
0.8010469675064087,0.21764396131038666
0.8011738061904907,0.21628566086292267
0.8013460636138916,0.21485069394111633
0.8014846444129944,0.2135511040687561
0.8016296029090881,0.21230585873126984
0.8017222285270691,0.21100947260856628
0.8018366098403931,0.20969922840595245
0.8019061088562012,0.20827539265155792
0.8019635081291199,0.20693804323673248
0.8020018339157104,0.2056720107793808
0.8020915985107422,0.20447255671024323
0.8022283911705017,0.2033577710390091
0.8023450970649719,0.2018921822309494
0.8024398684501648,0.20035991072654724
0.8025273084640503,0.19922170042991638
0.8026869297027588,0.19780994951725006
0.8028528690338135,0.19644871354103088
0.802945077419281,0.19518853724002838
0.8029855489730835,0.19395218789577484
0.8031076192855835,0.19262677431106567
0.8032116889953613,0.1913498193025589
0.8033239245414734,0.19001998007297516
0.8034424781799316,0.1885320097208023
0.803514301776886,0.18733163177967072
0.8035959601402283,0.18598774075508118
0.8036661148071289,0.18478868901729584
0.8037524819374084,0.18354450166225433
0.8039088845252991,0.18215195834636688
0.8040122389793396,0.18098799884319305
0.8040637373924255,0.17993547022342682
0.804150402545929,0.17846433818340302
0.8043158650398254,0.17694345116615295
0.8043670058250427,0.17561346292495728
0.8044386506080627,0.17439374327659607
0.8045389652252197,0.1730719804763794
0.8046721816062927,0.1717897653579712
0.8048121333122253,0.17056849598884583
0.8049430847167969,0.1692538559436798
0.8051145672798157,0.1678919941186905
0.8052099347114563,0.1665986031293869
0.8053978681564331,0.16535526514053345
0.8056262731552124,0.16403868794441223
0.8057633638381958,0.16278846561908722
0.8058592081069946,0.16158677637577057
0.8059029579162598,0.16023138165473938
0.8060737252235413,0.15888823568820953
0.8061608672142029,0.15764471888542175
0.8063465356826782,0.1563223898410797
0.8064606785774231,0.15502917766571045
0.8066216111183167,0.15375299751758575
0.8068227767944336,0.15245507657527924
0.8070650696754456,0.151201993227005
0.8071353435516357,0.14984595775604248
0.8072888851165771,0.14854755997657776
0.8075149655342102,0.1473073810338974
0.8076126575469971,0.14604459702968597
0.8078044056892395,0.14482219517230988
0.8080134987831116,0.143638476729393
0.8080803155899048,0.14239726960659027
0.8082670569419861,0.14103105664253235
0.808529257774353,0.13972815871238708
0.8087292313575745,0.13853907585144043
0.8088638186454773,0.1372734010219574
0.809224009513855,0.1359657198190689
0.809384286403656,0.13460557162761688
0.8095463514328003,0.1332889199256897
0.8097385168075562,0.13204258680343628
0.8099309206008911,0.13073481619358063
0.8101919293403625,0.12953105568885803
0.8104751110076904,0.1283550262451172
0.8106423616409302,0.12708380818367004
0.810873806476593,0.1257643699645996
0.811079204082489,0.1245102658867836
0.8114101886749268,0.12328162789344788
0.8115464448928833,0.12204467505216599
0.8117567300796509,0.12084872275590897
0.8119661808013916,0.11953341215848923
0.8123739361763,0.11815682798624039
0.8126766085624695,0.11689680069684982
0.8129262328147888,0.11566203832626343
0.813230574131012,0.1143941581249237
0.8134346604347229,0.11318297684192657
0.8137434720993042,0.11191847920417786
0.8139291405677795,0.11061257869005203
0.8142743110656738,0.10935172438621521
0.8145262002944946,0.10805971175432205
0.8148426413536072,0.1068066954612732
0.8152294754981995,0.10557780414819717
0.8154265284538269,0.10434317588806152
0.8157783150672913,0.10306434333324432
0.8162059187889099,0.10176854580640793
0.8163965344429016,0.10052885860204697
0.8167922496795654,0.0992889404296875
0.8170377612113953,0.09802901744842529
0.8173493146896362,0.09677531570196152
0.8177716135978699,0.09549111127853394
0.8182187676429749,0.09417051076889038
0.8183514475822449,0.09291113168001175
0.8187217712402344,0.09167681634426117
0.8191675543785095,0.09045635163784027
0.8193080425262451,0.08920570462942123
0.819804310798645,0.08789929002523422
0.8202203512191772,0.0866205021739006
0.8206316232681274,0.08537910878658295
0.8209884166717529,0.08415532857179642
0.8212651014328003,0.08286644518375397
0.8217824697494507,0.08161727339029312
0.8221248388290405,0.080376535654068
0.8226397037506104,0.07908608764410019
0.8231388926506042,0.07782386243343353
0.8238471150398254,0.07656848430633545
0.8241704702377319,0.07533489912748337
0.8248113393783569,0.07409042865037918
0.8251345753669739,0.072807677090168
0.8259212970733643,0.07156270742416382
0.8265785574913025,0.07031767815351486
0.8270754218101501,0.069082111120224
0.8279032111167908,0.06787841767072678
0.8284406065940857,0.06658938527107239
0.8290752172470093,0.06528153270483017
0.8298331499099731,0.06402953714132309
0.8302508592605591,0.06276468187570572
0.8311259746551514,0.061508242040872574
0.8318222165107727,0.060253895819187164
0.8320287466049194,0.058986127376556396
0.833196222782135,0.0577356182038784
0.8338054418563843,0.056486766785383224
0.8341400623321533,0.0552167147397995
0.8352968692779541,0.05394316837191582
0.8357952237129211,0.05266006290912628
0.8364830613136292,0.05141601711511612
0.8373716473579407,0.05013885349035263
0.8377635478973389,0.04883049428462982
0.8379613161087036,0.04753448814153671
0.8393318057060242,0.04627431929111481
0.8397491574287415,0.045035816729068756
0.8407772779464722,0.04373699426651001
0.8421482443809509,0.0424342155456543
0.8433427810668945,0.041169725358486176
0.8437279462814331,0.0399012453854084
0.8447018265724182,0.03863039240241051
0.8465191721916199,0.037343524396419525
0.8475431203842163,0.03606817498803139
0.8486672639846802,0.03479718789458275
0.8507257103919983,0.033505216240882874
0.851507842540741,0.03223618492484093
0.8535916805267334,0.030962135642766953
0.8563275933265686,0.02968043088912964
0.8579331636428833,0.02840740978717804
0.8592415452003479,0.027114372700452805
0.8603070974349976,0.025825250893831253
0.8648303747177124,0.02453143335878849
0.8659200072288513,0.023231012746691704
0.8689631819725037,0.021948235109448433
0.8715312480926514,0.02064010314643383
0.8742735385894775,0.01935550384223461
0.8750144839286804,0.018051065504550934
0.8774710297584534,0.01673586294054985
0.8834348917007446,0.015438434667885303
0.8968925476074219,0.014139363542199135
0.8985573649406433,0.01282982062548399
0.9139604568481445,0.011523773893713951
0.9225368499755859,0.010234002955257893
0.9466671943664551,0.009029636159539223
0.9662837982177734,0.007645945996046066
0.9944718480110168,0.006242190953344107
0.9997498393058777,0.004872437566518784
1.0,0.003350463230162859
1.0,0.0025455316063016653


==> figures/plots/data/pr_yolov2.csv <==
0.25791922211647034,0.9999517798423767
0.25861597061157227,0.999952495098114
0.2600281536579132,0.9999525547027588
0.261440247297287,0.9999536871910095
0.2628461718559265,0.9999536871910095
0.26425206661224365,0.9999537467956543
0.26566430926322937,0.9999538064002991
0.26707643270492554,0.999954104423523
0.2684885561466217,0.999954104423523
0.26990067958831787,0.9999541640281677
0.2713128626346588,0.9999541640281677
0.2727312743663788,0.9999542832374573
0.2741495966911316,0.9999542832374573
0.27556169033050537,0.999954342842102
0.2769739031791687,0.999954342842102
0.2783984839916229,0.9999546408653259
0.27982306480407715,0.9999546408653259
0.28124144673347473,0.9999547600746155
0.2826598286628723,0.9999547600746155
0.28408440947532654,0.9999557733535767
0.28550899028778076,0.9999558329582214
0.2869336009025574,0.9999558925628662
0.2883644104003906,0.999955952167511
0.2897952198982239,0.999955952167511
0.2912197709083557,0.9999562501907349
0.2926444411277771,0.9999561905860901
0.29407522082328796,0.9999563694000244
0.29551219940185547,0.9999563097953796
0.29694926738739014,0.9999597072601318
0.2983800768852234,0.9999597072601318
0.29981711506843567,0.9999597668647766
0.30125415325164795,0.9999597668647766
0.30269119143486023,0.9999598860740662
0.3041281998157501,0.9999601244926453
0.3055652379989624,0.9999601244926453
0.3070085048675537,0.9999601244926453
0.30845171213150024,0.99996018409729
0.30989500880241394,0.9999603033065796
0.31133824586868286,0.9999613165855408
0.3127877116203308,0.9999613165855408
0.31423720717430115,0.9999613165855408
0.31568044424057007,0.9999613761901855
0.3171299397945404,0.9999614357948303
0.318585604429245,0.9999616742134094
0.32003507018089294,0.9999617338180542
0.3214845359325409,0.9999617338180542
0.32294028997421265,0.999961793422699
0.32439592480659485,0.999961793422699
0.3258516490459442,0.999961793422699
0.3273135721683502,0.9999619126319885
0.32877546548843384,0.9999619126319885
0.3302311897277832,0.9999619126319885
0.33169305324554443,0.9999619722366333
0.33316120505332947,0.9999619722366333
0.33462315797805786,0.9999619722366333
0.3360850512981415,0.9999622702598572
0.3375532329082489,0.9999622702598572
0.3390212953090668,0.999962329864502
0.3404894769191742,0.9999623894691467
0.3419637978076935,0.9999623894691467
0.3434329330921173,0.9999494552612305
0.34490010142326355,0.9999293088912964
0.3463744819164276,0.9999293088912964
0.3478463292121887,0.9999217391014099
0.34931695461273193,0.9998931884765625
0.35079753398895264,0.9998932480812073
0.35227808356285095,0.999893307685852
0.35375866293907166,0.9998935461044312
0.35523921251296997,0.9998937249183655
0.35671982169151306,0.9998947381973267
0.3582066595554352,0.9998948574066162
0.35969966650009155,0.9998950958251953
0.3611864447593689,0.9998951554298401
0.36267325282096863,0.9998987317085266
0.3641663193702698,0.9998987913131714
0.36565926671028137,0.9998989105224609
0.36715230345726013,0.99989914894104
0.36865150928497314,0.9998992681503296
0.37015077471733093,0.9999002814292908
0.3716500401496887,0.9999004006385803
0.3731493055820465,0.9999006390571594
0.3746485114097595,0.9999006986618042
0.37615400552749634,0.999900758266449
0.3776594400405884,0.9999008774757385
0.3791542649269104,0.9998747110366821
0.38065794110298157,0.9998698830604553
0.38216960430145264,0.9998701810836792
0.3836812674999237,0.999870240688324
0.38519296050071716,0.9998703598976135
0.3867046535015106,0.9998704195022583
0.38821637630462646,0.9998707175254822
0.3897293210029602,0.9998595714569092
0.39122727513313293,0.999809205532074
0.39275139570236206,0.9998093247413635
0.3942755162715912,0.9998096227645874
0.3957996666431427,0.9998107552528381
0.39731326699256897,0.9997849464416504
0.3988354504108429,0.9997803568840027
0.4003656208515167,0.9997836351394653
0.40188369154930115,0.9997538924217224
0.40341201424598694,0.9997491836547852
0.4049319326877594,0.9997243881225586
0.4064685106277466,0.9997249245643616
0.4079988896846771,0.999710202217102
0.4095291793346405,0.9996951818466187
0.4110719859600067,0.9996963143348694
0.4126147925853729,0.9996998310089111
0.41415759921073914,0.9997005462646484
0.415699303150177,0.9996994137763977
0.41723066568374634,0.9996719360351562
0.41877973079681396,0.9996722340583801
0.4203195869922638,0.9996531009674072
0.42186522483825684,0.9996470808982849
0.4234204888343811,0.9996485114097595
0.4249756932258606,0.999648928642273
0.42653098702430725,0.999649167060852
0.42809242010116577,0.9996504783630371
0.42964738607406616,0.9996387362480164
0.4312029182910919,0.9996256828308105
0.43276435136795044,0.9996261596679688
0.43432581424713135,0.9996265172958374
0.4358934462070465,0.9996276497840881
0.43746113777160645,0.9996318221092224
0.439035028219223,0.9996322393417358
0.4406089186668396,0.9996333718299866
0.44218283891677856,0.9996337890625
0.4437628984451294,0.9996342062950134
0.445343017578125,0.9996353387832642
0.4469231069087982,0.9996395111083984
0.4485032260417938,0.9996399879455566
0.4500833749771118,0.9996410608291626
0.45166975259780884,0.9996414184570312
0.4532560408115387,0.9996418356895447
0.45484036207199097,0.9996392130851746
0.45640644431114197,0.9995839595794678
0.4579901099205017,0.9995651245117188
0.4595784842967987,0.9995450973510742
0.46117523312568665,0.9995418190956116
0.4627740979194641,0.9995423555374146
0.4643692374229431,0.9995370507240295
0.46595364809036255,0.9995090961456299
0.46755167841911316,0.9994951486587524
0.46916165947914124,0.9994940161705017
0.4707617461681366,0.9994720816612244
0.4723761975765228,0.9994679093360901
0.4739537835121155,0.9993992447853088
0.4755331575870514,0.9993453025817871
0.47713109850883484,0.9993082880973816
0.47873473167419434,0.9992820024490356
0.4803500175476074,0.9992672204971313
0.4819655418395996,0.9992519617080688
0.48358920216560364,0.9992529153823853
0.4852190613746643,0.9992579221725464
0.48684895038604736,0.9992596507072449
0.4884788691997528,0.9992604851722717
0.4901149570941925,0.9992656111717224
0.4917510449886322,0.9992671012878418
0.4933871626853943,0.9992678165435791
0.4950295090675354,0.9992730021476746
0.4966718554496765,0.9992746114730835
0.49831414222717285,0.9992754459381104
0.4999564290046692,0.9992800354957581
0.5016049742698669,0.9992817044258118
0.5032597184181213,0.9992828369140625
0.5049145221710205,0.9992852210998535
0.5065692663192749,0.9992884397506714
0.5082240700721741,0.9992906451225281
0.5098764896392822,0.9992753267288208
0.5115334391593933,0.9992706775665283
0.5131821036338806,0.9992504119873047
0.5148468017578125,0.9992469549179077
0.5165041089057922,0.9992296695709229
0.5181775689125061,0.9992316365242004
0.5198492407798767,0.9992316961288452
0.521511971950531,0.9992141127586365
0.5231915712356567,0.9992147088050842
0.524871289730072,0.9992198944091797
0.5265507102012634,0.9992209076881409
0.5282243490219116,0.999199390411377
0.529912531375885,0.9991942048072815
0.5315890908241272,0.9991805553436279
0.5332602858543396,0.999155580997467
0.5349491238594055,0.9991390705108643
0.536647379398346,0.9991437196731567
0.5383456945419312,0.9991453886032104
0.5400392413139343,0.999126672744751
0.5417197346687317,0.9990863800048828
0.543409526348114,0.9990620017051697
0.5451052784919739,0.9990493655204773
0.5468124151229858,0.9990463256835938
0.5485215187072754,0.9990322589874268
0.5502268671989441,0.9990159273147583
0.5519146919250488,0.9989646077156067
0.5536246299743652,0.9989574551582336
0.5553286671638489,0.9989239573478699
0.5570418238639832,0.9988999366760254
0.5587518215179443,0.9988670349121094
0.5604546070098877,0.998824417591095
0.5621780753135681,0.9988078474998474
0.5639137625694275,0.9988095760345459
0.5656426548957825,0.9988028407096863
0.5673654079437256,0.9987710118293762
0.5690978765487671,0.9987483620643616
0.5708264112472534,0.9987185597419739
0.5725618004798889,0.9986986517906189
0.5742962956428528,0.9986680746078491
0.5760444402694702,0.9986624121665955
0.5777987837791443,0.9986655712127686
0.5795485973358154,0.9986516237258911
0.5812881588935852,0.9986205697059631
0.5830119848251343,0.9985612630844116
0.5847630500793457,0.9985288381576538
0.5865268111228943,0.9985180497169495
0.5882803797721863,0.9984893798828125
0.590022087097168,0.9984297156333923
0.5917865037918091,0.9984108209609985
0.5935625433921814,0.9984109401702881
0.5953131318092346,0.9983555674552917
0.5970686674118042,0.9983099102973938
0.5988441705703735,0.9982990622520447
0.6006268262863159,0.9982786178588867
0.6023914813995361,0.9982281923294067
0.6041629910469055,0.9981918931007385
0.6059614419937134,0.9981875419616699
0.60773766040802,0.9981454014778137
0.609509289264679,0.9980995059013367
0.6112599968910217,0.9980073571205139
0.6130527257919312,0.9979749917984009
0.6148675084114075,0.9979772567749023
0.6166694164276123,0.9979610443115234
0.618459939956665,0.9979148507118225
0.6202686429023743,0.9978874325752258
0.6220778822898865,0.997863233089447
0.6238897442817688,0.9978410601615906
0.6256929039955139,0.9977952837944031
0.6274927258491516,0.9977461695671082
0.6293072700500488,0.9977197647094727
0.6311091184616089,0.9976562857627869
0.6329336166381836,0.9976258277893066
0.6347476840019226,0.99757981300354
0.6365783214569092,0.9975493550300598
0.638420820236206,0.997539758682251
0.6402599811553955,0.9975138306617737
0.6421141624450684,0.9975027441978455
0.6439674496650696,0.9974908232688904
0.6457993388175964,0.9974437355995178
0.6476505398750305,0.9974287152290344
0.6495020389556885,0.9974035024642944
0.6513535976409912,0.9973680377006531
0.6532006859779358,0.9973175525665283
0.6550460457801819,0.9972649216651917
0.6568772792816162,0.9971925616264343
0.6586956977844238,0.9970901608467102
0.6605512499809265,0.9970270991325378
0.6623814702033997,0.996934711933136
0.6642103791236877,0.9968476295471191
0.6660683155059814,0.9967909455299377
0.6679261326789856,0.9967215657234192
0.6698082685470581,0.9966815114021301
0.6716721057891846,0.9966119527816772
0.6735116243362427,0.9965072274208069
0.6753653287887573,0.9964271783828735
0.6772149205207825,0.9963296055793762
0.6790408492088318,0.9961903095245361
0.680889904499054,0.9960736036300659
0.6827656626701355,0.9959988594055176
0.6846729516983032,0.9959716796875
0.6865578293800354,0.9958919882774353
0.688414454460144,0.9957723617553711
0.690268337726593,0.9956501722335815
0.6921261548995972,0.9955240488052368
0.6939345002174377,0.9953288435935974
0.6957586407661438,0.9951491355895996
0.6976451277732849,0.9950481653213501
0.6995301246643066,0.9949485659599304
0.7014244198799133,0.9948524236679077
0.7032750844955444,0.9946873784065247
0.7051578760147095,0.9945675730705261
0.7070438265800476,0.994451105594635
0.7089165449142456,0.9943099021911621
0.7107626795768738,0.9941231608390808
0.7126305103302002,0.9939676523208618
0.7145017981529236,0.9938113689422607
0.7164077758789062,0.9936926364898682
0.718321681022644,0.9935872554779053
0.7202068567276001,0.9934349656105042
0.7221102714538574,0.993306577205658
0.7240121960639954,0.9931698441505432
0.7259019017219543,0.9930061101913452
0.7277892827987671,0.9928434491157532
0.7296403646469116,0.9926233291625977
0.7313951849937439,0.9922629594802856
0.7332658767700195,0.9920639395713806
0.7350718975067139,0.9917780160903931
0.7369161248207092,0.9915283918380737
0.7387915253639221,0.9913198947906494
0.7406904101371765,0.9911477565765381
0.7425866723060608,0.990952730178833
0.7444645166397095,0.9907294511795044
0.746268093585968,0.9904069900512695
0.7480841279029846,0.9901047945022583
0.7499340176582336,0.9898388981819153
0.7518067955970764,0.989596962928772
0.7536597847938538,0.9893282651901245
0.7554933428764343,0.9890314936637878
0.7573509812355042,0.9887500405311584
0.759169340133667,0.9884247779846191
0.7610428333282471,0.9881755113601685
0.762946605682373,0.9879587888717651
0.7647786140441895,0.9876419305801392
0.766602635383606,0.9873008131980896
0.7684611678123474,0.9870044589042664
0.7702946066856384,0.9866706132888794
0.77201908826828,0.986200213432312
0.7738344669342041,0.98583984375
0.7756533026695251,0.9854797124862671
0.7774837613105774,0.9851335287094116
0.7793638706207275,0.984844982624054
0.7811875343322754,0.9844793677330017
0.7829552888870239,0.984038233757019
0.7847253680229187,0.9836024641990662
0.7864960432052612,0.9831611514091492
0.7883879542350769,0.9828670024871826
0.7901443243026733,0.982404351234436
0.7918388843536377,0.9818609356880188
0.7935017347335815,0.9812815189361572
0.7952375411987305,0.9807868599891663
0.7969844341278076,0.9802942872047424
0.798815906047821,0.9799001216888428
0.8005786538124084,0.9794237017631531
0.8023476600646973,0.9789583086967468
0.804088294506073,0.9784454107284546
0.8057908415794373,0.9778822064399719
0.807395339012146,0.9771881699562073
0.8090676069259644,0.9765798449516296
0.8106657266616821,0.9759073257446289
0.8122327327728271,0.9751866459846497
0.8138132691383362,0.9744712114334106
0.8154999017715454,0.9738793969154358
0.8172099590301514,0.973311185836792
0.8189532160758972,0.9727858304977417
0.8206075429916382,0.9721500277519226
0.8221802115440369,0.9714146852493286
0.8237308263778687,0.9706496596336365
0.8253281116485596,0.9699369072914124
0.8268457651138306,0.9691271185874939
0.8284670114517212,0.9684421420097351
0.8300830125808716,0.9677419066429138
0.8315281867980957,0.9668466448783875
0.832933247089386,0.9659090638160706
0.8343450427055359,0.9649704098701477
0.8356852531433105,0.9639678001403809
0.8371208310127258,0.9630534052848816
0.8385031223297119,0.962061882019043
0.8399801254272461,0.9611971974372864
0.8414844274520874,0.9603623151779175
0.8428369760513306,0.9593510627746582
0.8441473245620728,0.958291232585907
0.8453506231307983,0.9571162462234497
0.8465133905410767,0.9558945894241333
0.8477874994277954,0.9547978043556213
0.8490781784057617,0.9537121653556824
0.8503105044364929,0.9525604248046875
0.8515375852584839,0.9514153599739075
0.8526718616485596,0.9501537084579468
0.853715181350708,0.948797345161438
0.8547284603118896,0.9474207758903503
0.8558376431465149,0.9461386799812317
0.8569653034210205,0.9448702931404114
0.8581074476242065,0.9436063170433044
0.8590949177742004,0.9422100186347961
0.8601857423782349,0.9409347772598267
0.8612151145935059,0.9395673871040344
0.8621461391448975,0.9380810856819153
0.8630000948905945,0.9365251660346985
0.8638445138931274,0.934985876083374
0.8646771311759949,0.9334172010421753
0.8655920624732971,0.9319023489952087
0.8664640188217163,0.9303419589996338
0.8673098683357239,0.9288305640220642
0.8680129647254944,0.9271309971809387
0.8687038421630859,0.9254458546638489
0.8693885207176208,0.9237821102142334
0.8698980808258057,0.9218742847442627
0.8705502152442932,0.9201321005821228
0.8711127638816833,0.9182695746421814
0.8716005086898804,0.9163560271263123
0.8721471428871155,0.9145612120628357
0.8725441098213196,0.9126090407371521
0.8728718757629395,0.9105106592178345
0.8732629418373108,0.9086078405380249
0.8736321926116943,0.9065923094749451
0.8740279078483582,0.9045149087905884
0.874247670173645,0.9023422002792358
0.8745307326316833,0.9003065228462219
0.8748208284378052,0.8983031511306763
0.8750193119049072,0.896102786064148
0.8752148151397705,0.893951952457428
0.8754486441612244,0.8919057846069336
0.8756181001663208,0.8895251750946045
0.8756847977638245,0.8870801329612732
0.8757380843162537,0.8846370577812195
0.8757613897323608,0.882858157157898
0.8757849335670471,0.8808442950248718
0.8758127689361572,0.8783146739006042
0.8758399486541748,0.8757935166358948
0.8758553862571716,0.8737573027610779
0.8758609890937805,0.8700544238090515
0.8758805394172668,0.8662824034690857
0.8758960962295532,0.8645347952842712
0.8759301900863647,0.8620131015777588
0.8759671449661255,0.8601037263870239
0.8760170340538025,0.8571643829345703
0.8760529160499573,0.8545970916748047
0.8760714530944824,0.8528137803077698
0.8760992884635925,0.850508987903595
0.8761257529258728,0.8482433557510376
0.8761425614356995,0.8465499877929688
0.8761662244796753,0.8449282050132751
0.8761903643608093,0.8423261642456055
0.8762050867080688,0.8398451805114746
0.8762330412864685,0.8377241492271423
0.8762696385383606,0.8356466889381409
0.8763065338134766,0.8333569765090942
0.8763527870178223,0.8307865262031555
0.8763785362243652,0.8291020393371582
0.8763982653617859,0.8268782496452332
0.8764178156852722,0.8243249654769897
0.8764299154281616,0.822047233581543
0.8764539361000061,0.8202139735221863
0.8764986395835876,0.8187219500541687
0.8765260577201843,0.8163346648216248
0.8765523433685303,0.8140136003494263
0.8765824437141418,0.8120301961898804
0.8766021132469177,0.8098347187042236
0.876616895198822,0.8061611652374268
0.876625657081604,0.8029358386993408
0.8766408562660217,0.8014881610870361
0.8766657710075378,0.7990099191665649
0.8766781687736511,0.7959569096565247
0.8766894936561584,0.7942715287208557
0.8767081499099731,0.7923943996429443
0.8767262101173401,0.7902567982673645
0.8767394423484802,0.7881565093994141
0.8767510056495667,0.7862144112586975
0.8767662048339844,0.7846985459327698
0.8767920732498169,0.7821334004402161
0.8768141865730286,0.7801901698112488
0.8768276572227478,0.7784823179244995
0.876846432685852,0.7764889001846313
0.876879870891571,0.7745332717895508
0.876910388469696,0.7725588083267212
0.8769330978393555,0.7699117660522461
0.8769594430923462,0.768033504486084
0.8769721984863281,0.7667236328125
0.8769959807395935,0.764679491519928
0.8770151734352112,0.7626259922981262
0.8770586848258972,0.7597718238830566
0.8770626187324524,0.7595222592353821
0.8770750761032104,0.7553593516349792
0.8770895004272461,0.7515666484832764
0.8771015405654907,0.7494397759437561
0.8771177530288696,0.7480912804603577
0.8771411180496216,0.7468627095222473
0.877164900302887,0.7441380620002747
0.8771727681159973,0.7415722012519836
0.8771970868110657,0.7393772006034851
0.8772112131118774,0.7377815246582031
0.8772266507148743,0.7367364764213562
0.8772386908531189,0.7346121072769165
0.8772567510604858,0.7317200303077698
0.8772764205932617,0.7272405028343201
0.8772879838943481,0.7229212522506714
0.8772865533828735,0.7234233617782593
0.8772965669631958,0.7199339866638184
0.877310574054718,0.7168766856193542
0.8773322701454163,0.7143846154212952
0.8773468136787415,0.709932804107666
0.8773494958877563,0.7109809517860413
0.8773755431175232,0.7037612199783325
0.8773747086524963,0.7038329839706421
0.8773822784423828,0.6987869143486023
0.8774035573005676,0.6962615251541138
0.8774205446243286,0.6939000487327576
0.8774401545524597,0.6884018778800964
0.8774375915527344,0.6896369457244873
0.8774427175521851,0.6810640692710876
0.8774452209472656,0.6822749972343445
0.8774624466896057,0.6756486296653748
0.8774840235710144,0.6704930067062378
0.8775016069412231,0.6665500402450562
0.8775382041931152,0.6634957194328308
0.877548098564148,0.6606504917144775
0.8775628209114075,0.6586952209472656
0.8775674700737,0.6536529660224915
0.8775750398635864,0.6548086404800415
0.8775858879089355,0.6500713229179382
0.8775948286056519,0.6486729979515076
0.877609372138977,0.6472147107124329
0.8776317834854126,0.6455774307250977
0.8776828050613403,0.6377126574516296
0.8776746392250061,0.6396263241767883
0.8776708245277405,0.6401575207710266
0.8776854872703552,0.6298255324363708
0.8776974081993103,0.6268741488456726
0.877716064453125,0.6256211400032043
0.8777369260787964,0.6201637983322144
0.8777464628219604,0.6208765506744385
0.8777465224266052,0.6210476160049438
0.877765417098999,0.608458399772644
0.8777753114700317,0.6000741124153137
0.8778055310249329,0.5983179211616516
0.8778196573257446,0.5943119525909424
0.877848744392395,0.5900295376777649
0.8778641819953918,0.586412787437439
0.8778567314147949,0.5872951149940491
0.8778691291809082,0.5830066204071045
0.877873957157135,0.5791108012199402
0.8778838515281677,0.5799999833106995
0.8778959512710571,0.5713526010513306
0.877898633480072,0.5729768872261047
0.877905547618866,0.5649349689483643
0.8779091835021973,0.5655369758605957
0.8779295086860657,0.5543230772018433
0.8779307007789612,0.5617424249649048
0.877933144569397,0.5597490072250366
0.8779301643371582,0.5571392774581909
0.8779309988021851,0.5577574968338013
0.877946674823761,0.5456674098968506
0.8779450058937073,0.546406626701355
0.8779588937759399,0.5431709289550781
0.8779714703559875,0.5407945513725281
0.8779717087745667,0.541277289390564
0.8779866695404053,0.5365905165672302
0.8779813051223755,0.5372864603996277
0.8779919743537903,0.5327031016349792
0.8779945373535156,0.533311665058136
0.878006637096405,0.5308693647384644
0.8780205845832825,0.5305078029632568
0.8780412673950195,0.5277719497680664
0.8780399560928345,0.5202508568763733
0.8780729174613953,0.5101351141929626
0.8780631422996521,0.5028334856033325
0.8781171441078186,0.4922838807106018
0.8781036734580994,0.4764727056026459
0.8780959248542786,0.47861576080322266
0.8780966997146606,0.47920650243759155
0.8781115412712097,0.4690476357936859
0.8781481981277466,0.46375274658203125
0.8781365156173706,0.4586508572101593
0.8781319856643677,0.45896685123443604
0.8781601786613464,0.45495152473449707
0.8781434297561646,0.4558006227016449
0.8781694769859314,0.44821733236312866
0.8781735301017761,0.43736886978149414
0.8781728148460388,0.43921369314193726
0.8781707286834717,0.43970853090286255
0.8781846165657043,0.43155136704444885
0.8781927824020386,0.4301575720310211
0.8781965374946594,0.42611774802207947
0.8782129883766174,0.422319620847702
0.8782333135604858,0.42006364464759827
0.878262996673584,0.41137072443962097
0.8782628178596497,0.4036000072956085
0.8782896995544434,0.40205666422843933
0.878303050994873,0.39929884672164917
0.8783237934112549,0.39956438541412354
0.8783391714096069,0.39610424637794495
0.8783427476882935,0.3945024013519287
0.8783791065216064,0.38835278153419495
0.8783634305000305,0.3818671405315399
0.8783971071243286,0.37854284048080444
0.8783976435661316,0.3747304379940033
0.8783912658691406,0.37509509921073914
0.8784171342849731,0.36864960193634033
0.8784180879592896,0.358722984790802
0.8784180879592896,0.3603046238422394
0.8784210085868835,0.35282331705093384
0.8784214854240417,0.3471044898033142
0.8784447908401489,0.34855222702026367
0.8784550428390503,0.34269946813583374
0.8784370422363281,0.33939793705940247
0.8784673810005188,0.3404200077056885
0.8784996867179871,0.3334103226661682
0.8784791231155396,0.3343210518360138
0.8784499764442444,0.3235277831554413
0.878493070602417,0.32743310928344727
0.8785105347633362,0.3257271647453308
0.8785027861595154,0.3155108094215393
0.8785337805747986,0.3119926154613495
0.8785373568534851,0.30950188636779785
0.8785495162010193,0.30810460448265076
0.8785881400108337,0.3068656027317047
0.8785699605941772,0.30458730459213257
0.8786139488220215,0.30200955271720886
0.8786182999610901,0.30205291509628296
0.8786216378211975,0.3004409372806549
0.8786518573760986,0.29901835322380066
0.8786612749099731,0.2973172962665558
0.8786628246307373,0.29564008116722107
0.8786675930023193,0.29294735193252563
0.8786925673484802,0.29280397295951843
0.8787045478820801,0.2898949980735779
0.8787018656730652,0.29025742411613464
0.8787218332290649,0.28844740986824036
0.8787516355514526,0.286586731672287
0.8787312507629395,0.28250566124916077
0.8787356019020081,0.2833266854286194
0.8787738084793091,0.2788788676261902
0.8787537217140198,0.27930009365081787
0.8787750005722046,0.2769223749637604
0.8787815570831299,0.27594229578971863
0.8787959814071655,0.27513056993484497
0.8788169622421265,0.2743387818336487
0.8788264989852905,0.27304887771606445
0.8788941502571106,0.26927614212036133
0.8788748979568481,0.26551851630210876
0.8788934946060181,0.2636411190032959
0.8788763284683228,0.26394107937812805
0.878902792930603,0.26218509674072266
0.8789061903953552,0.26006051898002625
0.8789096474647522,0.25809091329574585
0.8789232969284058,0.2561172544956207
0.8789405226707458,0.25643232464790344
0.8789522051811218,0.25384145975112915
0.8789670467376709,0.25387880206108093
0.8789880871772766,0.25182703137397766
0.8789518475532532,0.24842898547649384
0.8790217638015747,0.245641827583313
0.8790282607078552,0.2446882575750351
0.8790306448936462,0.2435598373413086
0.87907475233078,0.24231897294521332
0.8791148066520691,0.24102970957756042
0.879139244556427,0.23969027400016785
0.8791471719741821,0.23864945769309998
0.8791505694389343,0.23765447735786438
0.8792248368263245,0.23612281680107117
0.8792253136634827,0.23491089046001434
0.8792564272880554,0.23381535708904266
0.8792707324028015,0.23233380913734436
0.8792735934257507,0.230693519115448
0.8793109059333801,0.22952432930469513
0.8793559074401855,0.22858315706253052
0.8793506026268005,0.22755147516727448
0.8793904781341553,0.22594882547855377
0.8793933987617493,0.22443918883800507
0.8794288635253906,0.22367487847805023
0.879499077796936,0.22265392541885376
0.8795185685157776,0.2214873880147934
0.8795489072799683,0.21998220682144165
0.8795958161354065,0.2187475711107254
0.879632830619812,0.21750237047672272
0.8796550035476685,0.21563972532749176
0.8796997666358948,0.21412263810634613
0.8797181844711304,0.21272221207618713
0.8797580003738403,0.2112494856119156
0.8797630667686462,0.21025729179382324
0.8798586130142212,0.20872022211551666
0.8798604011535645,0.20697692036628723
0.8798582553863525,0.20639321208000183
0.8799306750297546,0.20522204041481018
0.8799626231193542,0.20411093533039093
0.8799958825111389,0.20313900709152222
0.8800157308578491,0.20183683931827545
0.8800458312034607,0.2003631591796875
0.8800963163375854,0.1992284059524536
0.8801270127296448,0.19823016226291656
0.8802123069763184,0.1971375197172165
0.8802416920661926,0.19600197672843933
0.8802844285964966,0.19461819529533386
0.8803542852401733,0.19329911470413208
0.8803711533546448,0.19190354645252228
0.8804491758346558,0.1907474249601364
0.8805195093154907,0.18975430727005005
0.8806057572364807,0.18825118243694305
0.880638599395752,0.18705016374588013
0.8807275295257568,0.18609994649887085
0.8808236122131348,0.18509109318256378
0.8808476328849792,0.18389210104942322
0.8809127807617188,0.18249806761741638
0.880973756313324,0.18128278851509094
0.8810402750968933,0.1804659068584442
0.8810871243476868,0.1792587786912918
0.8811023235321045,0.17771582305431366
0.8811888694763184,0.17660941183567047
0.8813055753707886,0.17534111440181732
0.8813433647155762,0.17401708662509918
0.8814274668693542,0.17289555072784424
0.8815548419952393,0.1717936247587204
0.8816334009170532,0.17062920331954956
0.8817139267921448,0.16954804956912994
0.8818114399909973,0.16800935566425323
0.8818311095237732,0.166741743683815
0.8819772601127625,0.16588890552520752
0.8820807933807373,0.16467072069644928
0.8822354674339294,0.16352581977844238
0.882311224937439,0.16222043335437775
0.8824028968811035,0.16101793944835663
0.8824806213378906,0.15996405482292175
0.8825686573982239,0.1587979793548584
0.8827712535858154,0.1575912982225418
0.8829671144485474,0.15641416609287262
0.883053183555603,0.15516673028469086
0.883236289024353,0.154017373919487
0.8834014534950256,0.1530156135559082
0.8835279941558838,0.15182505548000336
0.8837161064147949,0.15054790675640106
0.8837875127792358,0.14941033720970154
0.8839487433433533,0.1482575237751007
0.8840290307998657,0.14696049690246582
0.8842501640319824,0.14578822255134583
0.884494960308075,0.1447429656982422
0.8846946954727173,0.14357179403305054
0.8847611546516418,0.1423121988773346
0.8849797248840332,0.141152486205101
0.8851776719093323,0.14005549252033234
0.8853034377098083,0.1388857662677765
0.8855215311050415,0.137735977768898
0.8857468962669373,0.1365523487329483
0.8859794735908508,0.1353234350681305
0.8862068057060242,0.13417312502861023
0.8864197134971619,0.13308168947696686
0.8866268396377563,0.1319284290075302
0.8867577314376831,0.13073696196079254
0.8870449662208557,0.12952058017253876
0.8872016668319702,0.12839335203170776
0.8874463438987732,0.12728659808635712
0.8876738548278809,0.12607793509960175
0.8879988193511963,0.12489520758390427
0.8881739377975464,0.12375422567129135
0.8884577751159668,0.12259270250797272
0.8886281847953796,0.12143123149871826
0.8889155387878418,0.12027772516012192
0.8891458511352539,0.11913392692804337
0.8894591331481934,0.11794884502887726
0.889753520488739,0.11686904728412628
0.8900367021560669,0.11572080850601196
0.8903927206993103,0.11452043056488037
0.8905889987945557,0.1133803054690361
0.8909434676170349,0.11218585819005966
0.8913781046867371,0.11101243644952774
0.891559898853302,0.10986168682575226
0.8919512629508972,0.1087515652179718
0.8923645615577698,0.10761046409606934
0.8927149772644043,0.1064666211605072
0.8930259943008423,0.10534274578094482
0.8933953046798706,0.10418493300676346
0.8936185836791992,0.10299759358167648
0.8939893245697021,0.10185245424509048
0.8943731784820557,0.10073153674602509
0.8947997689247131,0.09955093264579773
0.8953484892845154,0.09835679084062576
0.8956048488616943,0.0971727967262268
0.8959851861000061,0.09608428925275803
0.8963655233383179,0.09492436796426773
0.8968192338943481,0.0937454104423523
0.8971456289291382,0.09257394820451736
0.8975356221199036,0.09147639572620392
0.8980348110198975,0.09033104032278061
0.8984259963035583,0.08914844691753387
0.899090051651001,0.08801480382680893
0.8996396660804749,0.08682604134082794
0.9000542759895325,0.08570759743452072
0.900529682636261,0.08458345383405685
0.9011601805686951,0.08338737487792969
0.9015270471572876,0.08224834501743317
0.902215838432312,0.08108001947402954
0.9028173089027405,0.0799977034330368
0.9032374024391174,0.07891947776079178
0.9039878845214844,0.07770074903964996
0.9047484397888184,0.07652854174375534
0.9051999449729919,0.07543066889047623
0.9058915972709656,0.07432317733764648
0.906669020652771,0.07314608991146088
0.9075071811676025,0.07196439802646637
0.9082803130149841,0.07085064798593521
0.9091064929962158,0.06973399966955185
0.9100656509399414,0.06854282319545746
0.9110444784164429,0.06742633134126663
0.911903977394104,0.06635816395282745
0.9131048917770386,0.06514251232147217
0.9138351678848267,0.06393636018037796
0.9148724675178528,0.06288283318281174
0.915823221206665,0.06174399331212044
0.917065441608429,0.06051678583025932
0.9178236722946167,0.059431880712509155
0.9190818071365356,0.05835302174091339
0.9198269248008728,0.05715617164969444
0.9213513731956482,0.05596219748258591
0.9227260947227478,0.05489002913236618
0.9236844778060913,0.05375544726848602
0.9252170920372009,0.05256010964512825
0.9264929294586182,0.051370181143283844
0.9276635646820068,0.05025794357061386
0.9292349219322205,0.04910188540816307
0.9309235215187073,0.04793679341673851
0.9324573874473572,0.04677194356918335
0.9335924386978149,0.0456172339618206
0.9358212947845459,0.04453590139746666
0.9371662139892578,0.043390918523073196
0.9389135241508484,0.04217497259378433
0.9408653974533081,0.04098090901970863
0.9416532516479492,0.03980535268783569
0.9444063305854797,0.03861955925822258
0.9458156228065491,0.03751266002655029
0.9481790065765381,0.03640981391072273
0.9499320983886719,0.035191066563129425
0.9527838826179504,0.03398236259818077
0.9544476866722107,0.032848335802555084
0.9580731987953186,0.03170790523290634
0.9602862596511841,0.03053654171526432
0.9619446396827698,0.029315710067749023
0.9664427042007446,0.028113441541790962
0.9682719707489014,0.02693796530365944
0.969060480594635,0.025729823857545853
0.973166823387146,0.024498961865901947
0.9785937666893005,0.02323681116104126
0.9797782301902771,0.022010572254657745
0.9833055734634399,0.02076142653822899
0.9842693209648132,0.019542550668120384
0.9867591261863708,0.018346641212701797
0.9910200834274292,0.017032388597726822
0.9924933910369873,0.015745509415864944
0.9979599118232727,0.014466853812336922
0.9986072182655334,0.013195010833442211
0.9996440410614014,0.011941304430365562
0.9997997283935547,0.010562247596681118
0.9999600648880005,0.00928225927054882
0.9999926686286926,0.008071533404290676
0.9999996423721313,0.006550334859639406
1.0,0.005111666861921549
1.0,0.005014924798160791
0.8735302686691284,0.003113707061856985
1.0,0.004180277232080698


==> figures/plots/data/pr_yolov3.csv <==
0.296824843,0.999958098
0.297521561,0.999959707
0.298921317,0.999959648
0.300320983,0.999959707
0.301720679,0.999959826
0.303120404,0.999959826
0.30452013,0.999960065
0.305919886,0.999960124
0.307325214,0.999958158
0.308719218,0.999918103
0.310125172,0.99992007
0.311531097,0.99992156
0.31294325,0.99992156
0.314344823,0.999885976
0.315748841,0.999883354
0.317161053,0.999883413
0.318579435,0.999883533
0.319991559,0.99988389
0.321403682,0.999885023
0.322822064,0.999885082
0.324240446,0.99988544
0.325658798,0.999885499
0.32707715,0.999885619
0.328501761,0.999885678
0.329926342,0.999885976
0.331344664,0.999886096
0.332769305,0.999887168
0.334200084,0.999887288
0.335624695,0.999887586
0.337049305,0.999890268
0.338480115,0.999891043
0.339910924,0.999891102
0.341341704,0.99989146
0.342778772,0.99989152
0.34421578,0.999892652
0.345652819,0.999892712
0.347089857,0.999893069
0.348526895,0.999893129
0.349970132,0.999893188
0.3514072,0.999893248
0.352844208,0.999893308
0.354293704,0.999893665
0.35574314,0.999893725
0.357186407,0.999894738
0.358635873,0.999894857
0.360085309,0.999895155
0.361534834,0.999895275
0.3629843,0.999898732
0.364433825,0.999898732
0.36588946,0.999898851
0.367345095,0.999899149
0.368800879,0.999899209
0.370262772,0.999900281
0.371724695,0.999900341
0.373186588,0.999900639
0.374648482,0.999900699
0.376110464,0.999900758
0.377578586,0.999900877
0.379046738,0.999900937
0.38051483,0.999901116
0.381971627,0.999872923
0.383438647,0.999870241
0.384913027,0.99987036
0.386387378,0.99987042
0.387861758,0.999870658
0.389342338,0.999870837
0.390822887,0.99987185
0.392303497,0.999871969
0.393784046,0.999872208
0.395264626,0.999875724
0.396751404,0.999875903
0.398238242,0.999876022
0.39972502,0.999876261
0.401218057,0.99987638
0.402704865,0.999877393
0.404191643,0.999877512
0.405683905,0.999860644
0.407177657,0.999847353
0.408670723,0.999847472
0.410169929,0.999847531
0.411669225,0.999847829
0.413168401,0.999848783
0.414672881,0.999846458
0.416166902,0.999821723
0.417672366,0.999822497
0.41917786,0.999822855
0.420673639,0.999785006
0.422165841,0.999738038
0.423675567,0.999734521
0.425193489,0.999738336
0.42671138,0.999738634
0.428229243,0.999739051
0.429747194,0.999740124
0.431265086,0.999740481
0.432789207,0.99974066
0.434319586,0.999741018
0.435843676,0.999742091
0.437367827,0.999742806
0.438894838,0.999738038
0.440416038,0.999717593
0.44194901,0.999708891
0.443467021,0.999670088
0.445000857,0.999664307
0.446537465,0.999664664
0.448073983,0.999665797
0.44961676,0.999669373
0.451159567,0.999670029
0.452708632,0.9996714
0.454257607,0.999671757
0.455806613,0.999671996
0.457361847,0.999672353
0.458910853,0.999673486
0.460459828,0.999677539
0.462021321,0.999677777
0.463578075,0.999667525
0.465125591,0.999651313
0.466686964,0.99965471
0.468251526,0.999647379
0.46980986,0.999628127
0.471377581,0.999631822
0.472945273,0.999632239
0.474507689,0.999622762
0.476074338,0.999609053
0.477654427,0.999610364
0.479234576,0.999610782
0.480814725,0.99961102
0.482394814,0.999612331
0.483974934,0.99961555
0.485561252,0.999616683
0.487147599,0.999617994
0.488733917,0.999618411
0.490326464,0.99961859
0.491917551,0.999617219
0.49349913,0.999595761
0.495097905,0.999597132
0.496696711,0.999600887
0.498295456,0.999601364
0.49990046,0.999602795
0.501505554,0.999603152
0.503116727,0.999603391
0.5047279,0.999604702
0.506339073,0.999608099
0.507950306,0.999609053
0.509561539,0.999610305
0.51117897,0.999610901
0.51278609,0.999580085
0.514401495,0.999565125
0.516025126,0.999565303
0.517655015,0.999566674
0.519284904,0.999570668
0.520909071,0.999560416
0.522532165,0.999548197
0.524168313,0.999549627
0.525804043,0.999549448
0.527428031,0.999527216
0.529070377,0.999528468
0.530718863,0.999532461
0.532367408,0.999533236
0.534016013,0.999534667
0.535664558,0.999534845
0.537313104,0.999536276
0.538962722,0.999530792
0.540609956,0.999505937
0.542264581,0.999495327
0.543913424,0.999473929
0.545580685,0.999474823
0.547247887,0.999479055
0.548906863,0.999464333
0.550576031,0.999458492
0.552249432,0.99945879
0.553912878,0.999442518
0.555590153,0.999440968
0.557269871,0.99944222
0.558949411,0.99943161
0.56062907,0.999422073
0.562314928,0.99942553
0.564007044,0.999426901
0.565695941,0.999421954
0.567385018,0.999407828
0.569083333,0.999410391
0.570781589,0.999412596
0.572486162,0.999413013
0.574190617,0.999414384
0.575901389,0.999418378
0.577602506,0.999402463
0.579282284,0.999350846
0.580990136,0.99933666
0.58270216,0.99933058
0.584417522,0.999318719
0.586128592,0.999298453
0.587851763,0.999303281
0.589581192,0.999304116
0.591296315,0.99927181
0.593015134,0.999245286
0.594750285,0.999245346
0.59648025,0.99922967
0.598222017,0.999230206
0.599962652,0.999232173
0.601699531,0.999214888
0.603433669,0.999194205
0.605170786,0.9991768
0.606918275,0.999159694
0.60866183,0.999134898
0.610415041,0.999123454
0.612167358,0.999114454
0.613927424,0.999103546
0.615676761,0.999068141
0.617432296,0.999053657
0.619205177,0.999055028
0.620977104,0.999046564
0.622751117,0.999041378
0.624518692,0.999016523
0.626276672,0.998965263
0.628051281,0.99895215
0.629833221,0.998936951
0.631628394,0.99893707
0.633424044,0.998935997
0.635198951,0.998894751
0.636996984,0.998886228
0.638789117,0.998871505
0.64059186,0.998864353
0.642382205,0.998836994
0.644169748,0.998803139
0.645980895,0.998789132
0.64780277,0.998792768
0.649615049,0.998780549
0.651442051,0.99877888
0.653248847,0.998749793
0.65506649,0.998726428
0.656897783,0.998714149
0.658724725,0.998695672
0.660544813,0.998667836
0.662380517,0.998661995
0.664197862,0.99862057
0.666048646,0.998619974
0.667899549,0.998609722
0.669746637,0.998593807
0.671582401,0.99856323
0.673443973,0.998559654
0.675299227,0.998547852
0.677171767,0.998549998
0.679037571,0.998535872
0.68089509,0.998508692
0.682769418,0.998506248
0.684638441,0.998487771
0.68650341,0.998453021
0.688360035,0.998408556
0.690241337,0.998396933
0.692115843,0.998368919
0.694011509,0.998360753
0.695895076,0.998336375
0.697790146,0.998321056
0.699682474,0.998290896
0.701561153,0.998242974
0.703446448,0.998204112
0.705363989,0.99820292
0.707280576,0.998191714
0.709196985,0.998177886
0.711107075,0.998158514
0.713035285,0.998153269
0.714952528,0.998125196
0.716866314,0.998083711
0.718808353,0.998081982
0.720734954,0.998060703
0.722682714,0.998058081
0.724608541,0.998016357
0.726544797,0.997981369
0.728488088,0.997954667
0.730448127,0.997952163
0.732392073,0.997920215
0.734351873,0.997900248
0.736308634,0.997877777
0.738264859,0.997844875
0.7402156,0.997796237
0.74218303,0.997769177
0.744132161,0.997710526
0.746109247,0.997692883
0.748066545,0.997638285
0.750024319,0.997574866
0.752010286,0.997551501
0.753952801,0.997461319
0.755954027,0.997446716
0.757947266,0.99741894
0.759952426,0.997395158
0.761943936,0.997352183
0.763947725,0.99731946
0.765939713,0.997264683
0.767955482,0.997240007
0.769955814,0.997185826
0.771963716,0.997137666
0.77396518,0.997078657
0.775992453,0.997042835
0.778040409,0.997029781
0.780086935,0.997012198
0.782100379,0.996948123
0.784096241,0.996851921
0.786095619,0.996759772
0.788106918,0.996678591
0.790125072,0.99659574
0.792167008,0.996543407
0.794198394,0.996471763
0.796234131,0.996396959
0.798301458,0.996361554
0.800347924,0.996294916
0.802430987,0.996261954
0.804513752,0.996232808
0.806549847,0.996136844
0.808602214,0.996055186
0.810682952,0.996000409
0.812752068,0.995931149
0.814836621,0.99587357
0.816917837,0.99580586
0.818962216,0.995693684
0.821038127,0.9956128
0.823152184,0.995567143
0.825283647,0.995540023
0.827405214,0.995492041
0.829487741,0.995397747
0.831592917,0.995330393
0.833677709,0.995225012
0.83573699,0.995081902
0.837794125,0.994936347
0.839854419,0.99478966
0.841970265,0.994702697
0.844022095,0.994537592
0.84607774,0.994373202
0.848130465,0.994196951
0.850238919,0.994080722
0.852342427,0.993952215
0.854458511,0.993838429
0.856581271,0.993725777
0.85865128,0.993546069
0.860719562,0.993358731
0.862797499,0.993175685
0.864889264,0.993009448
0.866984844,0.99284178
0.869113147,0.992703974
0.871171236,0.992480576
0.873261392,0.992289126
0.875340879,0.992084801
0.877442896,0.99190098
0.879491448,0.991642654
0.881615043,0.991463602
0.883779347,0.991338909
0.885929406,0.991191268
0.888085008,0.991036355
0.890147448,0.990779817
0.892218292,0.990526795
0.894224286,0.990195751
0.896325707,0.989966154
0.898367882,0.989663899
0.90038079,0.989325643
0.902380586,0.988967955
0.904424667,0.988660514
0.906501353,0.988383591
0.908480406,0.987988234
0.910597801,0.987744033
0.912674725,0.98745209
0.914699316,0.987098277
0.916725516,0.986740589
0.918737292,0.986356676
0.920718849,0.985948622
0.922675371,0.985510468
0.924721539,0.985155463
0.926751673,0.984785259
0.928619325,0.984239459
0.930516005,0.983714044
0.932360291,0.983129084
0.934182763,0.982524276
0.935965002,0.98187387
0.937712014,0.981189787
0.939333379,0.98036629
0.940790713,0.979356229
0.942305565,0.978417814
0.943762958,0.977418184
0.945143282,0.97633785
0.946331441,0.975058734
0.947465122,0.973711848
0.948445976,0.972221553
0.949320674,0.970617354
0.950108647,0.968933344
0.950811446,0.967171311
0.951417387,0.965307355
0.951861143,0.963320851
0.952189982,0.961201191
0.95239526,0.958902776
0.952549577,0.956680596
0.952671587,0.954362929
0.952774048,0.951886475
0.952839851,0.949501395
0.952893078,0.947130263
0.952976704,0.944513738
0.9530195,0.942249537
0.95306313,0.940201581
0.953118205,0.936539292
0.95313561,0.934563339
0.953176796,0.933160126
0.953212202,0.930765152
0.953252017,0.928338289
0.953291953,0.926108897
0.953359783,0.920810699
0.953354239,0.921588659
0.953375638,0.914692104
0.953380525,0.915224791
0.953397393,0.908825934
0.953392744,0.909901321
0.953409851,0.905026436
0.953430235,0.903039634
0.953435957,0.898386836
0.95345825,0.89307642
0.95346278,0.888816595
0.953480065,0.885355175
0.953491271,0.879694164
0.953517556,0.873452067
0.953517616,0.873840749
0.953529596,0.869147837
0.953541875,0.865900755
0.953553617,0.864832401
0.953556716,0.857808292
0.953565836,0.859746277
0.953579664,0.848529637
0.953581512,0.849748075
0.953602076,0.843219519
0.953613579,0.83696872
0.953628778,0.832409382
0.953643024,0.830949783
0.953655005,0.828884602
0.953670919,0.821092367
0.953665733,0.823203087
0.95367527,0.811642528
0.953689933,0.807156503
0.953704715,0.805711806
0.95371598,0.803653419
0.953734815,0.799586654
0.953742504,0.799812317
0.953753531,0.796725988
0.953770518,0.793528497
0.953779638,0.793564916
0.953790426,0.790219843
0.953829169,0.776655614
0.953798175,0.780363679
0.953801751,0.78135854
0.953815818,0.765510321
0.953839064,0.761866331
0.953840911,0.756969452
0.953841627,0.757454455
0.95385313,0.755000174
0.953861594,0.751597703
0.95388186,0.746923208
0.95389545,0.739927948
0.953890383,0.741573989
0.953896344,0.732675672
0.953903079,0.733432591
0.953903377,0.725715756
0.953929126,0.720155895
0.953937411,0.718565762
0.95394963,0.715879142
0.953964651,0.713173926
0.953979254,0.711403191
0.95398277,0.707198381
0.954008341,0.702233136
0.954046547,0.681519747
0.954028666,0.697437406
0.954027414,0.692548931
0.954036593,0.687778175
0.954028666,0.689135313
0.954040468,0.667026997
0.954051197,0.660768807
0.954050004,0.662314177
0.954056263,0.652086794
0.954068363,0.653453171
0.954073668,0.647341132
0.954097092,0.643806636
0.954090059,0.644646883
0.954101682,0.641077161
0.954106033,0.63842237
0.954117477,0.632415891
0.954129517,0.633549511
0.954151034,0.628242373
0.954152524,0.628597796
0.954164624,0.623274267
0.954162776,0.624527037
0.954176068,0.619115233
0.954192936,0.617459357
0.954219997,0.614285409
0.954214036,0.615033031
0.954224169,0.610907018
0.954235137,0.607198536
0.954259098,0.603616059
0.954279721,0.601100028
0.954285443,0.59613204
0.954286993,0.597203553
0.954300165,0.592272818
0.954321384,0.592076838
0.954346418,0.587167323
0.95434773,0.588391602
0.95437324,0.58249706
0.954376161,0.582550168
0.954386175,0.580367565
0.954383075,0.575782597
0.954427361,0.56870079
0.954419792,0.563370347
0.954458773,0.557702959
0.954450727,0.553822458
0.954467118,0.551074445
0.954469502,0.546895862
0.954473019,0.547411919
0.954491138,0.544198275
0.954488099,0.544602811
0.954498827,0.542850792
0.95451051,0.540221393
0.954528451,0.536181331
0.954561949,0.528573573
0.954532981,0.530375659
0.954560041,0.523018062
0.954584539,0.521568179
0.954594851,0.519559205
0.954604864,0.516178608
0.954609871,0.516863227
0.954632461,0.512863576
0.954646111,0.509955704
0.954649329,0.509606242
0.954665422,0.506232977
0.954677224,0.502626419
0.954676151,0.503056824
0.954702675,0.496368915
0.954690456,0.497916311
0.954703271,0.491406083
0.954711854,0.489482194
0.95471406,0.484245151
0.954718292,0.485468477
0.954740286,0.480197579
0.954764962,0.477804184
0.95475924,0.477986962
0.954773903,0.476181328
0.954777598,0.474918544
0.954787493,0.471968651
0.954799294,0.472519875
0.95483005,0.463401377
0.954818428,0.465376854
0.954814374,0.465892226
0.954827964,0.456874728
0.95484215,0.455467045
0.954848766,0.453336656
0.954860687,0.449303836
0.954889238,0.445286661
0.954897344,0.4417983
0.954895794,0.442422837
0.954910815,0.440082788
0.954886019,0.434693068
0.954943299,0.428161353
0.954928637,0.423666537
0.954948306,0.424744397
0.954957187,0.419652849
0.955004394,0.412944257
0.954986334,0.417101383
0.95498544,0.415546447
0.954970896,0.414315134
0.954992115,0.404479384
0.955000937,0.405626297
0.955014765,0.400875509
0.955049813,0.39702639
0.955018222,0.39806205
0.955031276,0.393286735
0.955047667,0.391967893
0.955071926,0.388633907
0.955059588,0.389519811
0.955077648,0.383761048
0.955076694,0.38451609
0.955079198,0.380819738
0.955085456,0.37753579
0.955100238,0.378265679
0.955103219,0.372956038
0.955114186,0.373746663
0.95511651,0.370341837
0.95514518,0.369442433
0.955152214,0.368030101
0.955192149,0.364540517
0.955176175,0.365318328
0.955178142,0.361946166
0.955199957,0.360582054
0.95522511,0.357762367
0.955232918,0.358184457
0.955253959,0.355369508
0.955260873,0.354387462
0.955272257,0.352860302
0.955315471,0.349210054
0.955302,0.350023419
0.955319941,0.345623672
0.955322206,0.342775166
0.955323696,0.339241445
0.955359638,0.336732894
0.955383301,0.335787475
0.955414832,0.333799213
0.955423236,0.331776828
0.955440044,0.33070311
0.955444396,0.329113722
0.955453455,0.326364368
0.955471635,0.326892465
0.955479324,0.323896885
0.955500841,0.322390258
0.955538869,0.319615871
0.955505669,0.320312917
0.955510437,0.317173272
0.955525339,0.316122562
0.955565453,0.313492507
0.955566585,0.309664279
0.955566883,0.310199827
0.955581188,0.307692587
0.955575168,0.306040078
0.955612242,0.304387391
0.955602705,0.302812666
0.955628335,0.301210016
0.955594003,0.29622218
0.955688,0.290739655
0.955707073,0.289619356
0.955749333,0.28738752
0.955748439,0.287232608
0.95578903,0.283273578
0.955765605,0.283836305
0.955795288,0.281171829
0.95581013,0.279487491
0.955813468,0.277811199
0.955854118,0.276708037
0.955827951,0.274416924
0.955919445,0.272141248
0.955932498,0.27099824
0.955935299,0.269846529
0.95595479,0.268117845
0.955967784,0.265606731
0.955988765,0.266226351
0.955993593,0.264032513
0.955993533,0.264215887
0.956016362,0.262940496
0.956052363,0.259395927
0.956053257,0.255299002
0.956054747,0.252962172
0.956056416,0.250485808
0.956059933,0.250891507
0.956065357,0.248791248
0.95608747,0.247600183
0.956133306,0.246403247
0.956174552,0.245230362
0.956184924,0.244059533
0.956220746,0.24227418
0.956232727,0.240481451
0.956229389,0.240666106
0.95627898,0.238762707
0.956278741,0.236279696
0.95625788,0.23667179
0.95629096,0.234605193
0.956302524,0.232831627
0.956335425,0.231654584
0.956336677,0.231067002
0.956384778,0.229866982
0.956412137,0.228625298
0.956414163,0.227375135
0.956420481,0.226122364
0.956422567,0.224868819
0.956477284,0.223026231
0.956488729,0.220568717
0.95654273,0.218722105
0.956544578,0.217456251
0.956566453,0.216179878
0.956663072,0.214938283
0.956665099,0.213708282
0.956666887,0.212470621
0.956759214,0.211222693
0.956765294,0.209932476
0.95678097,0.208663106
0.956810534,0.207437024
0.956820488,0.205533817
0.95687449,0.203619927
0.956857026,0.20171158
0.956891358,0.199813575
0.956934392,0.198531181
0.956950545,0.197232738
0.956976116,0.196585372
0.957029164,0.19463332
0.957026601,0.192061454
0.957030892,0.190767109
0.957036018,0.189476728
0.957049847,0.1881852
0.957101464,0.186890915
0.957103312,0.185600549
0.957189858,0.184293792
0.957207263,0.182154045
0.957184553,0.18260406
0.957254052,0.180205315
0.957234025,0.180423006
0.957270443,0.17894274
0.957290649,0.177620173
0.957337022,0.176300138
0.957404673,0.174297065
0.957446158,0.172266051
0.957450628,0.170907453
0.957491815,0.168899134
0.957506537,0.16689387
0.9575333,0.1655453
0.957570374,0.164196655
0.957604408,0.163524538
0.957550585,0.162153021
0.957635581,0.160795271
0.957613766,0.159415022
0.957672834,0.158053711
0.957631826,0.156743109
0.957705617,0.15617083
0.95774281,0.154609472
0.957746148,0.15322946
0.957785368,0.151837632
0.957827449,0.150457993
0.957846403,0.149076298
0.95795846,0.147673324
0.957966447,0.146258205
0.958007813,0.144793063
0.958007932,0.145027384
0.958010793,0.143439576
0.958043635,0.142010272
0.958149254,0.140568316
0.958155274,0.139139354
0.958177269,0.137719974
0.958176255,0.136299372
0.958315015,0.134804934
0.958332717,0.135047287
0.958362937,0.133406788
0.958376408,0.131930366
0.958457232,0.130448073
0.958465576,0.12898466
0.958495438,0.127519354
0.958505273,0.126036882
0.958548665,0.12627317
0.958530962,0.124580748
0.958607912,0.123104632
0.95862937,0.12162634
0.958749056,0.120891348
0.95891422,0.119471006
0.958947122,0.117528655
0.958862722,0.117352277
0.958956361,0.115665682
0.958982527,0.114155889
0.958984494,0.112649515
0.958991408,0.111089885
0.959005415,0.111335009
0.959010899,0.109646723
0.959061146,0.108107552
0.95906508,0.106565371
0.959076643,0.105023623
0.959215641,0.104261421
0.959267795,0.103493899
0.959270298,0.101947598
0.959316671,0.100395463
0.959423602,0.098765381
0.95945698,0.099025317
0.95964247,0.097251847
0.959669292,0.095671616
0.959734261,0.094079681
0.959898174,0.092473939
0.9597826,0.092724189
0.959960699,0.090902112
0.959976554,0.089287288
0.960111499,0.088479079
0.960021496,0.087664202
0.960149825,0.086037979
0.960231006,0.084393702
0.960275948,0.082727402
0.960670233,0.081002876
0.96050179,0.081275836
0.960784912,0.079395421
0.960887253,0.077681303
0.960705698,0.077955693
0.960926592,0.076004796
0.960949659,0.074249834
0.960996568,0.074547596
0.960978389,0.072581373
0.961081982,0.070849203
0.961380541,0.06998454
0.961377323,0.06910342
0.961380839,0.067346178
0.961747527,0.066467173
0.96144712,0.065562412
0.962381661,0.063751437
0.962371767,0.06193636
0.9627527,0.060022607
0.962477028,0.060329359
0.962410748,0.058234613
0.962674379,0.057310421
0.962348282,0.056346495
0.963558614,0.054414276
0.96315968,0.053455479
0.963726878,0.052451622
0.963445842,0.051479727
0.963986814,0.050460164
0.964555383,0.048414156
0.964074135,0.047398049
0.964229226,0.046325952
0.964840353,0.044096299
0.964834034,0.044456415
0.96525389,0.041886542
0.965001822,0.042254407
0.966593206,0.039678872
0.967266798,0.037309244
0.968357265,0.034808706
0.968649387,0.032044344
0.968448758,0.03247891
0.968609154,0.030823229
0.968795717,0.029291416
0.970133364,0.027868187
0.96941781,0.026086535
0.971643627,0.026611215
0.972105384,0.024663221
0.971326828,0.022723312
0.975141287,0.021016631
0.985544086,0.018755481
0.980858266,0.016862037
0.997894287,0.014082407
0.991900444,0.011987014
0.999997675,0.007542922
0.999992967,0.007963943
0.999570608,0.005112499
1,0.000365653
